Model Fusion to Enhance the Clinical Acceptability of Long-Term Glucose Predictions

This paper presents the Derivatives Combination Predictor (DCP), a novel model fusion algorithm for making long-term glucose predictions for diabetic people. First, using the history of glucose predictions made by several models, the future glucose variation at a given horizon is predicted. Then, by accumulating the past predicted variations starting from a known glucose value, the fused glucose prediction is computed. A new loss function is introduced to make the DCP model learn to react faster to changes in glucose variations. The algorithm has been tested on 10 \textit{in-silico} type-1 diabetic children from the T1DMS software. Three initial predictors have been used: a Gaussian process regressor, a feed-forward neural network and an extreme learning machine model. The DCP and two other fusion algorithms have been evaluated at a prediction horizon of 120 minutes with the root-mean-squared error of the prediction, the root-mean-squared error of the predicted variation, and the continuous glucose-error grid analysis. By making a successful trade-off between prediction accuracy and predicted-variation accuracy, the DCP, alongside with its specifically designed loss function, improves the clinical acceptability of the predictions, and therefore the safety of the model for diabetic people.

==> data/ACP.dat <==
0.000000000000000000e+00 1.503098144531250000e+02
1.000000000000000000e+00 1.492825164794921875e+02
2.000000000000000000e+00 1.491427459716796875e+02
3.000000000000000000e+00 1.491200866699218750e+02
4.000000000000000000e+00 1.485344696044921875e+02
5.000000000000000000e+00 1.480466461181640625e+02
6.000000000000000000e+00 1.480086669921875000e+02
7.000000000000000000e+00 1.486619110107421875e+02
8.000000000000000000e+00 1.480191955566406250e+02
9.000000000000000000e+00 1.477541961669921875e+02
1.000000000000000000e+01 1.472565307617187500e+02
1.100000000000000000e+01 1.465606994628906250e+02
1.200000000000000000e+01 1.456376647949218750e+02
1.300000000000000000e+01 1.458392181396484375e+02
1.400000000000000000e+01 1.455031738281250000e+02
1.500000000000000000e+01 1.463265991210937500e+02
1.600000000000000000e+01 1.461911773681640625e+02
1.700000000000000000e+01 1.462225799560546875e+02
1.800000000000000000e+01 1.458392486572265625e+02
1.900000000000000000e+01 1.452341003417968750e+02
2.000000000000000000e+01 1.451095275878906250e+02
2.100000000000000000e+01 1.451667480468750000e+02
2.200000000000000000e+01 1.446054382324218750e+02
2.300000000000000000e+01 1.449163360595703125e+02
2.400000000000000000e+01 1.437933807373046875e+02
2.500000000000000000e+01 1.440684356689453125e+02
2.600000000000000000e+01 1.428405456542968750e+02
2.700000000000000000e+01 1.433919219970703125e+02
2.800000000000000000e+01 1.421219635009765625e+02
2.900000000000000000e+01 1.415568389892578125e+02
3.000000000000000000e+01 1.414880065917968750e+02
3.100000000000000000e+01 1.408385925292968750e+02
3.200000000000000000e+01 1.406689758300781250e+02
3.300000000000000000e+01 1.404915466308593750e+02
3.400000000000000000e+01 1.400831298828125000e+02
3.500000000000000000e+01 1.397277984619140625e+02
3.600000000000000000e+01 1.393154602050781250e+02
3.700000000000000000e+01 1.392721557617187500e+02
3.800000000000000000e+01 1.387817077636718750e+02
3.900000000000000000e+01 1.385912170410156250e+02
4.000000000000000000e+01 1.385736389160156250e+02
4.100000000000000000e+01 1.384240570068359375e+02
4.200000000000000000e+01 1.386384277343750000e+02
4.300000000000000000e+01 1.383514251708984375e+02
4.400000000000000000e+01 1.383016357421875000e+02
4.500000000000000000e+01 1.379901580810546875e+02
4.600000000000000000e+01 1.380753631591796875e+02
4.700000000000000000e+01 1.374473114013671875e+02
4.800000000000000000e+01 1.370951690673828125e+02
4.900000000000000000e+01 1.371168060302734375e+02
5.000000000000000000e+01 1.371946258544921875e+02
5.100000000000000000e+01 1.370162506103515625e+02
5.200000000000000000e+01 1.372705383300781250e+02
5.300000000000000000e+01 1.373793487548828125e+02
5.400000000000000000e+01 1.369340515136718750e+02
5.500000000000000000e+01 1.366160888671875000e+02
5.600000000000000000e+01 1.354269714355468750e+02
5.700000000000000000e+01 1.355310821533203125e+02
5.800000000000000000e+01 1.353230895996093750e+02
5.900000000000000000e+01 1.363237304687500000e+02
6.000000000000000000e+01 1.373842010498046875e+02
6.100000000000000000e+01 1.380561676025390625e+02
6.200000000000000000e+01 1.388431701660156250e+02
6.300000000000000000e+01 1.382352447509765625e+02
6.400000000000000000e+01 1.376888427734375000e+02
6.500000000000000000e+01 1.365649108886718750e+02
6.600000000000000000e+01 1.354113311767578125e+02
6.700000000000000000e+01 1.356431579589843750e+02
6.800000000000000000e+01 1.358913116455078125e+02
6.900000000000000000e+01 1.353200225830078125e+02
7.000000000000000000e+01 1.347407226562500000e+02
7.100000000000000000e+01 1.346743621826171875e+02
7.200000000000000000e+01 1.340986785888671875e+02
7.300000000000000000e+01 1.341043701171875000e+02
7.400000000000000000e+01 1.330257873535156250e+02
7.500000000000000000e+01 1.328455810546875000e+02
7.600000000000000000e+01 1.321033630371093750e+02
7.700000000000000000e+01 1.319941406250000000e+02
7.800000000000000000e+01 1.322521209716796875e+02
7.900000000000000000e+01 1.321266174316406250e+02
8.000000000000000000e+01 1.315905914306640625e+02
8.100000000000000000e+01 1.320170440673828125e+02
8.200000000000000000e+01 1.318613128662109375e+02
8.300000000000000000e+01 1.315285644531250000e+02
8.400000000000000000e+01 1.313443756103515625e+02
8.500000000000000000e+01 1.311697998046875000e+02
8.600000000000000000e+01 1.314210968017578125e+02
8.700000000000000000e+01 1.308043823242187500e+02
8.800000000000000000e+01 1.313748168945312500e+02
8.900000000000000000e+01 1.316699371337890625e+02
9.000000000000000000e+01 1.315003051757812500e+02
9.100000000000000000e+01 1.314483795166015625e+02
9.200000000000000000e+01 1.309732055664062500e+02
9.300000000000000000e+01 1.304819641113281250e+02
9.400000000000000000e+01 1.300544433593750000e+02
9.500000000000000000e+01 1.297892456054687500e+02
9.600000000000000000e+01 1.297766113281250000e+02
9.700000000000000000e+01 1.295690612792968750e+02
9.800000000000000000e+01 1.296384277343750000e+02
9.900000000000000000e+01 1.300109558105468750e+02
1.000000000000000000e+02 1.296357879638671875e+02
1.010000000000000000e+02 1.295625457763671875e+02
1.020000000000000000e+02 1.282860717773437500e+02
1.030000000000000000e+02 1.282702178955078125e+02
1.040000000000000000e+02 1.285034027099609375e+02
1.050000000000000000e+02 1.283906707763671875e+02
1.060000000000000000e+02 1.281722717285156250e+02
1.070000000000000000e+02 1.276632385253906250e+02
1.080000000000000000e+02 1.277400970458984375e+02
1.090000000000000000e+02 1.277206878662109375e+02
1.100000000000000000e+02 1.277463607788085938e+02
1.110000000000000000e+02 1.278508529663085938e+02
1.120000000000000000e+02 1.267124633789062500e+02
1.130000000000000000e+02 1.265380706787109375e+02
1.140000000000000000e+02 1.260406570434570312e+02
1.150000000000000000e+02 1.259095382690429688e+02
1.160000000000000000e+02 1.262013244628906250e+02
1.170000000000000000e+02 1.257730407714843750e+02
1.180000000000000000e+02 1.258880691528320312e+02
1.190000000000000000e+02 1.256309661865234375e+02
1.200000000000000000e+02 1.258855514526367188e+02
1.210000000000000000e+02 1.255096511840820312e+02
1.220000000000000000e+02 1.254054946899414062e+02
1.230000000000000000e+02 1.253481903076171875e+02
1.240000000000000000e+02 1.247958297729492188e+02
1.250000000000000000e+02 1.245924072265625000e+02
1.260000000000000000e+02 1.249357833862304688e+02
1.270000000000000000e+02 1.250480194091796875e+02
1.280000000000000000e+02 1.249482574462890625e+02
1.290000000000000000e+02 1.244652099609375000e+02
1.300000000000000000e+02 1.244527282714843750e+02
1.310000000000000000e+02 1.240636215209960938e+02
1.320000000000000000e+02 1.244683761596679688e+02
1.330000000000000000e+02 1.242744903564453125e+02
1.340000000000000000e+02 1.239697494506835938e+02
1.350000000000000000e+02 1.234504928588867188e+02
1.360000000000000000e+02 1.232557144165039062e+02
1.370000000000000000e+02 1.230560684204101562e+02
1.380000000000000000e+02 1.230467910766601562e+02
1.390000000000000000e+02 1.230346298217773438e+02
1.400000000000000000e+02 1.229312362670898438e+02
1.410000000000000000e+02 1.229207687377929688e+02
1.420000000000000000e+02 1.228605194091796875e+02
1.430000000000000000e+02 1.233918380737304688e+02
1.440000000000000000e+02 1.231797790527343750e+02
1.450000000000000000e+02 1.231703338623046875e+02
1.460000000000000000e+02 1.226732177734375000e+02
1.470000000000000000e+02 1.225947113037109375e+02
1.480000000000000000e+02 1.225712966918945312e+02
1.490000000000000000e+02 1.225202407836914062e+02
1.500000000000000000e+02 1.223414764404296875e+02
1.510000000000000000e+02 1.217979812622070312e+02
1.520000000000000000e+02 1.219810104370117188e+02
1.530000000000000000e+02 1.222426605224609375e+02
1.540000000000000000e+02 1.224445190429687500e+02
1.550000000000000000e+02 1.224934158325195312e+02
1.560000000000000000e+02 1.224172058105468750e+02
1.570000000000000000e+02 1.224554748535156250e+02
1.580000000000000000e+02 1.224175872802734375e+02
1.590000000000000000e+02 1.225778274536132812e+02
1.600000000000000000e+02 1.221372909545898438e+02
1.610000000000000000e+02 1.216644439697265625e+02
1.620000000000000000e+02 1.218676757812500000e+02
1.630000000000000000e+02 1.218455200195312500e+02
1.640000000000000000e+02 1.220075378417968750e+02
1.650000000000000000e+02 1.219911651611328125e+02
1.660000000000000000e+02 1.222707443237304688e+02
1.670000000000000000e+02 1.218479385375976562e+02
1.680000000000000000e+02 1.217715988159179688e+02
1.690000000000000000e+02 1.215244979858398438e+02
1.700000000000000000e+02 1.217021636962890625e+02
1.710000000000000000e+02 1.213069000244140625e+02
1.720000000000000000e+02 1.216610794067382812e+02
1.730000000000000000e+02 1.215480041503906250e+02
1.740000000000000000e+02 1.221081390380859375e+02
1.750000000000000000e+02 1.223507385253906250e+02
1.760000000000000000e+02 1.226196060180664062e+02
1.770000000000000000e+02 1.226687316894531250e+02
1.780000000000000000e+02 1.227943572998046875e+02
1.790000000000000000e+02 1.228571395874023438e+02
1.800000000000000000e+02 1.228944625854492188e+02
1.810000000000000000e+02 1.229218215942382812e+02
1.820000000000000000e+02 1.231424713134765625e+02
1.830000000000000000e+02 1.228152465820312500e+02
1.840000000000000000e+02 1.230960083007812500e+02
1.850000000000000000e+02 1.231004486083984375e+02
1.860000000000000000e+02 1.231284179687500000e+02
1.870000000000000000e+02 1.237243957519531250e+02
1.880000000000000000e+02 1.239518508911132812e+02
1.890000000000000000e+02 1.242737884521484375e+02
1.900000000000000000e+02 1.239243545532226562e+02
1.910000000000000000e+02 1.238543777465820312e+02
1.920000000000000000e+02 1.241569061279296875e+02
1.930000000000000000e+02 1.242652816772460938e+02
1.940000000000000000e+02 1.243773651123046875e+02
1.950000000000000000e+02 1.247538909912109375e+02
1.960000000000000000e+02 1.241945495605468750e+02
1.970000000000000000e+02 1.246487808227539062e+02
1.980000000000000000e+02 1.248935546875000000e+02
1.990000000000000000e+02 1.256403274536132812e+02
2.000000000000000000e+02 1.255031356811523438e+02
2.010000000000000000e+02 1.255336380004882812e+02
2.020000000000000000e+02 1.255855865478515625e+02
2.030000000000000000e+02 1.250665588378906250e+02
2.040000000000000000e+02 1.251888351440429688e+02
2.050000000000000000e+02 1.246402053833007812e+02
2.060000000000000000e+02 1.246793289184570312e+02
2.070000000000000000e+02 1.247969055175781250e+02
2.080000000000000000e+02 1.250064926147460938e+02
2.090000000000000000e+02 1.250923461914062500e+02
2.100000000000000000e+02 1.249674148559570312e+02
2.110000000000000000e+02 1.251077651977539062e+02
2.120000000000000000e+02 1.251057434082031250e+02
2.130000000000000000e+02 1.254238357543945312e+02
2.140000000000000000e+02 1.253416976928710938e+02
2.150000000000000000e+02 1.252156219482421875e+02
2.160000000000000000e+02 1.249896926879882812e+02
2.170000000000000000e+02 1.257360382080078125e+02
2.180000000000000000e+02 1.259194259643554688e+02
2.190000000000000000e+02 1.258987426757812500e+02
2.200000000000000000e+02 1.258502044677734375e+02
2.210000000000000000e+02 1.258532104492187500e+02
2.220000000000000000e+02 1.255604171752929688e+02
2.230000000000000000e+02 1.254044799804687500e+02
2.240000000000000000e+02 1.254834594726562500e+02
2.250000000000000000e+02 1.257696533203125000e+02
2.260000000000000000e+02 1.258341445922851562e+02
2.270000000000000000e+02 1.261831970214843750e+02
2.280000000000000000e+02 1.265101623535156250e+02
2.290000000000000000e+02 1.263911437988281250e+02
2.300000000000000000e+02 1.264720687866210938e+02
2.310000000000000000e+02 1.265700759887695312e+02
2.320000000000000000e+02 1.268338851928710938e+02
2.330000000000000000e+02 1.264702758789062500e+02
2.340000000000000000e+02 1.264609909057617188e+02
2.350000000000000000e+02 1.266629867553710938e+02
2.360000000000000000e+02 1.265986328125000000e+02
2.370000000000000000e+02 1.266718292236328125e+02
2.380000000000000000e+02 1.264617538452148438e+02
2.390000000000000000e+02 1.269063568115234375e+02
2.400000000000000000e+02 1.269160919189453125e+02
2.410000000000000000e+02 1.275222549438476562e+02
2.420000000000000000e+02 1.276834793090820312e+02
2.430000000000000000e+02 1.283607330322265625e+02
2.440000000000000000e+02 1.285478363037109375e+02
2.450000000000000000e+02 1.285633239746093750e+02
2.460000000000000000e+02 1.290852813720703125e+02
2.470000000000000000e+02 1.292214965820312500e+02
2.480000000000000000e+02 1.296699066162109375e+02
2.490000000000000000e+02 1.295613861083984375e+02
2.500000000000000000e+02 1.294945831298828125e+02
2.510000000000000000e+02 1.291024780273437500e+02
2.520000000000000000e+02 1.288004455566406250e+02
2.530000000000000000e+02 1.288991394042968750e+02
2.540000000000000000e+02 1.294916381835937500e+02
2.550000000000000000e+02 1.292432403564453125e+02
2.560000000000000000e+02 1.291041107177734375e+02
2.570000000000000000e+02 1.290554199218750000e+02
2.580000000000000000e+02 1.296785736083984375e+02
2.590000000000000000e+02 1.299330902099609375e+02
2.600000000000000000e+02 1.303775634765625000e+02
2.610000000000000000e+02 1.302921295166015625e+02
2.620000000000000000e+02 1.300333251953125000e+02
2.630000000000000000e+02 1.296170043945312500e+02
2.640000000000000000e+02 1.297432556152343750e+02
2.650000000000000000e+02 1.305761108398437500e+02
2.660000000000000000e+02 1.307297973632812500e+02
2.670000000000000000e+02 1.312310180664062500e+02
2.680000000000000000e+02 1.309527282714843750e+02
2.690000000000000000e+02 1.304689483642578125e+02
2.700000000000000000e+02 1.304621734619140625e+02
2.710000000000000000e+02 1.305148468017578125e+02
2.720000000000000000e+02 1.307316741943359375e+02
2.730000000000000000e+02 1.304394226074218750e+02
2.740000000000000000e+02 1.298039245605468750e+02
2.750000000000000000e+02 1.299095001220703125e+02
2.760000000000000000e+02 1.302299194335937500e+02
2.770000000000000000e+02 1.311200866699218750e+02
2.780000000000000000e+02 1.312474822998046875e+02
2.790000000000000000e+02 1.315858764648437500e+02
2.800000000000000000e+02 1.316826019287109375e+02
2.810000000000000000e+02 1.316894073486328125e+02
2.820000000000000000e+02 1.321532592773437500e+02
2.830000000000000000e+02 1.321841583251953125e+02
2.840000000000000000e+02 1.324535369873046875e+02
2.850000000000000000e+02 1.323248901367187500e+02
2.860000000000000000e+02 1.326431579589843750e+02
2.870000000000000000e+02 1.330631561279296875e+02
2.880000000000000000e+02 1.335320434570312500e+02
2.890000000000000000e+02 1.337164459228515625e+02
2.900000000000000000e+02 1.342096405029296875e+02
2.910000000000000000e+02 1.347026977539062500e+02
2.920000000000000000e+02 1.348360595703125000e+02
2.930000000000000000e+02 1.348316802978515625e+02
2.940000000000000000e+02 1.345340576171875000e+02
2.950000000000000000e+02 1.352149810791015625e+02
2.960000000000000000e+02 1.346981048583984375e+02
2.970000000000000000e+02 1.351721343994140625e+02
2.980000000000000000e+02 1.357459411621093750e+02
2.990000000000000000e+02 1.355619812011718750e+02
3.000000000000000000e+02 1.361322631835937500e+02
3.010000000000000000e+02 1.364688110351562500e+02
3.020000000000000000e+02 1.374235534667968750e+02
3.030000000000000000e+02 1.383128051757812500e+02
3.040000000000000000e+02 1.380915679931640625e+02
3.050000000000000000e+02 1.380448913574218750e+02
3.060000000000000000e+02 1.375532226562500000e+02
3.070000000000000000e+02 1.373141937255859375e+02
3.080000000000000000e+02 1.381851196289062500e+02
3.090000000000000000e+02 1.383034515380859375e+02
3.100000000000000000e+02 1.377453765869140625e+02
3.110000000000000000e+02 1.379161071777343750e+02
3.120000000000000000e+02 1.381000671386718750e+02
3.130000000000000000e+02 1.398086547851562500e+02
3.140000000000000000e+02 1.402171936035156250e+02
3.150000000000000000e+02 1.401789093017578125e+02
3.160000000000000000e+02 1.400304107666015625e+02
3.170000000000000000e+02 1.394720153808593750e+02
3.180000000000000000e+02 1.395698547363281250e+02
3.190000000000000000e+02 1.401733093261718750e+02
3.200000000000000000e+02 1.409073944091796875e+02
3.210000000000000000e+02 1.408641357421875000e+02
3.220000000000000000e+02 1.406870574951171875e+02
3.230000000000000000e+02 1.411584320068359375e+02
3.240000000000000000e+02 1.416724700927734375e+02
3.250000000000000000e+02 1.416880187988281250e+02
3.260000000000000000e+02 1.422346191406250000e+02
3.270000000000000000e+02 1.420485534667968750e+02
3.280000000000000000e+02 1.422795715332031250e+02
3.290000000000000000e+02 1.416499023437500000e+02
3.300000000000000000e+02 1.431472778320312500e+02
3.310000000000000000e+02 1.434660491943359375e+02
3.320000000000000000e+02 1.441698303222656250e+02
3.330000000000000000e+02 1.439209136962890625e+02
3.340000000000000000e+02 1.452040100097656250e+02
3.350000000000000000e+02 1.454138488769531250e+02
3.360000000000000000e+02 1.460612640380859375e+02
3.370000000000000000e+02 1.465874786376953125e+02
3.380000000000000000e+02 1.474625701904296875e+02
3.390000000000000000e+02 1.470014953613281250e+02
3.400000000000000000e+02 1.478894805908203125e+02
3.410000000000000000e+02 1.489382324218750000e+02
3.420000000000000000e+02 1.484563446044921875e+02
3.430000000000000000e+02 1.494077148437500000e+02
3.440000000000000000e+02 1.505565795898437500e+02
3.450000000000000000e+02 1.506091918945312500e+02
3.460000000000000000e+02 1.530384368896484375e+02
3.470000000000000000e+02 1.551601867675781250e+02
3.480000000000000000e+02 1.558881378173828125e+02
3.490000000000000000e+02 1.552424621582031250e+02
3.500000000000000000e+02 1.563707885742187500e+02
3.510000000000000000e+02 1.584941406250000000e+02
3.520000000000000000e+02 1.582574615478515625e+02
3.530000000000000000e+02 1.565140838623046875e+02
3.540000000000000000e+02 1.596079559326171875e+02
3.550000000000000000e+02 1.604319458007812500e+02
3.560000000000000000e+02 1.609235382080078125e+02
3.570000000000000000e+02 1.616549224853515625e+02
3.580000000000000000e+02 1.627162170410156250e+02
3.590000000000000000e+02 1.638557128906250000e+02
3.600000000000000000e+02 1.638200988769531250e+02
3.610000000000000000e+02 1.634728088378906250e+02
3.620000000000000000e+02 1.660079040527343750e+02
3.630000000000000000e+02 1.657744140625000000e+02
3.640000000000000000e+02 1.646130371093750000e+02
3.650000000000000000e+02 1.666481628417968750e+02
3.660000000000000000e+02 1.677937164306640625e+02
3.670000000000000000e+02 1.689815826416015625e+02
3.680000000000000000e+02 2.026788787841796875e+02
3.690000000000000000e+02 2.234167938232421875e+02
3.700000000000000000e+02 2.223580932617187500e+02
3.710000000000000000e+02 2.227868652343750000e+02
3.720000000000000000e+02 2.308652343750000000e+02
3.730000000000000000e+02 2.289782714843750000e+02
3.740000000000000000e+02 2.338449249267578125e+02
3.750000000000000000e+02 2.336306610107421875e+02
3.760000000000000000e+02 2.245820159912109375e+02
3.770000000000000000e+02 2.223329925537109375e+02
3.780000000000000000e+02 2.247829589843750000e+02
3.790000000000000000e+02 2.243435974121093750e+02
3.800000000000000000e+02 2.261476593017578125e+02
3.810000000000000000e+02 2.255535736083984375e+02
3.820000000000000000e+02 2.290900726318359375e+02
3.830000000000000000e+02 2.255889282226562500e+02
3.840000000000000000e+02 2.265337982177734375e+02
3.850000000000000000e+02 2.270484161376953125e+02
3.860000000000000000e+02 2.256621246337890625e+02
3.870000000000000000e+02 2.265247497558593750e+02
3.880000000000000000e+02 2.255657043457031250e+02
3.890000000000000000e+02 2.254642333984375000e+02
3.900000000000000000e+02 2.260724182128906250e+02
3.910000000000000000e+02 2.263212432861328125e+02
3.920000000000000000e+02 2.255064544677734375e+02
3.930000000000000000e+02 2.282623138427734375e+02
3.940000000000000000e+02 2.278002014160156250e+02
3.950000000000000000e+02 2.265995025634765625e+02
3.960000000000000000e+02 2.292855987548828125e+02
3.970000000000000000e+02 2.308289642333984375e+02
3.980000000000000000e+02 2.280589599609375000e+02
3.990000000000000000e+02 2.284580383300781250e+02
4.000000000000000000e+02 2.281499786376953125e+02
4.010000000000000000e+02 2.278679046630859375e+02
4.020000000000000000e+02 2.298618927001953125e+02
4.030000000000000000e+02 2.316240081787109375e+02
4.040000000000000000e+02 2.317788085937500000e+02
4.050000000000000000e+02 2.351523590087890625e+02
4.060000000000000000e+02 2.322146911621093750e+02
4.070000000000000000e+02 2.293894805908203125e+02
4.080000000000000000e+02 2.322914276123046875e+02
4.090000000000000000e+02 2.336208038330078125e+02
4.100000000000000000e+02 2.366092681884765625e+02
4.110000000000000000e+02 2.373156738281250000e+02
4.120000000000000000e+02 2.391134185791015625e+02
4.130000000000000000e+02 2.357172088623046875e+02
4.140000000000000000e+02 2.339254302978515625e+02
4.150000000000000000e+02 2.343095397949218750e+02
4.160000000000000000e+02 2.342395324707031250e+02
4.170000000000000000e+02 2.348400573730468750e+02
4.180000000000000000e+02 2.357223968505859375e+02
4.190000000000000000e+02 2.347767028808593750e+02
4.200000000000000000e+02 2.357326202392578125e+02
4.210000000000000000e+02 2.358748016357421875e+02
4.220000000000000000e+02 2.371485900878906250e+02
4.230000000000000000e+02 2.371147918701171875e+02
4.240000000000000000e+02 2.374275207519531250e+02
4.250000000000000000e+02 2.362883911132812500e+02
4.260000000000000000e+02 2.342769317626953125e+02
4.270000000000000000e+02 2.345289611816406250e+02
4.280000000000000000e+02 2.341398925781250000e+02
4.290000000000000000e+02 2.341162109375000000e+02
4.300000000000000000e+02 2.352097625732421875e+02
4.310000000000000000e+02 2.332569732666015625e+02
4.320000000000000000e+02 2.329373016357421875e+02
4.330000000000000000e+02 2.332187347412109375e+02
4.340000000000000000e+02 2.315902709960937500e+02
4.350000000000000000e+02 2.298490905761718750e+02
4.360000000000000000e+02 2.302295532226562500e+02
4.370000000000000000e+02 2.299727478027343750e+02
4.380000000000000000e+02 2.298516540527343750e+02
4.390000000000000000e+02 2.296575927734375000e+02
4.400000000000000000e+02 2.298674621582031250e+02
4.410000000000000000e+02 2.321226196289062500e+02
4.420000000000000000e+02 2.318132019042968750e+02
4.430000000000000000e+02 2.314510040283203125e+02
4.440000000000000000e+02 2.321442718505859375e+02
4.450000000000000000e+02 2.321585388183593750e+02
4.460000000000000000e+02 2.327673492431640625e+02
4.470000000000000000e+02 2.336084747314453125e+02
4.480000000000000000e+02 2.341139221191406250e+02
4.490000000000000000e+02 2.342349243164062500e+02
4.500000000000000000e+02 2.345526580810546875e+02
4.510000000000000000e+02 2.338868408203125000e+02
4.520000000000000000e+02 2.331490631103515625e+02
4.530000000000000000e+02 2.318361053466796875e+02
4.540000000000000000e+02 2.306426086425781250e+02
4.550000000000000000e+02 2.290411376953125000e+02
4.560000000000000000e+02 2.275027770996093750e+02
4.570000000000000000e+02 2.258883666992187500e+02
4.580000000000000000e+02 2.235949707031250000e+02
4.590000000000000000e+02 2.211890716552734375e+02
4.600000000000000000e+02 2.192197265625000000e+02
4.610000000000000000e+02 2.173378753662109375e+02
4.620000000000000000e+02 2.157580871582031250e+02
4.630000000000000000e+02 2.145045623779296875e+02
4.640000000000000000e+02 2.133718872070312500e+02
4.650000000000000000e+02 2.130128326416015625e+02
4.660000000000000000e+02 2.133079681396484375e+02
4.670000000000000000e+02 2.139797668457031250e+02
4.680000000000000000e+02 2.143786315917968750e+02
4.690000000000000000e+02 2.142898254394531250e+02
4.700000000000000000e+02 2.143444976806640625e+02
4.710000000000000000e+02 2.142442169189453125e+02
4.720000000000000000e+02 2.141708984375000000e+02
4.730000000000000000e+02 2.138072357177734375e+02
4.740000000000000000e+02 2.133926544189453125e+02
4.750000000000000000e+02 2.129752655029296875e+02
4.760000000000000000e+02 2.123119659423828125e+02
4.770000000000000000e+02 2.119987792968750000e+02
4.780000000000000000e+02 2.119603424072265625e+02
4.790000000000000000e+02 2.118074645996093750e+02
4.800000000000000000e+02 2.117392883300781250e+02
4.810000000000000000e+02 2.119501647949218750e+02
4.820000000000000000e+02 2.119924163818359375e+02
4.830000000000000000e+02 2.118263092041015625e+02
4.840000000000000000e+02 2.113093566894531250e+02
4.850000000000000000e+02 2.100397186279296875e+02
4.860000000000000000e+02 2.090613098144531250e+02
4.870000000000000000e+02 2.082540893554687500e+02
4.880000000000000000e+02 2.075988006591796875e+02
4.890000000000000000e+02 2.076402130126953125e+02
4.900000000000000000e+02 2.074640197753906250e+02
4.910000000000000000e+02 2.073565521240234375e+02
4.920000000000000000e+02 2.074805450439453125e+02
4.930000000000000000e+02 2.076457672119140625e+02
4.940000000000000000e+02 2.070708923339843750e+02
4.950000000000000000e+02 2.070046997070312500e+02
4.960000000000000000e+02 2.064718627929687500e+02
4.970000000000000000e+02 2.061629486083984375e+02
4.980000000000000000e+02 2.058974761962890625e+02
4.990000000000000000e+02 2.056979980468750000e+02
5.000000000000000000e+02 2.053338623046875000e+02
5.010000000000000000e+02 2.048201751708984375e+02
5.020000000000000000e+02 2.043759155273437500e+02
5.030000000000000000e+02 2.038512725830078125e+02
5.040000000000000000e+02 2.033778839111328125e+02
5.050000000000000000e+02 2.029486083984375000e+02
5.060000000000000000e+02 2.026120452880859375e+02
5.070000000000000000e+02 2.021991577148437500e+02
5.080000000000000000e+02 2.022064971923828125e+02
5.090000000000000000e+02 2.021486968994140625e+02
5.100000000000000000e+02 2.023562774658203125e+02
5.110000000000000000e+02 2.024608612060546875e+02
5.120000000000000000e+02 2.021602630615234375e+02
5.130000000000000000e+02 2.017870941162109375e+02
5.140000000000000000e+02 2.014073333740234375e+02
5.150000000000000000e+02 2.012285308837890625e+02
5.160000000000000000e+02 2.008768463134765625e+02
5.170000000000000000e+02 2.005433349609375000e+02
5.180000000000000000e+02 2.003352813720703125e+02
5.190000000000000000e+02 1.999899444580078125e+02
5.200000000000000000e+02 1.995269317626953125e+02
5.210000000000000000e+02 1.990046844482421875e+02
5.220000000000000000e+02 1.984564819335937500e+02
5.230000000000000000e+02 1.977619476318359375e+02
5.240000000000000000e+02 1.969963531494140625e+02
5.250000000000000000e+02 1.961757049560546875e+02
5.260000000000000000e+02 1.952639770507812500e+02
5.270000000000000000e+02 1.944441070556640625e+02
5.280000000000000000e+02 1.935776977539062500e+02
5.290000000000000000e+02 1.925335083007812500e+02
5.300000000000000000e+02 1.915056152343750000e+02
5.310000000000000000e+02 1.905171356201171875e+02
5.320000000000000000e+02 1.897774047851562500e+02
5.330000000000000000e+02 1.888943939208984375e+02
5.340000000000000000e+02 1.875700378417968750e+02
5.350000000000000000e+02 1.865902709960937500e+02
5.360000000000000000e+02 1.867364349365234375e+02
5.370000000000000000e+02 1.853702239990234375e+02
5.380000000000000000e+02 1.847457885742187500e+02
5.390000000000000000e+02 1.841752014160156250e+02
5.400000000000000000e+02 1.833341522216796875e+02
5.410000000000000000e+02 1.827201995849609375e+02
5.420000000000000000e+02 1.823658599853515625e+02
5.430000000000000000e+02 1.816561279296875000e+02
5.440000000000000000e+02 1.811653442382812500e+02
5.450000000000000000e+02 1.803732299804687500e+02
5.460000000000000000e+02 1.808155670166015625e+02
5.470000000000000000e+02 1.803038024902343750e+02
5.480000000000000000e+02 1.800940856933593750e+02
5.490000000000000000e+02 1.799971618652343750e+02
5.500000000000000000e+02 1.797104797363281250e+02
5.510000000000000000e+02 1.796077880859375000e+02
5.520000000000000000e+02 1.797633056640625000e+02
5.530000000000000000e+02 1.795783996582031250e+02
5.540000000000000000e+02 1.799090881347656250e+02
5.550000000000000000e+02 1.801436614990234375e+02
5.560000000000000000e+02 1.804102325439453125e+02
5.570000000000000000e+02 1.802749023437500000e+02
5.580000000000000000e+02 1.796166229248046875e+02
5.590000000000000000e+02 1.785478057861328125e+02
5.600000000000000000e+02 1.779042510986328125e+02
5.610000000000000000e+02 1.772991790771484375e+02
5.620000000000000000e+02 1.772429809570312500e+02
5.630000000000000000e+02 1.756984100341796875e+02
5.640000000000000000e+02 1.751654357910156250e+02
5.650000000000000000e+02 1.732467803955078125e+02
5.660000000000000000e+02 1.718689575195312500e+02
5.670000000000000000e+02 1.707714691162109375e+02
5.680000000000000000e+02 1.695805969238281250e+02
5.690000000000000000e+02 1.697035522460937500e+02
5.700000000000000000e+02 1.670957794189453125e+02
5.710000000000000000e+02 1.646922454833984375e+02
5.720000000000000000e+02 1.626394805908203125e+02
5.730000000000000000e+02 1.618578796386718750e+02
5.740000000000000000e+02 1.612346038818359375e+02
5.750000000000000000e+02 1.573577423095703125e+02
5.760000000000000000e+02 1.544934082031250000e+02
5.770000000000000000e+02 1.527259521484375000e+02
5.780000000000000000e+02 1.527006835937500000e+02
5.790000000000000000e+02 1.531232757568359375e+02
5.800000000000000000e+02 1.525018920898437500e+02
5.810000000000000000e+02 1.520108795166015625e+02
5.820000000000000000e+02 1.496670989990234375e+02
5.830000000000000000e+02 1.493670806884765625e+02
5.840000000000000000e+02 1.486463928222656250e+02
5.850000000000000000e+02 1.485350799560546875e+02
5.860000000000000000e+02 1.481340484619140625e+02
5.870000000000000000e+02 1.473520507812500000e+02
5.880000000000000000e+02 1.467771148681640625e+02
5.890000000000000000e+02 1.461197814941406250e+02
5.900000000000000000e+02 1.459876708984375000e+02
5.910000000000000000e+02 1.454909820556640625e+02
5.920000000000000000e+02 1.452485198974609375e+02
5.930000000000000000e+02 1.447536926269531250e+02
5.940000000000000000e+02 1.442347869873046875e+02
5.950000000000000000e+02 1.436070861816406250e+02
5.960000000000000000e+02 1.427023162841796875e+02
5.970000000000000000e+02 1.424820098876953125e+02
5.980000000000000000e+02 1.421538543701171875e+02
5.990000000000000000e+02 1.410866699218750000e+02
6.000000000000000000e+02 1.405828094482421875e+02
6.010000000000000000e+02 1.399898834228515625e+02
6.020000000000000000e+02 1.398491363525390625e+02
6.030000000000000000e+02 1.399821777343750000e+02
6.040000000000000000e+02 1.397634277343750000e+02
6.050000000000000000e+02 1.390756988525390625e+02
6.060000000000000000e+02 1.380815124511718750e+02
6.070000000000000000e+02 1.370961303710937500e+02
6.080000000000000000e+02 1.366717376708984375e+02
6.090000000000000000e+02 1.362154541015625000e+02
6.100000000000000000e+02 1.360210876464843750e+02
6.110000000000000000e+02 1.351463928222656250e+02
6.120000000000000000e+02 1.355345458984375000e+02
6.130000000000000000e+02 1.355028381347656250e+02
6.140000000000000000e+02 1.369691467285156250e+02
6.150000000000000000e+02 1.372301025390625000e+02
6.160000000000000000e+02 1.374259948730468750e+02
6.170000000000000000e+02 1.373056488037109375e+02
6.180000000000000000e+02 1.369461364746093750e+02
6.190000000000000000e+02 1.371748657226562500e+02
6.200000000000000000e+02 1.374107360839843750e+02
6.210000000000000000e+02 1.385451049804687500e+02
6.220000000000000000e+02 1.388225402832031250e+02
6.230000000000000000e+02 1.392107086181640625e+02
6.240000000000000000e+02 1.388689575195312500e+02
6.250000000000000000e+02 1.393144073486328125e+02
6.260000000000000000e+02 1.402687072753906250e+02
6.270000000000000000e+02 1.410032196044921875e+02
6.280000000000000000e+02 1.415965576171875000e+02
6.290000000000000000e+02 1.420693511962890625e+02
6.300000000000000000e+02 1.418414306640625000e+02
6.310000000000000000e+02 1.429007720947265625e+02
6.320000000000000000e+02 1.435403900146484375e+02
6.330000000000000000e+02 1.448670043945312500e+02
6.340000000000000000e+02 1.458240509033203125e+02
6.350000000000000000e+02 1.457084045410156250e+02
6.360000000000000000e+02 1.452112579345703125e+02
6.370000000000000000e+02 1.458799896240234375e+02
6.380000000000000000e+02 1.473247070312500000e+02
6.390000000000000000e+02 1.485616912841796875e+02
6.400000000000000000e+02 1.483830871582031250e+02
6.410000000000000000e+02 1.485159301757812500e+02
6.420000000000000000e+02 1.489319458007812500e+02
6.430000000000000000e+02 1.494748687744140625e+02
6.440000000000000000e+02 1.498162384033203125e+02
6.450000000000000000e+02 1.504552612304687500e+02
6.460000000000000000e+02 1.505822448730468750e+02
6.470000000000000000e+02 1.514304046630859375e+02
6.480000000000000000e+02 1.519402465820312500e+02
6.490000000000000000e+02 1.517302856445312500e+02
6.500000000000000000e+02 1.518192901611328125e+02
6.510000000000000000e+02 1.523327941894531250e+02
6.520000000000000000e+02 1.527690734863281250e+02
6.530000000000000000e+02 1.533272399902343750e+02
6.540000000000000000e+02 1.528592529296875000e+02
6.550000000000000000e+02 1.523093719482421875e+02
6.560000000000000000e+02 1.526326293945312500e+02
6.570000000000000000e+02 1.538447265625000000e+02
6.580000000000000000e+02 1.541766204833984375e+02
6.590000000000000000e+02 1.536535491943359375e+02
6.600000000000000000e+02 1.531365509033203125e+02
6.610000000000000000e+02 1.539169311523437500e+02
6.620000000000000000e+02 1.540303649902343750e+02
6.630000000000000000e+02 1.544046783447265625e+02
6.640000000000000000e+02 1.547714233398437500e+02
6.650000000000000000e+02 1.554472045898437500e+02
6.660000000000000000e+02 1.550603485107421875e+02
6.670000000000000000e+02 1.555189819335937500e+02
6.680000000000000000e+02 1.554117431640625000e+02
6.690000000000000000e+02 1.560027618408203125e+02
6.700000000000000000e+02 1.558152160644531250e+02
6.710000000000000000e+02 1.570141754150390625e+02
6.720000000000000000e+02 1.565941467285156250e+02
6.730000000000000000e+02 1.575899658203125000e+02
6.740000000000000000e+02 1.579447784423828125e+02
6.750000000000000000e+02 1.586721954345703125e+02
6.760000000000000000e+02 1.591348571777343750e+02
6.770000000000000000e+02 1.598960876464843750e+02
6.780000000000000000e+02 1.599865570068359375e+02
6.790000000000000000e+02 1.593613128662109375e+02
6.800000000000000000e+02 1.585007934570312500e+02
6.810000000000000000e+02 1.586721649169921875e+02
6.820000000000000000e+02 1.593284759521484375e+02
6.830000000000000000e+02 1.598032836914062500e+02
6.840000000000000000e+02 1.598338012695312500e+02
6.850000000000000000e+02 1.597367706298828125e+02
6.860000000000000000e+02 1.583196563720703125e+02
6.870000000000000000e+02 1.592733306884765625e+02
6.880000000000000000e+02 1.608287200927734375e+02
6.890000000000000000e+02 1.600089721679687500e+02
6.900000000000000000e+02 1.591034240722656250e+02
6.910000000000000000e+02 1.569286956787109375e+02
6.920000000000000000e+02 1.575418243408203125e+02
6.930000000000000000e+02 1.581156463623046875e+02
6.940000000000000000e+02 1.577207336425781250e+02
6.950000000000000000e+02 1.580428924560546875e+02
6.960000000000000000e+02 1.592478179931640625e+02
6.970000000000000000e+02 1.613666229248046875e+02
6.980000000000000000e+02 1.620464935302734375e+02
6.990000000000000000e+02 1.611129760742187500e+02
7.000000000000000000e+02 1.630824584960937500e+02
7.010000000000000000e+02 1.658045043945312500e+02
7.020000000000000000e+02 1.680133361816406250e+02
7.030000000000000000e+02 1.703793792724609375e+02
7.040000000000000000e+02 1.704991607666015625e+02
7.050000000000000000e+02 1.731229095458984375e+02
7.060000000000000000e+02 1.755095825195312500e+02
7.070000000000000000e+02 1.770400695800781250e+02
7.080000000000000000e+02 1.778386535644531250e+02
7.090000000000000000e+02 1.761258697509765625e+02
7.100000000000000000e+02 1.782973175048828125e+02
7.110000000000000000e+02 1.777204589843750000e+02
7.120000000000000000e+02 1.782364349365234375e+02
7.130000000000000000e+02 1.793645477294921875e+02
7.140000000000000000e+02 1.784024200439453125e+02
7.150000000000000000e+02 1.781893615722656250e+02
7.160000000000000000e+02 1.776746063232421875e+02
7.170000000000000000e+02 1.778690795898437500e+02
7.180000000000000000e+02 1.788800048828125000e+02
7.190000000000000000e+02 1.791968536376953125e+02
7.200000000000000000e+02 1.791896667480468750e+02
7.210000000000000000e+02 1.819996490478515625e+02
7.220000000000000000e+02 1.861018829345703125e+02
7.230000000000000000e+02 1.885057525634765625e+02
7.240000000000000000e+02 1.913094635009765625e+02
7.250000000000000000e+02 1.928939056396484375e+02
7.260000000000000000e+02 1.960255432128906250e+02
7.270000000000000000e+02 1.995083465576171875e+02
7.280000000000000000e+02 2.048148040771484375e+02
7.290000000000000000e+02 2.101969604492187500e+02
7.300000000000000000e+02 2.143762207031250000e+02
7.310000000000000000e+02 2.186463928222656250e+02
7.320000000000000000e+02 2.208228149414062500e+02
7.330000000000000000e+02 2.246438446044921875e+02
7.340000000000000000e+02 2.288002777099609375e+02
7.350000000000000000e+02 2.303352355957031250e+02
7.360000000000000000e+02 2.329416351318359375e+02
7.370000000000000000e+02 2.348609771728515625e+02
7.380000000000000000e+02 2.358180389404296875e+02
7.390000000000000000e+02 2.376484527587890625e+02
7.400000000000000000e+02 2.387511444091796875e+02
7.410000000000000000e+02 2.403506774902343750e+02
7.420000000000000000e+02 2.424754638671875000e+02
7.430000000000000000e+02 2.432111053466796875e+02
7.440000000000000000e+02 2.430149383544921875e+02
7.450000000000000000e+02 2.428540191650390625e+02
7.460000000000000000e+02 2.452024383544921875e+02
7.470000000000000000e+02 2.448900451660156250e+02
7.480000000000000000e+02 2.443721008300781250e+02
7.490000000000000000e+02 2.421059570312500000e+02
7.500000000000000000e+02 2.411457061767578125e+02
7.510000000000000000e+02 2.421508483886718750e+02
7.520000000000000000e+02 2.388335723876953125e+02
7.530000000000000000e+02 2.346390838623046875e+02
7.540000000000000000e+02 2.324710693359375000e+02
7.550000000000000000e+02 2.337956848144531250e+02
7.560000000000000000e+02 2.343490447998046875e+02
7.570000000000000000e+02 2.317762145996093750e+02
7.580000000000000000e+02 2.277618255615234375e+02
7.590000000000000000e+02 2.296651916503906250e+02
7.600000000000000000e+02 2.308914489746093750e+02
7.610000000000000000e+02 2.290671234130859375e+02
7.620000000000000000e+02 2.277702636718750000e+02
7.630000000000000000e+02 2.288954315185546875e+02
7.640000000000000000e+02 2.285944671630859375e+02
7.650000000000000000e+02 2.288118591308593750e+02
7.660000000000000000e+02 2.331328887939453125e+02
7.670000000000000000e+02 2.342248382568359375e+02
7.680000000000000000e+02 2.350787353515625000e+02
7.690000000000000000e+02 2.375980224609375000e+02
7.700000000000000000e+02 2.394465637207031250e+02
7.710000000000000000e+02 2.418399658203125000e+02
7.720000000000000000e+02 2.432490997314453125e+02
7.730000000000000000e+02 2.441342315673828125e+02
7.740000000000000000e+02 2.446410827636718750e+02
7.750000000000000000e+02 2.474721679687500000e+02
7.760000000000000000e+02 2.489043731689453125e+02
7.770000000000000000e+02 2.492284545898437500e+02
7.780000000000000000e+02 2.523686523437500000e+02
7.790000000000000000e+02 2.550620727539062500e+02
7.800000000000000000e+02 2.566596374511718750e+02
7.810000000000000000e+02 2.578042297363281250e+02
7.820000000000000000e+02 2.620088195800781250e+02
7.830000000000000000e+02 2.636625671386718750e+02
7.840000000000000000e+02 2.648523559570312500e+02
7.850000000000000000e+02 2.642957458496093750e+02
7.860000000000000000e+02 2.653858947753906250e+02
7.870000000000000000e+02 2.684408874511718750e+02
7.880000000000000000e+02 2.694168090820312500e+02
7.890000000000000000e+02 2.696289367675781250e+02
7.900000000000000000e+02 2.697862243652343750e+02
7.910000000000000000e+02 2.710610351562500000e+02
7.920000000000000000e+02 2.714903259277343750e+02
7.930000000000000000e+02 2.721056823730468750e+02
7.940000000000000000e+02 2.719462280273437500e+02
7.950000000000000000e+02 2.719793701171875000e+02
7.960000000000000000e+02 2.720223999023437500e+02
7.970000000000000000e+02 2.721318969726562500e+02
7.980000000000000000e+02 2.717927551269531250e+02
7.990000000000000000e+02 2.477696685791015625e+02
8.000000000000000000e+02 2.844625244140625000e+02
8.010000000000000000e+02 2.759102783203125000e+02
8.020000000000000000e+02 2.684977416992187500e+02
8.030000000000000000e+02 2.769591369628906250e+02
8.040000000000000000e+02 2.867337646484375000e+02
8.050000000000000000e+02 2.875539855957031250e+02
8.060000000000000000e+02 2.983904418945312500e+02
8.070000000000000000e+02 2.969750366210937500e+02
8.080000000000000000e+02 2.822028198242187500e+02
8.090000000000000000e+02 2.785815124511718750e+02
8.100000000000000000e+02 2.823466491699218750e+02
8.110000000000000000e+02 2.843099975585937500e+02
8.120000000000000000e+02 2.883470764160156250e+02
8.130000000000000000e+02 2.895899963378906250e+02
8.140000000000000000e+02 2.948373413085937500e+02
8.150000000000000000e+02 2.973458251953125000e+02
8.160000000000000000e+02 2.938610839843750000e+02
8.170000000000000000e+02 2.911349182128906250e+02
8.180000000000000000e+02 2.922547302246093750e+02
8.190000000000000000e+02 2.904367675781250000e+02
8.200000000000000000e+02 2.929289550781250000e+02
8.210000000000000000e+02 2.950805053710937500e+02
8.220000000000000000e+02 2.918576354980468750e+02
8.230000000000000000e+02 2.929810485839843750e+02
8.240000000000000000e+02 2.902358703613281250e+02
8.250000000000000000e+02 2.880702514648437500e+02
8.260000000000000000e+02 2.866278991699218750e+02
8.270000000000000000e+02 2.887467956542968750e+02
8.280000000000000000e+02 2.912196960449218750e+02
8.290000000000000000e+02 2.942272033691406250e+02
8.300000000000000000e+02 2.976063842773437500e+02
8.310000000000000000e+02 2.970885314941406250e+02
8.320000000000000000e+02 2.936971740722656250e+02
8.330000000000000000e+02 2.982302551269531250e+02
8.340000000000000000e+02 2.943802490234375000e+02
8.350000000000000000e+02 2.961535034179687500e+02
8.360000000000000000e+02 2.989668273925781250e+02
8.370000000000000000e+02 2.989643554687500000e+02
8.380000000000000000e+02 2.983081665039062500e+02
8.390000000000000000e+02 2.978819885253906250e+02
8.400000000000000000e+02 2.944988098144531250e+02
8.410000000000000000e+02 2.958694763183593750e+02
8.420000000000000000e+02 2.986511535644531250e+02
8.430000000000000000e+02 2.976967773437500000e+02
8.440000000000000000e+02 2.974852600097656250e+02
8.450000000000000000e+02 2.970158691406250000e+02
8.460000000000000000e+02 2.985502624511718750e+02
8.470000000000000000e+02 2.941537170410156250e+02
8.480000000000000000e+02 2.958451232910156250e+02
8.490000000000000000e+02 2.969990234375000000e+02
8.500000000000000000e+02 2.954570617675781250e+02
8.510000000000000000e+02 2.951242980957031250e+02
8.520000000000000000e+02 2.972143249511718750e+02
8.530000000000000000e+02 2.964914245605468750e+02
8.540000000000000000e+02 2.976503295898437500e+02
8.550000000000000000e+02 2.984905700683593750e+02
8.560000000000000000e+02 2.959238891601562500e+02
8.570000000000000000e+02 2.964464721679687500e+02
8.580000000000000000e+02 2.982902526855468750e+02
8.590000000000000000e+02 2.976738891601562500e+02
8.600000000000000000e+02 2.936715698242187500e+02
8.610000000000000000e+02 2.913792724609375000e+02
8.620000000000000000e+02 2.862925720214843750e+02
8.630000000000000000e+02 2.884161682128906250e+02
8.640000000000000000e+02 2.921256713867187500e+02
8.650000000000000000e+02 2.937953186035156250e+02
8.660000000000000000e+02 2.953629455566406250e+02
8.670000000000000000e+02 2.994536437988281250e+02
8.680000000000000000e+02 2.950028686523437500e+02
8.690000000000000000e+02 2.923367919921875000e+02
8.700000000000000000e+02 2.900836486816406250e+02
8.710000000000000000e+02 2.907987976074218750e+02
8.720000000000000000e+02 2.887769470214843750e+02
8.730000000000000000e+02 2.892326354980468750e+02
8.740000000000000000e+02 2.909895324707031250e+02
8.750000000000000000e+02 2.909366455078125000e+02
8.760000000000000000e+02 2.899660034179687500e+02
8.770000000000000000e+02 2.890104370117187500e+02
8.780000000000000000e+02 2.871397399902343750e+02
8.790000000000000000e+02 2.859049987792968750e+02
8.800000000000000000e+02 2.857798156738281250e+02
8.810000000000000000e+02 2.846679992675781250e+02
8.820000000000000000e+02 2.844610290527343750e+02
8.830000000000000000e+02 2.832403564453125000e+02
8.840000000000000000e+02 2.810486145019531250e+02
8.850000000000000000e+02 2.783096923828125000e+02
8.860000000000000000e+02 2.756402282714843750e+02
8.870000000000000000e+02 2.730082397460937500e+02
8.880000000000000000e+02 2.706383361816406250e+02
8.890000000000000000e+02 2.686080932617187500e+02
8.900000000000000000e+02 2.664963989257812500e+02
8.910000000000000000e+02 2.647852478027343750e+02
8.920000000000000000e+02 2.625163574218750000e+02
8.930000000000000000e+02 2.603844604492187500e+02
8.940000000000000000e+02 2.584385070800781250e+02
8.950000000000000000e+02 2.567004089355468750e+02
8.960000000000000000e+02 2.547996673583984375e+02
8.970000000000000000e+02 2.536131896972656250e+02
8.980000000000000000e+02 2.520885009765625000e+02
8.990000000000000000e+02 2.509678955078125000e+02
9.000000000000000000e+02 2.501486816406250000e+02
9.010000000000000000e+02 2.497676391601562500e+02
9.020000000000000000e+02 2.494155731201171875e+02
9.030000000000000000e+02 2.489453430175781250e+02
9.040000000000000000e+02 2.483274078369140625e+02
9.050000000000000000e+02 2.476329956054687500e+02
9.060000000000000000e+02 2.467238464355468750e+02
9.070000000000000000e+02 2.461337280273437500e+02
9.080000000000000000e+02 2.461048278808593750e+02
9.090000000000000000e+02 2.459654693603515625e+02
9.100000000000000000e+02 2.456633758544921875e+02
9.110000000000000000e+02 2.447384338378906250e+02
9.120000000000000000e+02 2.441618652343750000e+02
9.130000000000000000e+02 2.438333740234375000e+02
9.140000000000000000e+02 2.435472564697265625e+02
9.150000000000000000e+02 2.434211120605468750e+02
9.160000000000000000e+02 2.435685119628906250e+02
9.170000000000000000e+02 2.435504608154296875e+02
9.180000000000000000e+02 2.429927673339843750e+02
9.190000000000000000e+02 2.416283874511718750e+02
9.200000000000000000e+02 2.400933685302734375e+02
9.210000000000000000e+02 2.385440673828125000e+02
9.220000000000000000e+02 2.362436065673828125e+02
9.230000000000000000e+02 2.349428253173828125e+02
9.240000000000000000e+02 2.341776123046875000e+02
9.250000000000000000e+02 2.330943756103515625e+02
9.260000000000000000e+02 2.320754394531250000e+02
9.270000000000000000e+02 2.308625946044921875e+02
9.280000000000000000e+02 2.293631439208984375e+02
9.290000000000000000e+02 2.283159484863281250e+02
9.300000000000000000e+02 2.273703613281250000e+02
9.310000000000000000e+02 2.268936309814453125e+02
9.320000000000000000e+02 2.265625000000000000e+02
9.330000000000000000e+02 2.259579772949218750e+02
9.340000000000000000e+02 2.256348724365234375e+02
9.350000000000000000e+02 2.251519927978515625e+02
9.360000000000000000e+02 2.249087066650390625e+02
9.370000000000000000e+02 2.247114868164062500e+02
9.380000000000000000e+02 2.243788757324218750e+02
9.390000000000000000e+02 2.236860351562500000e+02
9.400000000000000000e+02 2.234429626464843750e+02
9.410000000000000000e+02 2.235221252441406250e+02
9.420000000000000000e+02 2.237246551513671875e+02
9.430000000000000000e+02 2.235938720703125000e+02
9.440000000000000000e+02 2.235657348632812500e+02
9.450000000000000000e+02 2.232954711914062500e+02
9.460000000000000000e+02 2.224971466064453125e+02
9.470000000000000000e+02 2.217255554199218750e+02
9.480000000000000000e+02 2.208794708251953125e+02
9.490000000000000000e+02 2.203555450439453125e+02
9.500000000000000000e+02 2.195638732910156250e+02
9.510000000000000000e+02 2.188243713378906250e+02
9.520000000000000000e+02 2.179047698974609375e+02
9.530000000000000000e+02 2.169068603515625000e+02
9.540000000000000000e+02 2.160302124023437500e+02
9.550000000000000000e+02 2.152647857666015625e+02
9.560000000000000000e+02 2.146335449218750000e+02
9.570000000000000000e+02 2.137614898681640625e+02
9.580000000000000000e+02 2.130410156250000000e+02
9.590000000000000000e+02 2.123125305175781250e+02
9.600000000000000000e+02 2.116993713378906250e+02
9.610000000000000000e+02 2.112145843505859375e+02
9.620000000000000000e+02 2.101187286376953125e+02
9.630000000000000000e+02 2.095396881103515625e+02
9.640000000000000000e+02 2.090933227539062500e+02
9.650000000000000000e+02 2.079640655517578125e+02
9.660000000000000000e+02 2.070702056884765625e+02
9.670000000000000000e+02 2.066141052246093750e+02
9.680000000000000000e+02 2.065535278320312500e+02
9.690000000000000000e+02 2.059880065917968750e+02
9.700000000000000000e+02 2.055729827880859375e+02
9.710000000000000000e+02 2.051566162109375000e+02
9.720000000000000000e+02 2.048538970947265625e+02
9.730000000000000000e+02 2.042535400390625000e+02
9.740000000000000000e+02 2.037122802734375000e+02
9.750000000000000000e+02 2.033100280761718750e+02
9.760000000000000000e+02 2.031626892089843750e+02
9.770000000000000000e+02 2.032191162109375000e+02
9.780000000000000000e+02 2.032457427978515625e+02
9.790000000000000000e+02 2.031274566650390625e+02
9.800000000000000000e+02 2.031391754150390625e+02
9.810000000000000000e+02 2.033531341552734375e+02
9.820000000000000000e+02 2.031400909423828125e+02
9.830000000000000000e+02 2.027672424316406250e+02
9.840000000000000000e+02 2.024440460205078125e+02
9.850000000000000000e+02 2.019784088134765625e+02
9.860000000000000000e+02 2.011251373291015625e+02
9.870000000000000000e+02 1.999792633056640625e+02
9.880000000000000000e+02 1.988188476562500000e+02
9.890000000000000000e+02 1.971943664550781250e+02
9.900000000000000000e+02 1.954530487060546875e+02
9.910000000000000000e+02 1.933892669677734375e+02
9.920000000000000000e+02 1.900885620117187500e+02
9.930000000000000000e+02 1.873040161132812500e+02
9.940000000000000000e+02 1.846827087402343750e+02
9.950000000000000000e+02 1.821150817871093750e+02
9.960000000000000000e+02 1.797431793212890625e+02
9.970000000000000000e+02 1.777542572021484375e+02
9.980000000000000000e+02 1.754406280517578125e+02
9.990000000000000000e+02 1.742147674560546875e+02
1.000000000000000000e+03 1.727771301269531250e+02
1.001000000000000000e+03 1.714991607666015625e+02
1.002000000000000000e+03 1.696820831298828125e+02
1.003000000000000000e+03 1.684580230712890625e+02
1.004000000000000000e+03 1.678467254638671875e+02
1.005000000000000000e+03 1.666566009521484375e+02
1.006000000000000000e+03 1.650409393310546875e+02
1.007000000000000000e+03 1.638897247314453125e+02
1.008000000000000000e+03 1.626410064697265625e+02
1.009000000000000000e+03 1.617780609130859375e+02
1.010000000000000000e+03 1.614806976318359375e+02
1.011000000000000000e+03 1.607769622802734375e+02
1.012000000000000000e+03 1.593033447265625000e+02
1.013000000000000000e+03 1.587926177978515625e+02
1.014000000000000000e+03 1.593323211669921875e+02
1.015000000000000000e+03 1.592957000732421875e+02
1.016000000000000000e+03 1.582394256591796875e+02
1.017000000000000000e+03 1.566613769531250000e+02
1.018000000000000000e+03 1.558816528320312500e+02
1.019000000000000000e+03 1.568151550292968750e+02
1.020000000000000000e+03 1.567447509765625000e+02
1.021000000000000000e+03 1.568997802734375000e+02
1.022000000000000000e+03 1.573338165283203125e+02
1.023000000000000000e+03 1.577924652099609375e+02
1.024000000000000000e+03 1.572490844726562500e+02
1.025000000000000000e+03 1.584503173828125000e+02
1.026000000000000000e+03 1.588528900146484375e+02
1.027000000000000000e+03 1.589316101074218750e+02
1.028000000000000000e+03 1.580101776123046875e+02
1.029000000000000000e+03 1.586973419189453125e+02
1.030000000000000000e+03 1.578825531005859375e+02
1.031000000000000000e+03 1.589962005615234375e+02
1.032000000000000000e+03 1.594390869140625000e+02
1.033000000000000000e+03 1.614047088623046875e+02
1.034000000000000000e+03 1.598822631835937500e+02
1.035000000000000000e+03 1.605342712402343750e+02
1.036000000000000000e+03 1.598911132812500000e+02
1.037000000000000000e+03 1.612088470458984375e+02
1.038000000000000000e+03 1.598452301025390625e+02
1.039000000000000000e+03 1.573712310791015625e+02
1.040000000000000000e+03 1.585647583007812500e+02
1.041000000000000000e+03 1.602392730712890625e+02
1.042000000000000000e+03 1.577432098388671875e+02
1.043000000000000000e+03 1.602932128906250000e+02
1.044000000000000000e+03 1.594366455078125000e+02
1.045000000000000000e+03 1.608860015869140625e+02
1.046000000000000000e+03 1.644473114013671875e+02
1.047000000000000000e+03 1.615167541503906250e+02
1.048000000000000000e+03 1.610547027587890625e+02
1.049000000000000000e+03 1.598300170898437500e+02
1.050000000000000000e+03 1.627842254638671875e+02
1.051000000000000000e+03 1.631856231689453125e+02
1.052000000000000000e+03 1.611200103759765625e+02
1.053000000000000000e+03 1.638568878173828125e+02
1.054000000000000000e+03 1.632470855712890625e+02
1.055000000000000000e+03 1.658406677246093750e+02
1.056000000000000000e+03 1.635633087158203125e+02
1.057000000000000000e+03 1.632797088623046875e+02
1.058000000000000000e+03 1.670723876953125000e+02
1.059000000000000000e+03 1.658372955322265625e+02
1.060000000000000000e+03 1.655710144042968750e+02
1.061000000000000000e+03 1.632822265625000000e+02
1.062000000000000000e+03 1.612736511230468750e+02
1.063000000000000000e+03 1.662834472656250000e+02
1.064000000000000000e+03 1.675691528320312500e+02
1.065000000000000000e+03 1.649710083007812500e+02
1.066000000000000000e+03 1.668074645996093750e+02
1.067000000000000000e+03 1.650335693359375000e+02
1.068000000000000000e+03 1.708939514160156250e+02
1.069000000000000000e+03 1.692929382324218750e+02
1.070000000000000000e+03 1.700689849853515625e+02
1.071000000000000000e+03 1.680192260742187500e+02
1.072000000000000000e+03 1.643897552490234375e+02
1.073000000000000000e+03 1.648164978027343750e+02
1.074000000000000000e+03 1.642104492187500000e+02
1.075000000000000000e+03 1.672460327148437500e+02
1.076000000000000000e+03 1.678470001220703125e+02
1.077000000000000000e+03 1.681910705566406250e+02
1.078000000000000000e+03 1.724855346679687500e+02
1.079000000000000000e+03 1.688530883789062500e+02
1.080000000000000000e+03 1.707052001953125000e+02
1.081000000000000000e+03 1.728076324462890625e+02
1.082000000000000000e+03 1.706357574462890625e+02
1.083000000000000000e+03 1.718574066162109375e+02
1.084000000000000000e+03 1.703840332031250000e+02
1.085000000000000000e+03 1.706742858886718750e+02
1.086000000000000000e+03 1.708733215332031250e+02
1.087000000000000000e+03 1.734860382080078125e+02
1.088000000000000000e+03 1.761030578613281250e+02
1.089000000000000000e+03 1.772602844238281250e+02
1.090000000000000000e+03 1.784465026855468750e+02
1.091000000000000000e+03 1.783050689697265625e+02
1.092000000000000000e+03 1.771381378173828125e+02
1.093000000000000000e+03 1.758147277832031250e+02
1.094000000000000000e+03 1.795620880126953125e+02
1.095000000000000000e+03 1.835302886962890625e+02
1.096000000000000000e+03 1.846965026855468750e+02
1.097000000000000000e+03 1.876283264160156250e+02
1.098000000000000000e+03 1.873569030761718750e+02
1.099000000000000000e+03 1.864053192138671875e+02
1.100000000000000000e+03 1.870941772460937500e+02
1.101000000000000000e+03 1.893019104003906250e+02
1.102000000000000000e+03 1.908130798339843750e+02
1.103000000000000000e+03 1.924249572753906250e+02
1.104000000000000000e+03 1.944345245361328125e+02
1.105000000000000000e+03 1.955115966796875000e+02
1.106000000000000000e+03 1.955719451904296875e+02
1.107000000000000000e+03 1.970591430664062500e+02
1.108000000000000000e+03 1.974701995849609375e+02
1.109000000000000000e+03 1.973649749755859375e+02
1.110000000000000000e+03 1.959183959960937500e+02
1.111000000000000000e+03 1.969120330810546875e+02
1.112000000000000000e+03 1.970515899658203125e+02
1.113000000000000000e+03 1.963722076416015625e+02
1.114000000000000000e+03 1.957346496582031250e+02
1.115000000000000000e+03 1.953765563964843750e+02
1.116000000000000000e+03 1.942432403564453125e+02
1.117000000000000000e+03 1.933025665283203125e+02
1.118000000000000000e+03 1.924017944335937500e+02
1.119000000000000000e+03 1.911196289062500000e+02
1.120000000000000000e+03 1.897115020751953125e+02
1.121000000000000000e+03 1.865225372314453125e+02
1.122000000000000000e+03 1.844322814941406250e+02
1.123000000000000000e+03 1.844474792480468750e+02
1.124000000000000000e+03 1.773347320556640625e+02
1.125000000000000000e+03 1.731319427490234375e+02
1.126000000000000000e+03 1.667175750732421875e+02
1.127000000000000000e+03 1.663794097900390625e+02
1.128000000000000000e+03 1.609043426513671875e+02
1.129000000000000000e+03 1.569642639160156250e+02
1.130000000000000000e+03 1.552429199218750000e+02
1.131000000000000000e+03 1.515571136474609375e+02
1.132000000000000000e+03 1.491207427978515625e+02
1.133000000000000000e+03 1.461509399414062500e+02
1.134000000000000000e+03 1.461008453369140625e+02
1.135000000000000000e+03 1.434510040283203125e+02
1.136000000000000000e+03 1.422315673828125000e+02
1.137000000000000000e+03 1.406635742187500000e+02
1.138000000000000000e+03 1.392280578613281250e+02
1.139000000000000000e+03 1.377835693359375000e+02
1.140000000000000000e+03 1.370569763183593750e+02
1.141000000000000000e+03 1.356052856445312500e+02
1.142000000000000000e+03 1.354239807128906250e+02
1.143000000000000000e+03 1.339035797119140625e+02
1.144000000000000000e+03 1.336951599121093750e+02
1.145000000000000000e+03 1.325007629394531250e+02
1.146000000000000000e+03 1.320567626953125000e+02
1.147000000000000000e+03 1.315045013427734375e+02
1.148000000000000000e+03 1.315098571777343750e+02
1.149000000000000000e+03 1.316645507812500000e+02
1.150000000000000000e+03 1.316004333496093750e+02
1.151000000000000000e+03 1.310016479492187500e+02
1.152000000000000000e+03 1.307231445312500000e+02
1.153000000000000000e+03 1.312756958007812500e+02
1.154000000000000000e+03 1.318412017822265625e+02
1.155000000000000000e+03 1.319730224609375000e+02
1.156000000000000000e+03 1.316383819580078125e+02
1.157000000000000000e+03 1.313305816650390625e+02
1.158000000000000000e+03 1.320745391845703125e+02
1.159000000000000000e+03 1.325798339843750000e+02
1.160000000000000000e+03 1.339061737060546875e+02
1.161000000000000000e+03 1.335459289550781250e+02
1.162000000000000000e+03 1.334132537841796875e+02
1.163000000000000000e+03 1.339082641601562500e+02
1.164000000000000000e+03 1.351414947509765625e+02
1.165000000000000000e+03 1.366336212158203125e+02
1.166000000000000000e+03 1.376765441894531250e+02
1.167000000000000000e+03 1.375326843261718750e+02
1.168000000000000000e+03 1.397895965576171875e+02
1.169000000000000000e+03 1.382244262695312500e+02
1.170000000000000000e+03 1.387724456787109375e+02
1.171000000000000000e+03 1.403211822509765625e+02
1.172000000000000000e+03 1.391849212646484375e+02
1.173000000000000000e+03 1.405866851806640625e+02
1.174000000000000000e+03 1.398205566406250000e+02
1.175000000000000000e+03 1.406849212646484375e+02
1.176000000000000000e+03 1.444961395263671875e+02
1.177000000000000000e+03 1.418246917724609375e+02
1.178000000000000000e+03 1.443827819824218750e+02
1.179000000000000000e+03 1.464025878906250000e+02
1.180000000000000000e+03 1.487447509765625000e+02
1.181000000000000000e+03 1.492862396240234375e+02
1.182000000000000000e+03 1.525430755615234375e+02
1.183000000000000000e+03 1.534674224853515625e+02
1.184000000000000000e+03 1.550809326171875000e+02
1.185000000000000000e+03 1.595593414306640625e+02
1.186000000000000000e+03 2.283630523681640625e+02
1.187000000000000000e+03 1.843515930175781250e+02
1.188000000000000000e+03 1.814456329345703125e+02
1.189000000000000000e+03 1.597628784179687500e+02
1.190000000000000000e+03 1.864794158935546875e+02
1.191000000000000000e+03 1.652387695312500000e+02
1.192000000000000000e+03 1.714811096191406250e+02
1.193000000000000000e+03 1.733330078125000000e+02
1.194000000000000000e+03 1.697286834716796875e+02
1.195000000000000000e+03 1.812006072998046875e+02
1.196000000000000000e+03 1.793689880371093750e+02
1.197000000000000000e+03 1.698850250244140625e+02
1.198000000000000000e+03 1.766191101074218750e+02
1.199000000000000000e+03 1.813928985595703125e+02
1.200000000000000000e+03 1.831867980957031250e+02
1.201000000000000000e+03 1.737370147705078125e+02
1.202000000000000000e+03 1.856711120605468750e+02
1.203000000000000000e+03 1.821290893554687500e+02
1.204000000000000000e+03 1.762320098876953125e+02
1.205000000000000000e+03 1.775557098388671875e+02
1.206000000000000000e+03 1.725526885986328125e+02
1.207000000000000000e+03 1.655727081298828125e+02
1.208000000000000000e+03 1.832115020751953125e+02
1.209000000000000000e+03 1.733733367919921875e+02
1.210000000000000000e+03 1.875645446777343750e+02
1.211000000000000000e+03 1.880727233886718750e+02
1.212000000000000000e+03 1.895507659912109375e+02
1.213000000000000000e+03 1.887318725585937500e+02
1.214000000000000000e+03 1.817520751953125000e+02
1.215000000000000000e+03 1.931828918457031250e+02
1.216000000000000000e+03 1.919233093261718750e+02
1.217000000000000000e+03 1.900660247802734375e+02
1.218000000000000000e+03 1.916801757812500000e+02
1.219000000000000000e+03 1.796318511962890625e+02
1.220000000000000000e+03 1.879311218261718750e+02
1.221000000000000000e+03 1.830520935058593750e+02
1.222000000000000000e+03 1.853258056640625000e+02
1.223000000000000000e+03 1.934024810791015625e+02
1.224000000000000000e+03 1.879813385009765625e+02
1.225000000000000000e+03 1.855977478027343750e+02
1.226000000000000000e+03 1.864750976562500000e+02
1.227000000000000000e+03 1.781494598388671875e+02
1.228000000000000000e+03 1.837394409179687500e+02
1.229000000000000000e+03 1.874122009277343750e+02
1.230000000000000000e+03 1.867023315429687500e+02
1.231000000000000000e+03 1.819715576171875000e+02
1.232000000000000000e+03 1.834058685302734375e+02
1.233000000000000000e+03 1.822915649414062500e+02
1.234000000000000000e+03 1.849228668212890625e+02
1.235000000000000000e+03 1.811343688964843750e+02
1.236000000000000000e+03 1.832139282226562500e+02
1.237000000000000000e+03 1.863450012207031250e+02
1.238000000000000000e+03 1.903184051513671875e+02
1.239000000000000000e+03 1.834287109375000000e+02
1.240000000000000000e+03 1.786905364990234375e+02
1.241000000000000000e+03 1.798109893798828125e+02
1.242000000000000000e+03 1.826284942626953125e+02
1.243000000000000000e+03 1.854708862304687500e+02
1.244000000000000000e+03 1.805478515625000000e+02
1.245000000000000000e+03 1.796141662597656250e+02
1.246000000000000000e+03 1.783520355224609375e+02
1.247000000000000000e+03 1.817800903320312500e+02
1.248000000000000000e+03 1.793868560791015625e+02
1.249000000000000000e+03 1.769027557373046875e+02
1.250000000000000000e+03 1.771828002929687500e+02
1.251000000000000000e+03 1.791775054931640625e+02
1.252000000000000000e+03 1.811358947753906250e+02
1.253000000000000000e+03 1.765399169921875000e+02
1.254000000000000000e+03 1.859400024414062500e+02
1.255000000000000000e+03 1.919165191650390625e+02
1.256000000000000000e+03 1.909140167236328125e+02
1.257000000000000000e+03 1.875959167480468750e+02
1.258000000000000000e+03 1.892013397216796875e+02
1.259000000000000000e+03 1.886422424316406250e+02
1.260000000000000000e+03 1.897545166015625000e+02
1.261000000000000000e+03 1.886045837402343750e+02
1.262000000000000000e+03 1.888390502929687500e+02
1.263000000000000000e+03 1.876363677978515625e+02
1.264000000000000000e+03 1.885105743408203125e+02
1.265000000000000000e+03 1.914073486328125000e+02
1.266000000000000000e+03 1.896193542480468750e+02
1.267000000000000000e+03 1.911614837646484375e+02
1.268000000000000000e+03 1.924370422363281250e+02
1.269000000000000000e+03 1.933157501220703125e+02
1.270000000000000000e+03 1.933511352539062500e+02
1.271000000000000000e+03 1.915829620361328125e+02
1.272000000000000000e+03 1.876740264892578125e+02
1.273000000000000000e+03 1.834944152832031250e+02
1.274000000000000000e+03 1.821505279541015625e+02
1.275000000000000000e+03 1.819530639648437500e+02
1.276000000000000000e+03 1.805686798095703125e+02
1.277000000000000000e+03 1.787491455078125000e+02
1.278000000000000000e+03 1.771192474365234375e+02
1.279000000000000000e+03 1.759979858398437500e+02
1.280000000000000000e+03 1.749171600341796875e+02
1.281000000000000000e+03 1.722993316650390625e+02
1.282000000000000000e+03 1.698693847656250000e+02
1.283000000000000000e+03 1.669775695800781250e+02
1.284000000000000000e+03 1.647628936767578125e+02
1.285000000000000000e+03 1.624544525146484375e+02
1.286000000000000000e+03 1.613470611572265625e+02
1.287000000000000000e+03 1.598999633789062500e+02
1.288000000000000000e+03 1.583823852539062500e+02
1.289000000000000000e+03 1.554570159912109375e+02
1.290000000000000000e+03 1.541359558105468750e+02
1.291000000000000000e+03 1.533245391845703125e+02
1.292000000000000000e+03 1.530500793457031250e+02
1.293000000000000000e+03 1.515717620849609375e+02
1.294000000000000000e+03 1.517095184326171875e+02
1.295000000000000000e+03 1.509324188232421875e+02
1.296000000000000000e+03 1.508211212158203125e+02
1.297000000000000000e+03 1.501988677978515625e+02
1.298000000000000000e+03 1.499064025878906250e+02
1.299000000000000000e+03 1.488847656250000000e+02
1.300000000000000000e+03 1.483282318115234375e+02
1.301000000000000000e+03 1.482469482421875000e+02
1.302000000000000000e+03 1.485364685058593750e+02
1.303000000000000000e+03 1.484096527099609375e+02
1.304000000000000000e+03 1.480356903076171875e+02
1.305000000000000000e+03 1.472687988281250000e+02
1.306000000000000000e+03 1.463676147460937500e+02
1.307000000000000000e+03 1.459464569091796875e+02
1.308000000000000000e+03 1.454386291503906250e+02
1.309000000000000000e+03 1.442356567382812500e+02
1.310000000000000000e+03 1.434386596679687500e+02
1.311000000000000000e+03 1.424156951904296875e+02


==> data/AWA.dat <==
0.000000000000000000e+00 1.508887070525293552e+02
1.000000000000000000e+00 1.503306050747645486e+02
2.000000000000000000e+00 1.498435414435324162e+02
3.000000000000000000e+00 1.494434821859647400e+02
4.000000000000000000e+00 1.491173304528017525e+02
5.000000000000000000e+00 1.488929860360191526e+02
6.000000000000000000e+00 1.487333656128692496e+02
7.000000000000000000e+00 1.486513717925977858e+02
8.000000000000000000e+00 1.484878704660878270e+02
9.000000000000000000e+00 1.483425510895596062e+02
1.000000000000000000e+01 1.482106831950172534e+02
1.100000000000000000e+01 1.480357833657209312e+02
1.200000000000000000e+01 1.478020434058768728e+02
1.300000000000000000e+01 1.477157229011958179e+02
1.400000000000000000e+01 1.475904004301478949e+02
1.500000000000000000e+01 1.475621434450560514e+02
1.600000000000000000e+01 1.473932654626813132e+02
1.700000000000000000e+01 1.471800033582136393e+02
1.800000000000000000e+01 1.469330470884813735e+02
1.900000000000000000e+01 1.466513984234051122e+02
2.000000000000000000e+01 1.464178987849238638e+02
2.100000000000000000e+01 1.462293429467124213e+02
2.200000000000000000e+01 1.460209942864178743e+02
2.300000000000000000e+01 1.457955108191907243e+02
2.400000000000000000e+01 1.454604845527117050e+02
2.500000000000000000e+01 1.451007775075106565e+02
2.600000000000000000e+01 1.446345102380789456e+02
2.700000000000000000e+01 1.442738536257029409e+02
2.800000000000000000e+01 1.438168228580791492e+02
2.900000000000000000e+01 1.433958251995001660e+02
3.000000000000000000e+01 1.429883575398171729e+02
3.100000000000000000e+01 1.425171895964854798e+02
3.200000000000000000e+01 1.420971599797262002e+02
3.300000000000000000e+01 1.417367622563252496e+02
3.400000000000000000e+01 1.412960458228080540e+02
3.500000000000000000e+01 1.408887621091323297e+02
3.600000000000000000e+01 1.405002934527172727e+02
3.700000000000000000e+01 1.401498100240122540e+02
3.800000000000000000e+01 1.397605255244877185e+02
3.900000000000000000e+01 1.394333600469817611e+02
4.000000000000000000e+01 1.391751291328239972e+02
4.100000000000000000e+01 1.388674949139225987e+02
4.200000000000000000e+01 1.386314212156187295e+02
4.300000000000000000e+01 1.383129988481548764e+02
4.400000000000000000e+01 1.380580565890507785e+02
4.500000000000000000e+01 1.378752738363666026e+02
4.600000000000000000e+01 1.377159848534456330e+02
4.700000000000000000e+01 1.373745877072828989e+02
4.800000000000000000e+01 1.370421622677959874e+02
4.900000000000000000e+01 1.368148667672924716e+02
5.000000000000000000e+01 1.364424319889985213e+02
5.100000000000000000e+01 1.359999063120013716e+02
5.200000000000000000e+01 1.358636063683417774e+02
5.300000000000000000e+01 1.353522450532930179e+02
5.400000000000000000e+01 1.349463587277564045e+02
5.500000000000000000e+01 1.345875108172005525e+02
5.600000000000000000e+01 1.341374309592130487e+02
5.700000000000000000e+01 1.339173474109651352e+02
5.800000000000000000e+01 1.336401314331403967e+02
5.900000000000000000e+01 1.333669897515244145e+02
6.000000000000000000e+01 1.331362625185610113e+02
6.100000000000000000e+01 1.328278364350138929e+02
6.200000000000000000e+01 1.325925163546876888e+02
6.300000000000000000e+01 1.323155151250979600e+02
6.400000000000000000e+01 1.320257072174034363e+02
6.500000000000000000e+01 1.317111539973830645e+02
6.600000000000000000e+01 1.313941526909914330e+02
6.700000000000000000e+01 1.311541325958214657e+02
6.800000000000000000e+01 1.309549446376870208e+02
6.900000000000000000e+01 1.306665986960901193e+02
7.000000000000000000e+01 1.303943335010954172e+02
7.100000000000000000e+01 1.302259047246852219e+02
7.200000000000000000e+01 1.299878484728425292e+02
7.300000000000000000e+01 1.298214958039167755e+02
7.400000000000000000e+01 1.296009219114959023e+02
7.500000000000000000e+01 1.294784816200548789e+02
7.600000000000000000e+01 1.293345806725906186e+02
7.700000000000000000e+01 1.291640781533828033e+02
7.800000000000000000e+01 1.290644729463303690e+02
7.900000000000000000e+01 1.290280743773993777e+02
8.000000000000000000e+01 1.289395557240418100e+02
8.100000000000000000e+01 1.290143257744210814e+02
8.200000000000000000e+01 1.290062583102469489e+02
8.300000000000000000e+01 1.289314874044717385e+02
8.400000000000000000e+01 1.289907995038282706e+02
8.500000000000000000e+01 1.289659773424695572e+02
8.600000000000000000e+01 1.289667463703779049e+02
8.700000000000000000e+01 1.288737116618832204e+02
8.800000000000000000e+01 1.289264920686023288e+02
8.900000000000000000e+01 1.290294443659055901e+02
9.000000000000000000e+01 1.290400809411541445e+02
9.100000000000000000e+01 1.287101849322400540e+02
9.200000000000000000e+01 1.283590957159987340e+02
9.300000000000000000e+01 1.280279759255246290e+02
9.400000000000000000e+01 1.277888237909607767e+02
9.500000000000000000e+01 1.276388983530382291e+02
9.600000000000000000e+01 1.274922043042282098e+02
9.700000000000000000e+01 1.273617755118841472e+02
9.800000000000000000e+01 1.272273414399757314e+02
9.900000000000000000e+01 1.270588248045721826e+02
1.000000000000000000e+02 1.267458399467335255e+02
1.010000000000000000e+02 1.265470495975671099e+02
1.020000000000000000e+02 1.261985090412444919e+02
1.030000000000000000e+02 1.259814352717872339e+02
1.040000000000000000e+02 1.258771278594988701e+02
1.050000000000000000e+02 1.256342905329090343e+02
1.060000000000000000e+02 1.253809531239285349e+02
1.070000000000000000e+02 1.251915353027127367e+02
1.080000000000000000e+02 1.250372418167011688e+02
1.090000000000000000e+02 1.249157246807038035e+02
1.100000000000000000e+02 1.247959049115109593e+02
1.110000000000000000e+02 1.246341319129356293e+02
1.120000000000000000e+02 1.242713914541836999e+02
1.130000000000000000e+02 1.240257491407441535e+02
1.140000000000000000e+02 1.236886948814466649e+02
1.150000000000000000e+02 1.233559525191843704e+02
1.160000000000000000e+02 1.232086265885409659e+02
1.170000000000000000e+02 1.229069458737264995e+02
1.180000000000000000e+02 1.226791668192735756e+02
1.190000000000000000e+02 1.225353420058633844e+02
1.200000000000000000e+02 1.224029275567433217e+02
1.210000000000000000e+02 1.222111074571128739e+02
1.220000000000000000e+02 1.220993554270366417e+02
1.230000000000000000e+02 1.220016410787679177e+02
1.240000000000000000e+02 1.218809879798707527e+02
1.250000000000000000e+02 1.218198143700829092e+02
1.260000000000000000e+02 1.217811236335040661e+02
1.270000000000000000e+02 1.216296977035522815e+02
1.280000000000000000e+02 1.213812543078807664e+02
1.290000000000000000e+02 1.210918252724665933e+02
1.300000000000000000e+02 1.209467130344017392e+02
1.310000000000000000e+02 1.206682266466312683e+02
1.320000000000000000e+02 1.204990871635009455e+02
1.330000000000000000e+02 1.202669307223734734e+02
1.340000000000000000e+02 1.200296231442673331e+02
1.350000000000000000e+02 1.197361654360044270e+02
1.360000000000000000e+02 1.194022168177427687e+02
1.370000000000000000e+02 1.191851887965919303e+02
1.380000000000000000e+02 1.190532227658436568e+02
1.390000000000000000e+02 1.189765425548140740e+02
1.400000000000000000e+02 1.189002450554306023e+02
1.410000000000000000e+02 1.188214084594390698e+02
1.420000000000000000e+02 1.187446778496440913e+02
1.430000000000000000e+02 1.187739557290041859e+02
1.440000000000000000e+02 1.187095584159711876e+02
1.450000000000000000e+02 1.186772623652506127e+02
1.460000000000000000e+02 1.186224291276675871e+02
1.470000000000000000e+02 1.185498665928362385e+02
1.480000000000000000e+02 1.184720868482164065e+02
1.490000000000000000e+02 1.183571968691934728e+02
1.500000000000000000e+02 1.182051664337152914e+02
1.510000000000000000e+02 1.180320911315140506e+02
1.520000000000000000e+02 1.179669038506659149e+02
1.530000000000000000e+02 1.180027506120022593e+02
1.540000000000000000e+02 1.181465572496265537e+02
1.550000000000000000e+02 1.183074063984016107e+02
1.560000000000000000e+02 1.184796412314390466e+02
1.570000000000000000e+02 1.185646722320307873e+02
1.580000000000000000e+02 1.184411352558598054e+02
1.590000000000000000e+02 1.183232618118837252e+02
1.600000000000000000e+02 1.181585073244316106e+02
1.610000000000000000e+02 1.179858417163561626e+02
1.620000000000000000e+02 1.178847743350515316e+02
1.630000000000000000e+02 1.177300108945546526e+02
1.640000000000000000e+02 1.175430462180486444e+02
1.650000000000000000e+02 1.173483554595142238e+02
1.660000000000000000e+02 1.172244466727078560e+02
1.670000000000000000e+02 1.170447115217618972e+02
1.680000000000000000e+02 1.170442970915627541e+02
1.690000000000000000e+02 1.171908138055358108e+02
1.700000000000000000e+02 1.174036297160427011e+02
1.710000000000000000e+02 1.175326948135321743e+02
1.720000000000000000e+02 1.177561642790708163e+02
1.730000000000000000e+02 1.179160319155048029e+02
1.740000000000000000e+02 1.181254222280327753e+02
1.750000000000000000e+02 1.182853230594910769e+02
1.760000000000000000e+02 1.184344547908466865e+02
1.770000000000000000e+02 1.185743994234080674e+02
1.780000000000000000e+02 1.187196061385856751e+02
1.790000000000000000e+02 1.188290225564598046e+02
1.800000000000000000e+02 1.189507647595576145e+02
1.810000000000000000e+02 1.191252834748075742e+02
1.820000000000000000e+02 1.193161997626832118e+02
1.830000000000000000e+02 1.194140940439143037e+02
1.840000000000000000e+02 1.195765940736984305e+02
1.850000000000000000e+02 1.197152526673221047e+02
1.860000000000000000e+02 1.198443957311466619e+02
1.870000000000000000e+02 1.200939967924715717e+02
1.880000000000000000e+02 1.203380978347484245e+02
1.890000000000000000e+02 1.205336181179225434e+02
1.900000000000000000e+02 1.206975622755588091e+02
1.910000000000000000e+02 1.208607219248934825e+02
1.920000000000000000e+02 1.210901305415456903e+02
1.930000000000000000e+02 1.212600902454780538e+02
1.940000000000000000e+02 1.213869089412996232e+02
1.950000000000000000e+02 1.215646464633687174e+02
1.960000000000000000e+02 1.216074595774226310e+02
1.970000000000000000e+02 1.217086996212673853e+02
1.980000000000000000e+02 1.219004923628996835e+02
1.990000000000000000e+02 1.221045290598670618e+02
2.000000000000000000e+02 1.222535400035797579e+02
2.010000000000000000e+02 1.223604458446161516e+02
2.020000000000000000e+02 1.222110479601459758e+02
2.030000000000000000e+02 1.220176366812320197e+02
2.040000000000000000e+02 1.219042286438761948e+02
2.050000000000000000e+02 1.217288373772731092e+02
2.060000000000000000e+02 1.217125978559108432e+02
2.070000000000000000e+02 1.217708058212982678e+02
2.080000000000000000e+02 1.217655417292152862e+02
2.090000000000000000e+02 1.217346867717739940e+02
2.100000000000000000e+02 1.217605022865401310e+02
2.110000000000000000e+02 1.218389150163953900e+02
2.120000000000000000e+02 1.219047702110481168e+02
2.130000000000000000e+02 1.219971357488794581e+02
2.140000000000000000e+02 1.220499743921674849e+02
2.150000000000000000e+02 1.221576957320230008e+02
2.160000000000000000e+02 1.222573797403807419e+02
2.170000000000000000e+02 1.224073544629571586e+02
2.180000000000000000e+02 1.225039867388695995e+02
2.190000000000000000e+02 1.225814816903767337e+02
2.200000000000000000e+02 1.226698931877097607e+02
2.210000000000000000e+02 1.227907319599178635e+02
2.220000000000000000e+02 1.228425749698614453e+02
2.230000000000000000e+02 1.228620569870447952e+02
2.240000000000000000e+02 1.229293199885232468e+02
2.250000000000000000e+02 1.230293888758623098e+02
2.260000000000000000e+02 1.230712360261736933e+02
2.270000000000000000e+02 1.231132592678467432e+02
2.280000000000000000e+02 1.231807316531258323e+02
2.290000000000000000e+02 1.232255199287957623e+02
2.300000000000000000e+02 1.232829361571382663e+02
2.310000000000000000e+02 1.233593491793511703e+02
2.320000000000000000e+02 1.234753797106523905e+02
2.330000000000000000e+02 1.235618447116310676e+02
2.340000000000000000e+02 1.236295751193111698e+02
2.350000000000000000e+02 1.237578266060173746e+02
2.360000000000000000e+02 1.238642383912674205e+02
2.370000000000000000e+02 1.239915698321907911e+02
2.380000000000000000e+02 1.240840614077873170e+02
2.390000000000000000e+02 1.242419095700335845e+02
2.400000000000000000e+02 1.244398923143345286e+02
2.410000000000000000e+02 1.246492597375421099e+02
2.420000000000000000e+02 1.248042041645908000e+02
2.430000000000000000e+02 1.250003835723772312e+02
2.440000000000000000e+02 1.251481999736193700e+02
2.450000000000000000e+02 1.252378518398432306e+02
2.460000000000000000e+02 1.253800278299575552e+02
2.470000000000000000e+02 1.255064788792672061e+02
2.480000000000000000e+02 1.256540793101497115e+02
2.490000000000000000e+02 1.257742257131979500e+02
2.500000000000000000e+02 1.258628997909445815e+02
2.510000000000000000e+02 1.259429638925160191e+02
2.520000000000000000e+02 1.260474554597977601e+02
2.530000000000000000e+02 1.261507178538717540e+02
2.540000000000000000e+02 1.262926246344909202e+02
2.550000000000000000e+02 1.264032487233587858e+02
2.560000000000000000e+02 1.264973697012949003e+02
2.570000000000000000e+02 1.266043605929121156e+02
2.580000000000000000e+02 1.267219830110438181e+02
2.590000000000000000e+02 1.267919284955546004e+02
2.600000000000000000e+02 1.268843356764924692e+02
2.610000000000000000e+02 1.269533968007843328e+02
2.620000000000000000e+02 1.270177872723502475e+02
2.630000000000000000e+02 1.270694530995684772e+02
2.640000000000000000e+02 1.271222497326589576e+02
2.650000000000000000e+02 1.272020988905486973e+02
2.660000000000000000e+02 1.272493735436318190e+02
2.670000000000000000e+02 1.272754840195798351e+02
2.680000000000000000e+02 1.272807121809589148e+02
2.690000000000000000e+02 1.272779033039668093e+02
2.700000000000000000e+02 1.273031498175836873e+02
2.710000000000000000e+02 1.273083326101516377e+02
2.720000000000000000e+02 1.273192278656304524e+02
2.730000000000000000e+02 1.273987731544532380e+02
2.740000000000000000e+02 1.275035167847297828e+02
2.750000000000000000e+02 1.276328416300950011e+02
2.760000000000000000e+02 1.277767959736647185e+02
2.770000000000000000e+02 1.279325864259518681e+02
2.780000000000000000e+02 1.280543048168350424e+02
2.790000000000000000e+02 1.281978132461046584e+02
2.800000000000000000e+02 1.283354294520564736e+02
2.810000000000000000e+02 1.285206130733188559e+02
2.820000000000000000e+02 1.288136240524405025e+02
2.830000000000000000e+02 1.290790008060118623e+02
2.840000000000000000e+02 1.293670657831713129e+02
2.850000000000000000e+02 1.296421121458090795e+02
2.860000000000000000e+02 1.299167969962084612e+02
2.870000000000000000e+02 1.301946558885657623e+02
2.880000000000000000e+02 1.304690089692207948e+02
2.890000000000000000e+02 1.306766615868806127e+02
2.900000000000000000e+02 1.309057087174817582e+02
2.910000000000000000e+02 1.311358719507899764e+02
2.920000000000000000e+02 1.313388306311936731e+02
2.930000000000000000e+02 1.315463395469378725e+02
2.940000000000000000e+02 1.317397127617777244e+02
2.950000000000000000e+02 1.319753373212900556e+02
2.960000000000000000e+02 1.321542533066171643e+02
2.970000000000000000e+02 1.323608613488913761e+02
2.980000000000000000e+02 1.325731484419091259e+02
2.990000000000000000e+02 1.327547382686041431e+02
3.000000000000000000e+02 1.329564477116984165e+02
3.010000000000000000e+02 1.331468807487543415e+02
3.020000000000000000e+02 1.333395060069414910e+02
3.030000000000000000e+02 1.335376799831018673e+02
3.040000000000000000e+02 1.336707376099703879e+02
3.050000000000000000e+02 1.338028717849727229e+02
3.060000000000000000e+02 1.339591653871480048e+02
3.070000000000000000e+02 1.340999571034681992e+02
3.080000000000000000e+02 1.342752503927185330e+02
3.090000000000000000e+02 1.344525540178222514e+02
3.100000000000000000e+02 1.345944933527092928e+02
3.110000000000000000e+02 1.347797943414402653e+02
3.120000000000000000e+02 1.349512890673067318e+02
3.130000000000000000e+02 1.351504178406075880e+02
3.140000000000000000e+02 1.353341564278576925e+02
3.150000000000000000e+02 1.355067361943299602e+02
3.160000000000000000e+02 1.357107295908637070e+02
3.170000000000000000e+02 1.359021582360118146e+02
3.180000000000000000e+02 1.360899374578899881e+02
3.190000000000000000e+02 1.363043290734127595e+02
3.200000000000000000e+02 1.365597994411909326e+02
3.210000000000000000e+02 1.367733866648245566e+02
3.220000000000000000e+02 1.369712287595067437e+02
3.230000000000000000e+02 1.371885829762445042e+02
3.240000000000000000e+02 1.373959283784972740e+02
3.250000000000000000e+02 1.375815185975310158e+02
3.260000000000000000e+02 1.378923821442995177e+02
3.270000000000000000e+02 1.381790072407547427e+02
3.280000000000000000e+02 1.385091773984065355e+02
3.290000000000000000e+02 1.388064408579333531e+02
3.300000000000000000e+02 1.391316826083645140e+02
3.310000000000000000e+02 1.394552128662641906e+02
3.320000000000000000e+02 1.397981854304486831e+02
3.330000000000000000e+02 1.401136695845386839e+02
3.340000000000000000e+02 1.404679255617230638e+02
3.350000000000000000e+02 1.408236241200828829e+02
3.360000000000000000e+02 1.411853628945580112e+02
3.370000000000000000e+02 1.415736902321355615e+02
3.380000000000000000e+02 1.419444871000483488e+02
3.390000000000000000e+02 1.422982615219980573e+02
3.400000000000000000e+02 1.426861893455767643e+02
3.410000000000000000e+02 1.430897505698660268e+02
3.420000000000000000e+02 1.434404655218921789e+02
3.430000000000000000e+02 1.438772137359291037e+02
3.440000000000000000e+02 1.443117821315068454e+02
3.450000000000000000e+02 1.447191804706452842e+02
3.460000000000000000e+02 1.451781322060514867e+02
3.470000000000000000e+02 1.456274568504807121e+02
3.480000000000000000e+02 1.460759823837908016e+02
3.490000000000000000e+02 1.464988050515447640e+02
3.500000000000000000e+02 1.469359866328488522e+02
3.510000000000000000e+02 1.473989770147140348e+02
3.520000000000000000e+02 1.478696175958440051e+02
3.530000000000000000e+02 1.482734362574212241e+02
3.540000000000000000e+02 1.487551714792947166e+02
3.550000000000000000e+02 1.492128322989698006e+02
3.560000000000000000e+02 1.496878896073025089e+02
3.570000000000000000e+02 1.501413141745053395e+02
3.580000000000000000e+02 1.505918991755002594e+02
3.590000000000000000e+02 1.510601900549557683e+02
3.600000000000000000e+02 1.515405313922371420e+02
3.610000000000000000e+02 1.519513417999044123e+02
3.620000000000000000e+02 1.524291117176889827e+02
3.630000000000000000e+02 1.528204078572632056e+02
3.640000000000000000e+02 1.531289395905979518e+02
3.650000000000000000e+02 1.535026342405896855e+02
3.660000000000000000e+02 1.538772061879773503e+02
3.670000000000000000e+02 1.542759569634799846e+02
3.680000000000000000e+02 2.155448308924232492e+02
3.690000000000000000e+02 2.275041853136099235e+02
3.700000000000000000e+02 2.254869624762084754e+02
3.710000000000000000e+02 2.230171486535473946e+02
3.720000000000000000e+02 2.270155506313378737e+02
3.730000000000000000e+02 2.357956610077567632e+02
3.740000000000000000e+02 2.414533943719974332e+02
3.750000000000000000e+02 2.276084397449974972e+02
3.760000000000000000e+02 2.427177303319618318e+02
3.770000000000000000e+02 2.293909387725648514e+02
3.780000000000000000e+02 2.405024917607472901e+02
3.790000000000000000e+02 2.333251844126599508e+02
3.800000000000000000e+02 2.373192212320388137e+02
3.810000000000000000e+02 2.316657408168696861e+02
3.820000000000000000e+02 2.380463077504011267e+02
3.830000000000000000e+02 2.289321058697470903e+02
3.840000000000000000e+02 2.423514926821743813e+02
3.850000000000000000e+02 2.373373669143198583e+02
3.860000000000000000e+02 2.368760498962099348e+02
3.870000000000000000e+02 2.377704518286168991e+02
3.880000000000000000e+02 2.306512431680858697e+02
3.890000000000000000e+02 2.371412677106695241e+02
3.900000000000000000e+02 2.344657370156598404e+02
3.910000000000000000e+02 2.351270280308275744e+02
3.920000000000000000e+02 2.342796464021375016e+02
3.930000000000000000e+02 2.459606706293020864e+02
3.940000000000000000e+02 2.391180375343424771e+02
3.950000000000000000e+02 2.357749894702974984e+02
3.960000000000000000e+02 2.432141586923214902e+02
3.970000000000000000e+02 2.407673156027973960e+02
3.980000000000000000e+02 2.340561382153396721e+02
3.990000000000000000e+02 2.367026686912273021e+02
4.000000000000000000e+02 2.386543200122946473e+02
4.010000000000000000e+02 2.358925767602171675e+02
4.020000000000000000e+02 2.407084476639289505e+02
4.030000000000000000e+02 2.511708945112131914e+02
4.040000000000000000e+02 2.415931650472176386e+02
4.050000000000000000e+02 2.464575831276670783e+02
4.060000000000000000e+02 2.345205618484437480e+02
4.070000000000000000e+02 2.349952251662654987e+02
4.080000000000000000e+02 2.522116574200032915e+02
4.090000000000000000e+02 2.464328074653973601e+02
4.100000000000000000e+02 2.476581054506004307e+02
4.110000000000000000e+02 2.465477314590324625e+02
4.120000000000000000e+02 2.555042189119918987e+02
4.130000000000000000e+02 2.448049959392453161e+02
4.140000000000000000e+02 2.397613642888692880e+02
4.150000000000000000e+02 2.457270423578820271e+02
4.160000000000000000e+02 2.453218650846039850e+02
4.170000000000000000e+02 2.426781665203945408e+02
4.180000000000000000e+02 2.444234528786700196e+02
4.190000000000000000e+02 2.370891900841228335e+02
4.200000000000000000e+02 2.466906594392414718e+02
4.210000000000000000e+02 2.490259689167401405e+02
4.220000000000000000e+02 2.495702978764050783e+02
4.230000000000000000e+02 2.477550336982741328e+02
4.240000000000000000e+02 2.470334400903747678e+02
4.250000000000000000e+02 2.394641465513879268e+02
4.260000000000000000e+02 2.384585712178280801e+02
4.270000000000000000e+02 2.388582565092164032e+02
4.280000000000000000e+02 2.419599658609365065e+02
4.290000000000000000e+02 2.417114938495242313e+02
4.300000000000000000e+02 2.481453152626336305e+02
4.310000000000000000e+02 2.395586723661420763e+02
4.320000000000000000e+02 2.452934352166565191e+02
4.330000000000000000e+02 2.451249439434250235e+02
4.340000000000000000e+02 2.397557713283098906e+02
4.350000000000000000e+02 2.394836423643083094e+02
4.360000000000000000e+02 2.413535262379475910e+02
4.370000000000000000e+02 2.354817451385198979e+02
4.380000000000000000e+02 2.383332679937097964e+02
4.390000000000000000e+02 2.383121138395946730e+02
4.400000000000000000e+02 2.374248851216992762e+02
4.410000000000000000e+02 2.417451062348261530e+02
4.420000000000000000e+02 2.429824577879615219e+02
4.430000000000000000e+02 2.429850511373776385e+02
4.440000000000000000e+02 2.437167530488166847e+02
4.450000000000000000e+02 2.443294945585773803e+02
4.460000000000000000e+02 2.453190153440440042e+02
4.470000000000000000e+02 2.454386714314080109e+02
4.480000000000000000e+02 2.450906633822220044e+02
4.490000000000000000e+02 2.432379153552242315e+02
4.500000000000000000e+02 2.415624619253514425e+02
4.510000000000000000e+02 2.400436282030012762e+02
4.520000000000000000e+02 2.381360690301165732e+02
4.530000000000000000e+02 2.352001181288187013e+02
4.540000000000000000e+02 2.329449671979637913e+02
4.550000000000000000e+02 2.302835400252017735e+02
4.560000000000000000e+02 2.281501045882565109e+02
4.570000000000000000e+02 2.261066406270747393e+02
4.580000000000000000e+02 2.233564374069840710e+02
4.590000000000000000e+02 2.200386088253702042e+02
4.600000000000000000e+02 2.180488869022854033e+02
4.610000000000000000e+02 2.165189581165525965e+02
4.620000000000000000e+02 2.154268765194361777e+02
4.630000000000000000e+02 2.153128362082153444e+02
4.640000000000000000e+02 2.149615631220341925e+02
4.650000000000000000e+02 2.146973723612447884e+02
4.660000000000000000e+02 2.144042794542476429e+02
4.670000000000000000e+02 2.141583002955002257e+02
4.680000000000000000e+02 2.132603944937050358e+02
4.690000000000000000e+02 2.125468312795072165e+02
4.700000000000000000e+02 2.111145165054890924e+02
4.710000000000000000e+02 2.104920348551461302e+02
4.720000000000000000e+02 2.099258574618205841e+02
4.730000000000000000e+02 2.096539290930227537e+02
4.740000000000000000e+02 2.102161157467010355e+02
4.750000000000000000e+02 2.097913673813763467e+02
4.760000000000000000e+02 2.098451091001576287e+02
4.770000000000000000e+02 2.104217894599364627e+02
4.780000000000000000e+02 2.102883695994880782e+02
4.790000000000000000e+02 2.106673386797216381e+02
4.800000000000000000e+02 2.105084672150317715e+02
4.810000000000000000e+02 2.108312968754012218e+02
4.820000000000000000e+02 2.117808070736410571e+02
4.830000000000000000e+02 2.134220351366548414e+02
4.840000000000000000e+02 2.141523937722022879e+02
4.850000000000000000e+02 2.136873416429650376e+02
4.860000000000000000e+02 2.144986131441534667e+02
4.870000000000000000e+02 2.153554606586951650e+02
4.880000000000000000e+02 2.157173519969785502e+02
4.890000000000000000e+02 2.175525111416437198e+02
4.900000000000000000e+02 2.175121212372645800e+02
4.910000000000000000e+02 2.183011483658119687e+02
4.920000000000000000e+02 2.193770523873837988e+02
4.930000000000000000e+02 2.198164036866618289e+02
4.940000000000000000e+02 2.192624294055199243e+02
4.950000000000000000e+02 2.196581291606912032e+02
4.960000000000000000e+02 2.188429993146348806e+02
4.970000000000000000e+02 2.183352847391985563e+02
4.980000000000000000e+02 2.179139319681103757e+02
4.990000000000000000e+02 2.173157989162525610e+02
5.000000000000000000e+02 2.161187252375422077e+02
5.010000000000000000e+02 2.146625300668113709e+02
5.020000000000000000e+02 2.136762141846232055e+02
5.030000000000000000e+02 2.125969579290336355e+02
5.040000000000000000e+02 2.116185301034904569e+02
5.050000000000000000e+02 2.108944236559308081e+02
5.060000000000000000e+02 2.104004392642629568e+02
5.070000000000000000e+02 2.096443342903407370e+02
5.080000000000000000e+02 2.098521275746689980e+02
5.090000000000000000e+02 2.095148141143871499e+02
5.100000000000000000e+02 2.102226328243529849e+02
5.110000000000000000e+02 2.104291751731896909e+02
5.120000000000000000e+02 2.093159999065422880e+02
5.130000000000000000e+02 2.083923318481312208e+02
5.140000000000000000e+02 2.072158559428503111e+02
5.150000000000000000e+02 2.068634999444925029e+02
5.160000000000000000e+02 2.060296116517513383e+02
5.170000000000000000e+02 2.052756469480724490e+02
5.180000000000000000e+02 2.044835168215705323e+02
5.190000000000000000e+02 2.038471790528932104e+02
5.200000000000000000e+02 2.031005037244790117e+02
5.210000000000000000e+02 2.025350087616424162e+02
5.220000000000000000e+02 2.015570820865860355e+02
5.230000000000000000e+02 1.998679362688527590e+02
5.240000000000000000e+02 1.993199725121315282e+02
5.250000000000000000e+02 1.992057594506140958e+02
5.260000000000000000e+02 1.990731418289148849e+02
5.270000000000000000e+02 1.980826696536245208e+02
5.280000000000000000e+02 1.979157741533604735e+02
5.290000000000000000e+02 1.968889468696649487e+02
5.300000000000000000e+02 1.969223570077911916e+02
5.310000000000000000e+02 1.966178245905951485e+02
5.320000000000000000e+02 1.960883865565171220e+02
5.330000000000000000e+02 1.942656410390763142e+02
5.340000000000000000e+02 1.927600615894045859e+02
5.350000000000000000e+02 1.924424201479392309e+02
5.360000000000000000e+02 1.929737562602354899e+02
5.370000000000000000e+02 1.922351158355759821e+02
5.380000000000000000e+02 1.921403523469511470e+02
5.390000000000000000e+02 1.914497422651842840e+02
5.400000000000000000e+02 1.904612033811899892e+02
5.410000000000000000e+02 1.902049946940481675e+02
5.420000000000000000e+02 1.902444697517443046e+02
5.430000000000000000e+02 1.896334415986029285e+02
5.440000000000000000e+02 1.892148500983106203e+02
5.450000000000000000e+02 1.889664510759413929e+02
5.460000000000000000e+02 1.890940314505526771e+02
5.470000000000000000e+02 1.887752553950334402e+02
5.480000000000000000e+02 1.894776607906073878e+02
5.490000000000000000e+02 1.895287973994652475e+02
5.500000000000000000e+02 1.893934440777864268e+02
5.510000000000000000e+02 1.893885398384135499e+02
5.520000000000000000e+02 1.887112162713617920e+02
5.530000000000000000e+02 1.879924177227661630e+02
5.540000000000000000e+02 1.882128384602843028e+02
5.550000000000000000e+02 1.879368277578373636e+02
5.560000000000000000e+02 1.878572174497478500e+02
5.570000000000000000e+02 1.878580946803120924e+02
5.580000000000000000e+02 1.864995373977629072e+02
5.590000000000000000e+02 1.849327747359827185e+02
5.600000000000000000e+02 1.844752838275308306e+02
5.610000000000000000e+02 1.835299971064490308e+02
5.620000000000000000e+02 1.833033467707006139e+02
5.630000000000000000e+02 1.822221830466065171e+02
5.640000000000000000e+02 1.819863378001523984e+02
5.650000000000000000e+02 1.804941939388557444e+02
5.660000000000000000e+02 1.796173499382303191e+02
5.670000000000000000e+02 1.791191215316435432e+02
5.680000000000000000e+02 1.780306779890939595e+02
5.690000000000000000e+02 1.780380966164619565e+02
5.700000000000000000e+02 1.765092651278883977e+02
5.710000000000000000e+02 1.752448497965918364e+02
5.720000000000000000e+02 1.742922835880347634e+02
5.730000000000000000e+02 1.738469265960569317e+02
5.740000000000000000e+02 1.733762992979195872e+02
5.750000000000000000e+02 1.717481922812369248e+02
5.760000000000000000e+02 1.701586470463570322e+02
5.770000000000000000e+02 1.694299262652750713e+02
5.780000000000000000e+02 1.694913063686136923e+02
5.790000000000000000e+02 1.691773356853918244e+02
5.800000000000000000e+02 1.682676668907202497e+02
5.810000000000000000e+02 1.676154469904732025e+02
5.820000000000000000e+02 1.660864945892814717e+02
5.830000000000000000e+02 1.655370477184492302e+02
5.840000000000000000e+02 1.648040197605218111e+02
5.850000000000000000e+02 1.645279565386726404e+02
5.860000000000000000e+02 1.641663541969887206e+02
5.870000000000000000e+02 1.635210272926818220e+02
5.880000000000000000e+02 1.625494183011496148e+02
5.890000000000000000e+02 1.616661878353450561e+02
5.900000000000000000e+02 1.612707215010938455e+02
5.910000000000000000e+02 1.604502895417614070e+02
5.920000000000000000e+02 1.601794279184611014e+02
5.930000000000000000e+02 1.596369488843162969e+02
5.940000000000000000e+02 1.590467195553346187e+02
5.950000000000000000e+02 1.581799744207574747e+02
5.960000000000000000e+02 1.570624538419712621e+02
5.970000000000000000e+02 1.566112051563376326e+02
5.980000000000000000e+02 1.563158901941564523e+02
5.990000000000000000e+02 1.551729055815803804e+02
6.000000000000000000e+02 1.546271754698296661e+02
6.010000000000000000e+02 1.542549881934999689e+02
6.020000000000000000e+02 1.539208053061163639e+02
6.030000000000000000e+02 1.538392476432858018e+02
6.040000000000000000e+02 1.535871918001051029e+02
6.050000000000000000e+02 1.525115296642559315e+02
6.060000000000000000e+02 1.510587150659612803e+02
6.070000000000000000e+02 1.502493420551185181e+02
6.080000000000000000e+02 1.500985712184796910e+02
6.090000000000000000e+02 1.501597819437088788e+02
6.100000000000000000e+02 1.505001102892413485e+02
6.110000000000000000e+02 1.497212325737669119e+02
6.120000000000000000e+02 1.497872431919674909e+02
6.130000000000000000e+02 1.493097085568386433e+02
6.140000000000000000e+02 1.497092128572258787e+02
6.150000000000000000e+02 1.496765802715404163e+02
6.160000000000000000e+02 1.497601433303689191e+02
6.170000000000000000e+02 1.503514500108525169e+02
6.180000000000000000e+02 1.501697243573385379e+02
6.190000000000000000e+02 1.503763513159810827e+02
6.200000000000000000e+02 1.504221299724095786e+02
6.210000000000000000e+02 1.518514861267184983e+02
6.220000000000000000e+02 1.520638616365200733e+02
6.230000000000000000e+02 1.524084805986278184e+02
6.240000000000000000e+02 1.523596841092401348e+02
6.250000000000000000e+02 1.528410296896874456e+02
6.260000000000000000e+02 1.541723144045367064e+02
6.270000000000000000e+02 1.546771017661858139e+02
6.280000000000000000e+02 1.553024173869190463e+02
6.290000000000000000e+02 1.561453266009962988e+02
6.300000000000000000e+02 1.564643037764230940e+02
6.310000000000000000e+02 1.574284373944880997e+02
6.320000000000000000e+02 1.582776627820963711e+02
6.330000000000000000e+02 1.594645504404338112e+02
6.340000000000000000e+02 1.603727444291974962e+02
6.350000000000000000e+02 1.607843013080747596e+02
6.360000000000000000e+02 1.605667567962199200e+02
6.370000000000000000e+02 1.615251000333352067e+02
6.380000000000000000e+02 1.632506710906473018e+02
6.390000000000000000e+02 1.638325037318171837e+02
6.400000000000000000e+02 1.642373473001083539e+02
6.410000000000000000e+02 1.643461820954138375e+02
6.420000000000000000e+02 1.653957933700057197e+02
6.430000000000000000e+02 1.661095102330781685e+02
6.440000000000000000e+02 1.660601394340286561e+02
6.450000000000000000e+02 1.669060852661658032e+02
6.460000000000000000e+02 1.677504680151635057e+02
6.470000000000000000e+02 1.693917429098159459e+02
6.480000000000000000e+02 1.697480886268703557e+02
6.490000000000000000e+02 1.696944891519160308e+02
6.500000000000000000e+02 1.701025369007157053e+02
6.510000000000000000e+02 1.711110930543734412e+02
6.520000000000000000e+02 1.717928166318953913e+02
6.530000000000000000e+02 1.723174829336464882e+02
6.540000000000000000e+02 1.722000104911474807e+02
6.550000000000000000e+02 1.721466609295292471e+02
6.560000000000000000e+02 1.731287582095496020e+02
6.570000000000000000e+02 1.741932018537103772e+02
6.580000000000000000e+02 1.744427256444739385e+02
6.590000000000000000e+02 1.742317609029914252e+02
6.600000000000000000e+02 1.739917524752175098e+02
6.610000000000000000e+02 1.745821230914838793e+02
6.620000000000000000e+02 1.745002183844381420e+02
6.630000000000000000e+02 1.750879548998511268e+02
6.640000000000000000e+02 1.752908423114063794e+02
6.650000000000000000e+02 1.759376959518090189e+02
6.660000000000000000e+02 1.754592034997689325e+02
6.670000000000000000e+02 1.753792894885723115e+02
6.680000000000000000e+02 1.746220477528709125e+02
6.690000000000000000e+02 1.745980923397420952e+02
6.700000000000000000e+02 1.742790305277749781e+02
6.710000000000000000e+02 1.749212605715895279e+02
6.720000000000000000e+02 1.741451301885319936e+02
6.730000000000000000e+02 1.741994904058645375e+02
6.740000000000000000e+02 1.736758887538712770e+02
6.750000000000000000e+02 1.729094107020005993e+02
6.760000000000000000e+02 1.724306247330398207e+02
6.770000000000000000e+02 1.721289492567262300e+02
6.780000000000000000e+02 1.715831753750865118e+02
6.790000000000000000e+02 1.707708077535627069e+02
6.800000000000000000e+02 1.702554535258971384e+02
6.810000000000000000e+02 1.692930953982182700e+02
6.820000000000000000e+02 1.689836188465207556e+02
6.830000000000000000e+02 1.684597007257455061e+02
6.840000000000000000e+02 1.677369229969783646e+02
6.850000000000000000e+02 1.671837969254517589e+02
6.860000000000000000e+02 1.660607872048048534e+02
6.870000000000000000e+02 1.656337201880602947e+02
6.880000000000000000e+02 1.654583244798775468e+02
6.890000000000000000e+02 1.645178556662423830e+02
6.900000000000000000e+02 1.636466977963046361e+02
6.910000000000000000e+02 1.629739748559870236e+02
6.920000000000000000e+02 1.628981662524851117e+02
6.930000000000000000e+02 1.626153562174609704e+02
6.940000000000000000e+02 1.620653996023342529e+02
6.950000000000000000e+02 1.616032595178000406e+02
6.960000000000000000e+02 1.615564386708795723e+02
6.970000000000000000e+02 1.618100307046444755e+02
6.980000000000000000e+02 1.614059543320972239e+02
6.990000000000000000e+02 1.607741313984906526e+02
7.000000000000000000e+02 1.609126180133887090e+02
7.010000000000000000e+02 1.615119522111138508e+02
7.020000000000000000e+02 1.616976490037102394e+02
7.030000000000000000e+02 1.619679307711543856e+02
7.040000000000000000e+02 1.615095241333468437e+02
7.050000000000000000e+02 1.617072892184201578e+02
7.060000000000000000e+02 1.623210673056563564e+02
7.070000000000000000e+02 1.629018567856987545e+02
7.080000000000000000e+02 1.630567186060079052e+02
7.090000000000000000e+02 1.625403736476756080e+02
7.100000000000000000e+02 1.635160835711450034e+02
7.110000000000000000e+02 1.637816239976466193e+02
7.120000000000000000e+02 1.643808998081128721e+02
7.130000000000000000e+02 1.646065546282053162e+02
7.140000000000000000e+02 1.643934344826962501e+02
7.150000000000000000e+02 1.644758413712165179e+02
7.160000000000000000e+02 1.653338660131380209e+02
7.170000000000000000e+02 1.660712630341586760e+02
7.180000000000000000e+02 1.664731653040068977e+02
7.190000000000000000e+02 1.673430251559859414e+02
7.200000000000000000e+02 1.676068523602755818e+02
7.210000000000000000e+02 1.677405126201744565e+02
7.220000000000000000e+02 1.680816037435305930e+02
7.230000000000000000e+02 1.690964835104499286e+02
7.240000000000000000e+02 1.703273554351785890e+02
7.250000000000000000e+02 1.707782587242663794e+02
7.260000000000000000e+02 1.712629209853156738e+02
7.270000000000000000e+02 1.710845294784910209e+02
7.280000000000000000e+02 1.720366242802803072e+02
7.290000000000000000e+02 1.729754981058523526e+02
7.300000000000000000e+02 1.740196926258699364e+02
7.310000000000000000e+02 1.751362380639429261e+02
7.320000000000000000e+02 1.756187293793356048e+02
7.330000000000000000e+02 1.768623961303618444e+02
7.340000000000000000e+02 1.787081262604528433e+02
7.350000000000000000e+02 1.791848049087316781e+02
7.360000000000000000e+02 1.805906485392796981e+02
7.370000000000000000e+02 1.819449355646626998e+02
7.380000000000000000e+02 1.829725574145955989e+02
7.390000000000000000e+02 1.844770375558185265e+02
7.400000000000000000e+02 1.854571356115970957e+02
7.410000000000000000e+02 1.865874655176605188e+02
7.420000000000000000e+02 1.875215201329920092e+02
7.430000000000000000e+02 1.891142503808807191e+02
7.440000000000000000e+02 1.894938737198173158e+02
7.450000000000000000e+02 1.904312200063972398e+02
7.460000000000000000e+02 1.928053751711038615e+02
7.470000000000000000e+02 1.937812530155492823e+02
7.480000000000000000e+02 1.949215549973515067e+02
7.490000000000000000e+02 1.956839152685250269e+02
7.500000000000000000e+02 1.966180829411623563e+02
7.510000000000000000e+02 1.981176562608157212e+02
7.520000000000000000e+02 1.990433315066792090e+02
7.530000000000000000e+02 1.993001522822426637e+02
7.540000000000000000e+02 1.997602050443410349e+02
7.550000000000000000e+02 2.010352632964310260e+02
7.560000000000000000e+02 2.019684765851122847e+02
7.570000000000000000e+02 2.022488777246038580e+02
7.580000000000000000e+02 2.018750613867941865e+02
7.590000000000000000e+02 2.027133631442161459e+02
7.600000000000000000e+02 2.032197966282063248e+02
7.610000000000000000e+02 2.032543348978480537e+02
7.620000000000000000e+02 2.032958578264952507e+02
7.630000000000000000e+02 2.033283441173444714e+02
7.640000000000000000e+02 2.023638774288426703e+02
7.650000000000000000e+02 2.021320148715569189e+02
7.660000000000000000e+02 2.035387519047216074e+02
7.670000000000000000e+02 2.031529703241124309e+02
7.680000000000000000e+02 2.022912260123142687e+02
7.690000000000000000e+02 2.020989259221048826e+02
7.700000000000000000e+02 2.008156482808442149e+02
7.710000000000000000e+02 2.009322358677918601e+02
7.720000000000000000e+02 2.006345804631557712e+02
7.730000000000000000e+02 1.994971482955795352e+02
7.740000000000000000e+02 1.977276888407233173e+02
7.750000000000000000e+02 1.974745579692648221e+02
7.760000000000000000e+02 1.958873513535389748e+02
7.770000000000000000e+02 1.953530718523890073e+02
7.780000000000000000e+02 1.954152410243194709e+02
7.790000000000000000e+02 1.952878726611436377e+02
7.800000000000000000e+02 1.934775912710325656e+02
7.810000000000000000e+02 1.921320012733880276e+02
7.820000000000000000e+02 1.924766813061334005e+02
7.830000000000000000e+02 1.911409446836459836e+02
7.840000000000000000e+02 1.903151001319218949e+02
7.850000000000000000e+02 1.878554199987077595e+02
7.860000000000000000e+02 1.864024200117084433e+02
7.870000000000000000e+02 1.870203426717471871e+02
7.880000000000000000e+02 1.858468187479728044e+02
7.890000000000000000e+02 1.853052762125537356e+02
7.900000000000000000e+02 1.848781543302272610e+02
7.910000000000000000e+02 1.828706330221136227e+02
7.920000000000000000e+02 1.824942944902850002e+02
7.930000000000000000e+02 1.811634884222181654e+02
7.940000000000000000e+02 1.797993943674802608e+02
7.950000000000000000e+02 1.788635580851986902e+02
7.960000000000000000e+02 1.786420409647947736e+02
7.970000000000000000e+02 1.764862725854659686e+02
7.980000000000000000e+02 1.760287477631096067e+02
7.990000000000000000e+02 1.445070774908035673e+02
8.000000000000000000e+02 2.532499382268631507e+02
8.010000000000000000e+02 2.731229400867810568e+02
8.020000000000000000e+02 2.820742311105284443e+02
8.030000000000000000e+02 2.859299583965574243e+02
8.040000000000000000e+02 2.914645589454803485e+02
8.050000000000000000e+02 3.002663696403049016e+02
8.060000000000000000e+02 3.023975375227006452e+02
8.070000000000000000e+02 2.982960732953208662e+02
8.080000000000000000e+02 2.990708086165541317e+02
8.090000000000000000e+02 2.980036149945348143e+02
8.100000000000000000e+02 3.059627795827179852e+02
8.110000000000000000e+02 3.061851540211572456e+02
8.120000000000000000e+02 3.145300193800801480e+02
8.130000000000000000e+02 3.126530039814177826e+02
8.140000000000000000e+02 3.311260105368237987e+02
8.150000000000000000e+02 3.232587868299828529e+02
8.160000000000000000e+02 3.056304901440429944e+02
8.170000000000000000e+02 3.035995621672432776e+02
8.180000000000000000e+02 3.010222035514947265e+02
8.190000000000000000e+02 2.946809767482010329e+02
8.200000000000000000e+02 2.996807216692569682e+02
8.210000000000000000e+02 2.956863140328796362e+02
8.220000000000000000e+02 2.937240726688290238e+02
8.230000000000000000e+02 2.913916959805575289e+02
8.240000000000000000e+02 2.939918471361208390e+02
8.250000000000000000e+02 2.947628495123798871e+02
8.260000000000000000e+02 2.914729019094340856e+02
8.270000000000000000e+02 3.011093502509266955e+02
8.280000000000000000e+02 3.031651565702499624e+02
8.290000000000000000e+02 3.162616290057606534e+02
8.300000000000000000e+02 3.173252718680240605e+02
8.310000000000000000e+02 3.043154270965962382e+02
8.320000000000000000e+02 3.076787260696478938e+02
8.330000000000000000e+02 3.114648448055312429e+02
8.340000000000000000e+02 3.001840384965901194e+02
8.350000000000000000e+02 3.074954840145931030e+02
8.360000000000000000e+02 3.046976890215456706e+02
8.370000000000000000e+02 3.068957498359387159e+02
8.380000000000000000e+02 2.979742673646585445e+02
8.390000000000000000e+02 3.007321362447142974e+02
8.400000000000000000e+02 2.957049599249838820e+02
8.410000000000000000e+02 2.981994346206639079e+02
8.420000000000000000e+02 3.057991233648922389e+02
8.430000000000000000e+02 3.025570353662200773e+02
8.440000000000000000e+02 3.014935565577335410e+02
8.450000000000000000e+02 3.092126727439019760e+02
8.460000000000000000e+02 3.112689675467702841e+02
8.470000000000000000e+02 3.017214071061004574e+02
8.480000000000000000e+02 3.072783203850697191e+02
8.490000000000000000e+02 3.021751762552823948e+02
8.500000000000000000e+02 2.956390113942755988e+02
8.510000000000000000e+02 2.998973795752388583e+02
8.520000000000000000e+02 3.073812538867484818e+02
8.530000000000000000e+02 2.990333861548408549e+02
8.540000000000000000e+02 3.006779530422932680e+02
8.550000000000000000e+02 3.019505104641551725e+02
8.560000000000000000e+02 2.987615775346066016e+02
8.570000000000000000e+02 3.089341547177402276e+02
8.580000000000000000e+02 3.112544740116542812e+02
8.590000000000000000e+02 3.008650354276348935e+02
8.600000000000000000e+02 2.968553763033602877e+02
8.610000000000000000e+02 2.940021571914530796e+02
8.620000000000000000e+02 2.925572695551356901e+02
8.630000000000000000e+02 2.956994482740121839e+02
8.640000000000000000e+02 2.948080957989797639e+02
8.650000000000000000e+02 3.047392278780578181e+02
8.660000000000000000e+02 3.041079058537916353e+02
8.670000000000000000e+02 3.170835123124961683e+02
8.680000000000000000e+02 3.015572230520020867e+02
8.690000000000000000e+02 3.054585883178204995e+02
8.700000000000000000e+02 2.949285601177591616e+02
8.710000000000000000e+02 3.030343991980662395e+02
8.720000000000000000e+02 2.912254703266596607e+02
8.730000000000000000e+02 2.975727121337620247e+02
8.740000000000000000e+02 2.997513034782022032e+02
8.750000000000000000e+02 2.984944305883217339e+02
8.760000000000000000e+02 2.963650295356898141e+02
8.770000000000000000e+02 2.944785214406367686e+02
8.780000000000000000e+02 2.936568479699647582e+02
8.790000000000000000e+02 2.930492374905500128e+02
8.800000000000000000e+02 2.922879668436844440e+02
8.810000000000000000e+02 2.910920335554261555e+02
8.820000000000000000e+02 2.891359974903726879e+02
8.830000000000000000e+02 2.868779788693812520e+02
8.840000000000000000e+02 2.842390817935895484e+02
8.850000000000000000e+02 2.822393132466140173e+02
8.860000000000000000e+02 2.804845864936587532e+02
8.870000000000000000e+02 2.786525139934730646e+02
8.880000000000000000e+02 2.768894725616866594e+02
8.890000000000000000e+02 2.758887037085168004e+02
8.900000000000000000e+02 2.752916673467098008e+02
8.910000000000000000e+02 2.750237320541143617e+02
8.920000000000000000e+02 2.737765182764833298e+02
8.930000000000000000e+02 2.729801018384400777e+02
8.940000000000000000e+02 2.712617418544365364e+02
8.950000000000000000e+02 2.694679660813028477e+02
8.960000000000000000e+02 2.679524626193914969e+02
8.970000000000000000e+02 2.671549901791270827e+02
8.980000000000000000e+02 2.662218822973142096e+02
8.990000000000000000e+02 2.655547437281753673e+02
9.000000000000000000e+02 2.655588994201972355e+02
9.010000000000000000e+02 2.655312321398703261e+02
9.020000000000000000e+02 2.655052633205489201e+02
9.030000000000000000e+02 2.647277749191083558e+02
9.040000000000000000e+02 2.637075820346237833e+02
9.050000000000000000e+02 2.627156939806756100e+02
9.060000000000000000e+02 2.620737051570765743e+02
9.070000000000000000e+02 2.614047954072322000e+02
9.080000000000000000e+02 2.610395064337711801e+02
9.090000000000000000e+02 2.605108149104993345e+02
9.100000000000000000e+02 2.592809925779625360e+02
9.110000000000000000e+02 2.570059800586710708e+02
9.120000000000000000e+02 2.563901178252893374e+02
9.130000000000000000e+02 2.567846812759048589e+02
9.140000000000000000e+02 2.571081050048973111e+02
9.150000000000000000e+02 2.567123311763638185e+02
9.160000000000000000e+02 2.557467230148567694e+02
9.170000000000000000e+02 2.544369943200173338e+02
9.180000000000000000e+02 2.506399024249498098e+02
9.190000000000000000e+02 2.453764752497583004e+02
9.200000000000000000e+02 2.407930757279530667e+02
9.210000000000000000e+02 2.364988865913832115e+02
9.220000000000000000e+02 2.321388306853832546e+02
9.230000000000000000e+02 2.297530719269271344e+02
9.240000000000000000e+02 2.288357181362128472e+02
9.250000000000000000e+02 2.278684808491942135e+02
9.260000000000000000e+02 2.278478043711554619e+02
9.270000000000000000e+02 2.280758526255335141e+02
9.280000000000000000e+02 2.283588668886822859e+02
9.290000000000000000e+02 2.289790642218502796e+02
9.300000000000000000e+02 2.295528319507762376e+02
9.310000000000000000e+02 2.301946976280279955e+02
9.320000000000000000e+02 2.300280464851457509e+02
9.330000000000000000e+02 2.294799279015425668e+02
9.340000000000000000e+02 2.292478221931107214e+02
9.350000000000000000e+02 2.288623937069752969e+02
9.360000000000000000e+02 2.287980310012575842e+02
9.370000000000000000e+02 2.289735346795015403e+02
9.380000000000000000e+02 2.292162152855172508e+02
9.390000000000000000e+02 2.293814626267084122e+02
9.400000000000000000e+02 2.295417717090779490e+02
9.410000000000000000e+02 2.301148209571286998e+02
9.420000000000000000e+02 2.303001974480130514e+02
9.430000000000000000e+02 2.301106155077235940e+02
9.440000000000000000e+02 2.298880747035717320e+02
9.450000000000000000e+02 2.293846525887042844e+02
9.460000000000000000e+02 2.285149231503207830e+02
9.470000000000000000e+02 2.277077402567894069e+02
9.480000000000000000e+02 2.267881559423609588e+02
9.490000000000000000e+02 2.260471855768062994e+02
9.500000000000000000e+02 2.250063325700242842e+02
9.510000000000000000e+02 2.240775283962836113e+02
9.520000000000000000e+02 2.230897601307720777e+02
9.530000000000000000e+02 2.219662860519264882e+02
9.540000000000000000e+02 2.212924844011233176e+02
9.550000000000000000e+02 2.205878319452394578e+02
9.560000000000000000e+02 2.198930832999056406e+02
9.570000000000000000e+02 2.189811773775857660e+02
9.580000000000000000e+02 2.180227081609581319e+02
9.590000000000000000e+02 2.169702489858772481e+02
9.600000000000000000e+02 2.159973941525078089e+02
9.610000000000000000e+02 2.150952843413282949e+02
9.620000000000000000e+02 2.136450629164509394e+02
9.630000000000000000e+02 2.124622758421825779e+02
9.640000000000000000e+02 2.119836316214966416e+02
9.650000000000000000e+02 2.111263155266258877e+02
9.660000000000000000e+02 2.103819719202770955e+02
9.670000000000000000e+02 2.102512722056703467e+02
9.680000000000000000e+02 2.100683662134297265e+02
9.690000000000000000e+02 2.094641029071549099e+02
9.700000000000000000e+02 2.088610602828964886e+02
9.710000000000000000e+02 2.078991191548408608e+02
9.720000000000000000e+02 2.062943232629330055e+02
9.730000000000000000e+02 2.046280714714920350e+02
9.740000000000000000e+02 2.034059072752110353e+02
9.750000000000000000e+02 2.030811966517091491e+02
9.760000000000000000e+02 2.030450440013954392e+02
9.770000000000000000e+02 2.032380447785304511e+02
9.780000000000000000e+02 2.034111053717504092e+02
9.790000000000000000e+02 2.040303131194410469e+02
9.800000000000000000e+02 2.049023975686689880e+02
9.810000000000000000e+02 2.056848014135884739e+02
9.820000000000000000e+02 2.053432148761344820e+02
9.830000000000000000e+02 2.047923596825595212e+02
9.840000000000000000e+02 2.041156981799991286e+02
9.850000000000000000e+02 2.028020037998091425e+02
9.860000000000000000e+02 2.008303875658829725e+02
9.870000000000000000e+02 1.989871297568205364e+02
9.880000000000000000e+02 1.975249257267517464e+02
9.890000000000000000e+02 1.961582952280702159e+02
9.900000000000000000e+02 1.951312969418715966e+02
9.910000000000000000e+02 1.937143371341589955e+02
9.920000000000000000e+02 1.917969568291355245e+02
9.930000000000000000e+02 1.895837982608726406e+02
9.940000000000000000e+02 1.876490621397863947e+02
9.950000000000000000e+02 1.858509385791426780e+02
9.960000000000000000e+02 1.841624504981301698e+02
9.970000000000000000e+02 1.826062235154109317e+02
9.980000000000000000e+02 1.808105260837932633e+02
9.990000000000000000e+02 1.794355789300640254e+02
1.000000000000000000e+03 1.780437522982345513e+02
1.001000000000000000e+03 1.766700100222173546e+02
1.002000000000000000e+03 1.755522506862998853e+02
1.003000000000000000e+03 1.745873071483022443e+02
1.004000000000000000e+03 1.738843219460477201e+02
1.005000000000000000e+03 1.728234453404616602e+02
1.006000000000000000e+03 1.716915233963635501e+02
1.007000000000000000e+03 1.707677839816801679e+02
1.008000000000000000e+03 1.698185444997315017e+02
1.009000000000000000e+03 1.689877767443672667e+02
1.010000000000000000e+03 1.683169382367925095e+02
1.011000000000000000e+03 1.677586428854031055e+02
1.012000000000000000e+03 1.669895035839551838e+02
1.013000000000000000e+03 1.664598731528209044e+02
1.014000000000000000e+03 1.662166723313813463e+02
1.015000000000000000e+03 1.657958832744749884e+02
1.016000000000000000e+03 1.652714179426153009e+02
1.017000000000000000e+03 1.647150291902531762e+02
1.018000000000000000e+03 1.645195888976612935e+02
1.019000000000000000e+03 1.645097053439150727e+02
1.020000000000000000e+03 1.644378713308175577e+02
1.021000000000000000e+03 1.643901728929014894e+02
1.022000000000000000e+03 1.643192203325751848e+02
1.023000000000000000e+03 1.639731894510892403e+02
1.024000000000000000e+03 1.634330229105929106e+02
1.025000000000000000e+03 1.631078628490027143e+02
1.026000000000000000e+03 1.628799485014736490e+02
1.027000000000000000e+03 1.626191311665554338e+02
1.028000000000000000e+03 1.622687680329238447e+02
1.029000000000000000e+03 1.620642680561101088e+02
1.030000000000000000e+03 1.616949473361642049e+02
1.031000000000000000e+03 1.614507366508546227e+02
1.032000000000000000e+03 1.612568911964098675e+02
1.033000000000000000e+03 1.611477891839751067e+02
1.034000000000000000e+03 1.607501873389190621e+02
1.035000000000000000e+03 1.606031228886945996e+02
1.036000000000000000e+03 1.603590802868051810e+02
1.037000000000000000e+03 1.601745663570722229e+02
1.038000000000000000e+03 1.600812387572883040e+02
1.039000000000000000e+03 1.598220316792228459e+02
1.040000000000000000e+03 1.599348711542399712e+02
1.041000000000000000e+03 1.599758979464034780e+02
1.042000000000000000e+03 1.597412438477565217e+02
1.043000000000000000e+03 1.600047851672734964e+02
1.044000000000000000e+03 1.602021117688033200e+02
1.045000000000000000e+03 1.603831253795505631e+02
1.046000000000000000e+03 1.607610481630549089e+02
1.047000000000000000e+03 1.608333084802330859e+02
1.048000000000000000e+03 1.609225147264875204e+02
1.049000000000000000e+03 1.611289833394407651e+02
1.050000000000000000e+03 1.615524029805882265e+02
1.051000000000000000e+03 1.616523553857268780e+02
1.052000000000000000e+03 1.617457202357279584e+02
1.053000000000000000e+03 1.621653483543464631e+02
1.054000000000000000e+03 1.622599306677688844e+02
1.055000000000000000e+03 1.625846666620510632e+02
1.056000000000000000e+03 1.626708549906422263e+02
1.057000000000000000e+03 1.629365869934856619e+02
1.058000000000000000e+03 1.634078799113988225e+02
1.059000000000000000e+03 1.636836669346725444e+02
1.060000000000000000e+03 1.638977501894300133e+02
1.061000000000000000e+03 1.640743626909588215e+02
1.062000000000000000e+03 1.642746133992365571e+02
1.063000000000000000e+03 1.648903615067705459e+02
1.064000000000000000e+03 1.653524155921842862e+02
1.065000000000000000e+03 1.654785315197767090e+02
1.066000000000000000e+03 1.659116076433572289e+02
1.067000000000000000e+03 1.662268156543448754e+02
1.068000000000000000e+03 1.664784456784674092e+02
1.069000000000000000e+03 1.663740263599690934e+02
1.070000000000000000e+03 1.664773804310508467e+02
1.071000000000000000e+03 1.663187556062967190e+02
1.072000000000000000e+03 1.662058979758832606e+02
1.073000000000000000e+03 1.662156990710424793e+02
1.074000000000000000e+03 1.661928105229317225e+02
1.075000000000000000e+03 1.663526344176189014e+02
1.076000000000000000e+03 1.663658304526225038e+02
1.077000000000000000e+03 1.663115078780718363e+02
1.078000000000000000e+03 1.664551931766712300e+02
1.079000000000000000e+03 1.663947043406122361e+02
1.080000000000000000e+03 1.668107239334403857e+02
1.081000000000000000e+03 1.672039330637386740e+02
1.082000000000000000e+03 1.672802876182098260e+02
1.083000000000000000e+03 1.673632497955169356e+02
1.084000000000000000e+03 1.674844741250060736e+02
1.085000000000000000e+03 1.675425085697515044e+02
1.086000000000000000e+03 1.674772405285459627e+02
1.087000000000000000e+03 1.675723381693325678e+02
1.088000000000000000e+03 1.675893700728982196e+02
1.089000000000000000e+03 1.675869192345226111e+02
1.090000000000000000e+03 1.674299890555635670e+02
1.091000000000000000e+03 1.671520998059167198e+02
1.092000000000000000e+03 1.669999637709194360e+02
1.093000000000000000e+03 1.668371659215606826e+02
1.094000000000000000e+03 1.671050769545999515e+02
1.095000000000000000e+03 1.675168551956602983e+02
1.096000000000000000e+03 1.675092954404032355e+02
1.097000000000000000e+03 1.675829880243512662e+02
1.098000000000000000e+03 1.674076616416642480e+02
1.099000000000000000e+03 1.675439101574838219e+02
1.100000000000000000e+03 1.675387805879537382e+02
1.101000000000000000e+03 1.672403806351037190e+02
1.102000000000000000e+03 1.672280203992596626e+02
1.103000000000000000e+03 1.667018109927805654e+02
1.104000000000000000e+03 1.665115323789876243e+02
1.105000000000000000e+03 1.661968951149092959e+02
1.106000000000000000e+03 1.659279038465993779e+02
1.107000000000000000e+03 1.655246415655457781e+02
1.108000000000000000e+03 1.652937252906804133e+02
1.109000000000000000e+03 1.650316477823183163e+02
1.110000000000000000e+03 1.644552323774915408e+02
1.111000000000000000e+03 1.639378513807124875e+02
1.112000000000000000e+03 1.634613977934042452e+02
1.113000000000000000e+03 1.629699146442297319e+02
1.114000000000000000e+03 1.621603142636249117e+02
1.115000000000000000e+03 1.615785578923655521e+02
1.116000000000000000e+03 1.607655242648508533e+02
1.117000000000000000e+03 1.599228691629124626e+02
1.118000000000000000e+03 1.588657808322788014e+02
1.119000000000000000e+03 1.579608546165660528e+02
1.120000000000000000e+03 1.569086953295308717e+02
1.121000000000000000e+03 1.559414415742689641e+02
1.122000000000000000e+03 1.546739858062136364e+02
1.123000000000000000e+03 1.536762969162087700e+02
1.124000000000000000e+03 1.520738933329183737e+02
1.125000000000000000e+03 1.507700894972662979e+02
1.126000000000000000e+03 1.497592791549930098e+02
1.127000000000000000e+03 1.489784330444631166e+02
1.128000000000000000e+03 1.477955739222507532e+02
1.129000000000000000e+03 1.465951869592211096e+02
1.130000000000000000e+03 1.455309474769697999e+02
1.131000000000000000e+03 1.443047490646819142e+02
1.132000000000000000e+03 1.430145734090681628e+02
1.133000000000000000e+03 1.414147029362900128e+02
1.134000000000000000e+03 1.404610895903027767e+02
1.135000000000000000e+03 1.392041456615399682e+02
1.136000000000000000e+03 1.381185156705053885e+02
1.137000000000000000e+03 1.370988038579737918e+02
1.138000000000000000e+03 1.360631213640209580e+02
1.139000000000000000e+03 1.350488520389585290e+02
1.140000000000000000e+03 1.343404073307208364e+02
1.141000000000000000e+03 1.330309546610001803e+02
1.142000000000000000e+03 1.323249496837706261e+02
1.143000000000000000e+03 1.316673166655705813e+02
1.144000000000000000e+03 1.310648775969227131e+02
1.145000000000000000e+03 1.303211576284475086e+02
1.146000000000000000e+03 1.299254472615765792e+02
1.147000000000000000e+03 1.297139749862173517e+02
1.148000000000000000e+03 1.298701833704874957e+02
1.149000000000000000e+03 1.298552523833360510e+02
1.150000000000000000e+03 1.296096113379072960e+02
1.151000000000000000e+03 1.292061827156239247e+02
1.152000000000000000e+03 1.290234248419164373e+02
1.153000000000000000e+03 1.293870045146775851e+02
1.154000000000000000e+03 1.297259790396663561e+02
1.155000000000000000e+03 1.296745717131622087e+02
1.156000000000000000e+03 1.295230889702844195e+02
1.157000000000000000e+03 1.296259610799713187e+02
1.158000000000000000e+03 1.302337090069263184e+02
1.159000000000000000e+03 1.304004541849865575e+02
1.160000000000000000e+03 1.309619472255560311e+02
1.161000000000000000e+03 1.312704173336479130e+02
1.162000000000000000e+03 1.314645031616863093e+02
1.163000000000000000e+03 1.319068251659639657e+02
1.164000000000000000e+03 1.323422589489550774e+02
1.165000000000000000e+03 1.328768817181304769e+02
1.166000000000000000e+03 1.335002486736772198e+02
1.167000000000000000e+03 1.338528233648389119e+02
1.168000000000000000e+03 1.341946006403172760e+02
1.169000000000000000e+03 1.339612553917953619e+02
1.170000000000000000e+03 1.340426770767256812e+02
1.171000000000000000e+03 1.345137204223419189e+02
1.172000000000000000e+03 1.346641240941166018e+02
1.173000000000000000e+03 1.347013551856693425e+02
1.174000000000000000e+03 1.345658455036589203e+02
1.175000000000000000e+03 1.346918371730033357e+02
1.176000000000000000e+03 1.351660567840769716e+02
1.177000000000000000e+03 1.351822738465174609e+02
1.178000000000000000e+03 1.355283921400610723e+02
1.179000000000000000e+03 1.360122874241245654e+02
1.180000000000000000e+03 1.365800673572153130e+02
1.181000000000000000e+03 1.367832123302633249e+02
1.182000000000000000e+03 1.372367467158712202e+02
1.183000000000000000e+03 1.377184044642196454e+02
1.184000000000000000e+03 1.382473764663049280e+02
1.185000000000000000e+03 1.389899103419478195e+02
1.186000000000000000e+03 2.412780544778213141e+02
1.187000000000000000e+03 1.794443118684516207e+02
1.188000000000000000e+03 1.721327955765110858e+02
1.189000000000000000e+03 1.704736626762311857e+02
1.190000000000000000e+03 1.959181627476236258e+02
1.191000000000000000e+03 1.855272303556019438e+02
1.192000000000000000e+03 1.733843920801840568e+02
1.193000000000000000e+03 2.000048929834777027e+02
1.194000000000000000e+03 1.912247383611564260e+02
1.195000000000000000e+03 1.930683027271019228e+02
1.196000000000000000e+03 1.937033824894213581e+02
1.197000000000000000e+03 1.945852183133467861e+02
1.198000000000000000e+03 1.865263169717257483e+02
1.199000000000000000e+03 1.914018738115977385e+02
1.200000000000000000e+03 1.957992296474490104e+02
1.201000000000000000e+03 1.779312455772591761e+02
1.202000000000000000e+03 2.075004122393699504e+02
1.203000000000000000e+03 1.928532093943144901e+02
1.204000000000000000e+03 1.940300388176223123e+02
1.205000000000000000e+03 1.883904097063647214e+02
1.206000000000000000e+03 2.016951030003314997e+02
1.207000000000000000e+03 1.971305339698709531e+02
1.208000000000000000e+03 2.010300910920425963e+02
1.209000000000000000e+03 1.937829419699015716e+02
1.210000000000000000e+03 2.029679411017521602e+02
1.211000000000000000e+03 1.894373089881706278e+02
1.212000000000000000e+03 2.016449157766001008e+02
1.213000000000000000e+03 1.936626502778948975e+02
1.214000000000000000e+03 1.950137690782482878e+02
1.215000000000000000e+03 2.032299888249594915e+02
1.216000000000000000e+03 1.974423766337769734e+02
1.217000000000000000e+03 1.999223007177074010e+02
1.218000000000000000e+03 2.012658542284637520e+02
1.219000000000000000e+03 1.933856662107684485e+02
1.220000000000000000e+03 2.039686507858662026e+02
1.221000000000000000e+03 1.904174739081395273e+02
1.222000000000000000e+03 1.964728051956493573e+02
1.223000000000000000e+03 2.008632753300693707e+02
1.224000000000000000e+03 1.927884049374088704e+02
1.225000000000000000e+03 1.953415474652015291e+02
1.226000000000000000e+03 1.913065951766397461e+02
1.227000000000000000e+03 1.838326813297774436e+02
1.228000000000000000e+03 1.940331031940937692e+02
1.229000000000000000e+03 2.004665549124728159e+02
1.230000000000000000e+03 1.985527295465456064e+02
1.231000000000000000e+03 1.914853565205561381e+02
1.232000000000000000e+03 1.913027480468288104e+02
1.233000000000000000e+03 1.976573964390572655e+02
1.234000000000000000e+03 1.944345458977838348e+02
1.235000000000000000e+03 1.894720033076298478e+02
1.236000000000000000e+03 1.969441550518973258e+02
1.237000000000000000e+03 1.974144554003112830e+02
1.238000000000000000e+03 2.025491027390100953e+02
1.239000000000000000e+03 1.845118979222501707e+02
1.240000000000000000e+03 1.829247994453583033e+02
1.241000000000000000e+03 1.872908772577783907e+02
1.242000000000000000e+03 1.958104134648799288e+02
1.243000000000000000e+03 1.979189379506167938e+02
1.244000000000000000e+03 1.840778592111989838e+02
1.245000000000000000e+03 1.897696033654820553e+02
1.246000000000000000e+03 1.858359436699264222e+02
1.247000000000000000e+03 1.923722300835626129e+02
1.248000000000000000e+03 1.823880285388591176e+02
1.249000000000000000e+03 1.833344272383099849e+02
1.250000000000000000e+03 1.819798126195752843e+02
1.251000000000000000e+03 1.877393729954052333e+02
1.252000000000000000e+03 1.887958457891168393e+02
1.253000000000000000e+03 1.878691060616686741e+02
1.254000000000000000e+03 1.898875380965579893e+02
1.255000000000000000e+03 1.907009524915011980e+02
1.256000000000000000e+03 1.887267549405877958e+02
1.257000000000000000e+03 1.881182174062265062e+02
1.258000000000000000e+03 1.910815129254589237e+02
1.259000000000000000e+03 1.873825830104182728e+02
1.260000000000000000e+03 1.871702982757144866e+02
1.261000000000000000e+03 1.879832532001679226e+02
1.262000000000000000e+03 1.877463879978983528e+02
1.263000000000000000e+03 1.873513693608001063e+02
1.264000000000000000e+03 1.870160289724374252e+02
1.265000000000000000e+03 1.868883373377736348e+02
1.266000000000000000e+03 1.870683356152136696e+02
1.267000000000000000e+03 1.872631445257782161e+02
1.268000000000000000e+03 1.859675616434439007e+02
1.269000000000000000e+03 1.856973514227795476e+02
1.270000000000000000e+03 1.849058952017928448e+02
1.271000000000000000e+03 1.840091416605084191e+02
1.272000000000000000e+03 1.821701766490380976e+02
1.273000000000000000e+03 1.800381190936913640e+02
1.274000000000000000e+03 1.788930163002650602e+02
1.275000000000000000e+03 1.786409193055209812e+02
1.276000000000000000e+03 1.775880494273373245e+02
1.277000000000000000e+03 1.756826355377405946e+02
1.278000000000000000e+03 1.737675376509906755e+02
1.279000000000000000e+03 1.720142833679328191e+02
1.280000000000000000e+03 1.709081242447880129e+02
1.281000000000000000e+03 1.687891292191894763e+02
1.282000000000000000e+03 1.665676572961707507e+02
1.283000000000000000e+03 1.646415404142700254e+02
1.284000000000000000e+03 1.636768372485232419e+02
1.285000000000000000e+03 1.627603652564171739e+02
1.286000000000000000e+03 1.616877369045761270e+02
1.287000000000000000e+03 1.601193792765180888e+02
1.288000000000000000e+03 1.596705515935966559e+02
1.289000000000000000e+03 1.581784112723835847e+02
1.290000000000000000e+03 1.569434527195603550e+02
1.291000000000000000e+03 1.561889214389873644e+02
1.292000000000000000e+03 1.561792746323879442e+02
1.293000000000000000e+03 1.547416099989827103e+02
1.294000000000000000e+03 1.538960671612773012e+02
1.295000000000000000e+03 1.533349550705697482e+02
1.296000000000000000e+03 1.528550907215394830e+02
1.297000000000000000e+03 1.524403109585219624e+02
1.298000000000000000e+03 1.517054837636186164e+02
1.299000000000000000e+03 1.512449633415321273e+02
1.300000000000000000e+03 1.506106955559748712e+02
1.301000000000000000e+03 1.511666104593997488e+02
1.302000000000000000e+03 1.519111193476967969e+02
1.303000000000000000e+03 1.522447352686916133e+02
1.304000000000000000e+03 1.530971527459599884e+02
1.305000000000000000e+03 1.531991297644043470e+02
1.306000000000000000e+03 1.539703962358512968e+02
1.307000000000000000e+03 1.548550802412041207e+02
1.308000000000000000e+03 1.556497156946280143e+02
1.309000000000000000e+03 1.551891432941382334e+02
1.310000000000000000e+03 1.554211399257004018e+02
1.311000000000000000e+03 1.560233009047844348e+02


==> data/Base-ELM.dat <==
0.000000000000000000e+00 1.508879445623993547e+02
1.000000000000000000e+00 1.503026656599983539e+02
2.000000000000000000e+00 1.497534742258577865e+02
3.000000000000000000e+00 1.492466934404772303e+02
4.000000000000000000e+00 1.487703148885684641e+02
5.000000000000000000e+00 1.483434010755533450e+02
6.000000000000000000e+00 1.479356953476458898e+02
7.000000000000000000e+00 1.475838880829250570e+02
8.000000000000000000e+00 1.472522754091696982e+02
9.000000000000000000e+00 1.469486709465253398e+02
1.000000000000000000e+01 1.466662224578473683e+02
1.100000000000000000e+01 1.463976055171023063e+02
1.200000000000000000e+01 1.461412003971461786e+02
1.300000000000000000e+01 1.458837444010690092e+02
1.400000000000000000e+01 1.456625589140024317e+02
1.500000000000000000e+01 1.454728321560584448e+02
1.600000000000000000e+01 1.452956954137910941e+02
1.700000000000000000e+01 1.451121408014017504e+02
1.800000000000000000e+01 1.449391152847821047e+02
1.900000000000000000e+01 1.447660297685119986e+02
2.000000000000000000e+01 1.445878730383074640e+02
2.100000000000000000e+01 1.444394223243662623e+02
2.200000000000000000e+01 1.442923976227039304e+02
2.300000000000000000e+01 1.441501615329545132e+02
2.400000000000000000e+01 1.439996752318519100e+02
2.500000000000000000e+01 1.438655638483278665e+02
2.600000000000000000e+01 1.437090153648325952e+02
2.700000000000000000e+01 1.435647189210602619e+02
2.800000000000000000e+01 1.434233491366843793e+02
2.900000000000000000e+01 1.432643740609113934e+02
3.000000000000000000e+01 1.431335743795338260e+02
3.100000000000000000e+01 1.429762183910630426e+02
3.200000000000000000e+01 1.428112326745226710e+02
3.300000000000000000e+01 1.426473614584662073e+02
3.400000000000000000e+01 1.424874639834139032e+02
3.500000000000000000e+01 1.423218960936021631e+02
3.600000000000000000e+01 1.421338638441478963e+02
3.700000000000000000e+01 1.419469518245296058e+02
3.800000000000000000e+01 1.417615398582246371e+02
3.900000000000000000e+01 1.415452535693383993e+02
4.000000000000000000e+01 1.413407024079713779e+02
4.100000000000000000e+01 1.411220730357198647e+02
4.200000000000000000e+01 1.408982873876540793e+02
4.300000000000000000e+01 1.406391149384087100e+02
4.400000000000000000e+01 1.403806371384320926e+02
4.500000000000000000e+01 1.401362951772418342e+02
4.600000000000000000e+01 1.398646173576389913e+02
4.700000000000000000e+01 1.395640105840580532e+02
4.800000000000000000e+01 1.392754633540766065e+02
4.900000000000000000e+01 1.389992792660999044e+02
5.000000000000000000e+01 1.386804243645973429e+02
5.100000000000000000e+01 1.383620823901519543e+02
5.200000000000000000e+01 1.305478670324114319e+02
5.300000000000000000e+01 1.301434388758467833e+02
5.400000000000000000e+01 1.297696268321619186e+02
5.500000000000000000e+01 1.294090540069020676e+02
5.600000000000000000e+01 1.290550356311537143e+02
5.700000000000000000e+01 1.287468927283341600e+02
5.800000000000000000e+01 1.284503377424804853e+02
5.900000000000000000e+01 1.281747389911063522e+02
6.000000000000000000e+01 1.279247996614230942e+02
6.100000000000000000e+01 1.276787276805137594e+02
6.200000000000000000e+01 1.274764819288419915e+02
6.300000000000000000e+01 1.272853833823528902e+02
6.400000000000000000e+01 1.271141980229811281e+02
6.500000000000000000e+01 1.269762092997420382e+02
6.600000000000000000e+01 1.268256341348541554e+02
6.700000000000000000e+01 1.266909664193386220e+02
6.800000000000000000e+01 1.266027919343044914e+02
6.900000000000000000e+01 1.264985166398424212e+02
7.000000000000000000e+01 1.264141884613370905e+02
7.100000000000000000e+01 1.263581703326537422e+02
7.200000000000000000e+01 1.263231779909725958e+02
7.300000000000000000e+01 1.263080120260782451e+02
7.400000000000000000e+01 1.262648381028317601e+02
7.500000000000000000e+01 1.262465573763900579e+02
7.600000000000000000e+01 1.262290127685509731e+02
7.700000000000000000e+01 1.261977461051978224e+02
7.800000000000000000e+01 1.262270584625389063e+02
7.900000000000000000e+01 1.262288461390718766e+02
8.000000000000000000e+01 1.262212847685948134e+02
8.100000000000000000e+01 1.262451154609305348e+02
8.200000000000000000e+01 1.262306115573851173e+02
8.300000000000000000e+01 1.262201793637573388e+02
8.400000000000000000e+01 1.262008168984310430e+02
8.500000000000000000e+01 1.261580792874586621e+02
8.600000000000000000e+01 1.261610824087554477e+02
8.700000000000000000e+01 1.261214424021784168e+02
8.800000000000000000e+01 1.260755974152319823e+02
8.900000000000000000e+01 1.260674767399199254e+02
9.000000000000000000e+01 1.260455919230104627e+02
9.100000000000000000e+01 1.260025235932873926e+02
9.200000000000000000e+01 1.259461236057410645e+02
9.300000000000000000e+01 1.259208267126417695e+02
9.400000000000000000e+01 1.258434166734261623e+02
9.500000000000000000e+01 1.257846699878457457e+02
9.600000000000000000e+01 1.256974638302985312e+02
9.700000000000000000e+01 1.256197558323601697e+02
9.800000000000000000e+01 1.255179602055153509e+02
9.900000000000000000e+01 1.254102349305402413e+02
1.000000000000000000e+02 1.252762201357928404e+02
1.010000000000000000e+02 1.251473397839791772e+02
1.020000000000000000e+02 1.249914225234511065e+02
1.030000000000000000e+02 1.248282718395396955e+02
1.040000000000000000e+02 1.246858414570982205e+02
1.050000000000000000e+02 1.245457342436102124e+02
1.060000000000000000e+02 1.243930852904154847e+02
1.070000000000000000e+02 1.242728035931499733e+02
1.080000000000000000e+02 1.241641323505528476e+02
1.090000000000000000e+02 1.240574965221003652e+02
1.100000000000000000e+02 1.239736853356932329e+02
1.110000000000000000e+02 1.238942807064719602e+02
1.120000000000000000e+02 1.238029671258323532e+02
1.130000000000000000e+02 1.237578814806383036e+02
1.140000000000000000e+02 1.236640431554013730e+02
1.150000000000000000e+02 1.235570710490250264e+02
1.160000000000000000e+02 1.234932604248782582e+02
1.170000000000000000e+02 1.234101697600448659e+02
1.180000000000000000e+02 1.233282181421936343e+02
1.190000000000000000e+02 1.232518373495773005e+02
1.200000000000000000e+02 1.231826616206565745e+02
1.210000000000000000e+02 1.230824005481964036e+02
1.220000000000000000e+02 1.229908752489657360e+02
1.230000000000000000e+02 1.229078738126933956e+02
1.240000000000000000e+02 1.227950297506607740e+02
1.250000000000000000e+02 1.226813913159840013e+02
1.260000000000000000e+02 1.225778283591798186e+02
1.270000000000000000e+02 1.224448239891515868e+02
1.280000000000000000e+02 1.223198790090568195e+02
1.290000000000000000e+02 1.221812399720146232e+02
1.300000000000000000e+02 1.220144740959347303e+02
1.310000000000000000e+02 1.218280826944101420e+02
1.320000000000000000e+02 1.216451011562945439e+02
1.330000000000000000e+02 1.214453263959740923e+02
1.340000000000000000e+02 1.212615779572986412e+02
1.350000000000000000e+02 1.210451494044328200e+02
1.360000000000000000e+02 1.208278752370012512e+02
1.370000000000000000e+02 1.205781235878624500e+02
1.380000000000000000e+02 1.203300654005970500e+02
1.390000000000000000e+02 1.200947482085974372e+02
1.400000000000000000e+02 1.198549512456996382e+02
1.410000000000000000e+02 1.196058950452987801e+02
1.420000000000000000e+02 1.193617680147362705e+02
1.430000000000000000e+02 1.191135192554441744e+02
1.440000000000000000e+02 1.188917004177345405e+02
1.450000000000000000e+02 1.186387146728435624e+02
1.460000000000000000e+02 1.184205214974220155e+02
1.470000000000000000e+02 1.182159199476840001e+02
1.480000000000000000e+02 1.180504548726232770e+02
1.490000000000000000e+02 1.178713753668858288e+02
1.500000000000000000e+02 1.177030330779097369e+02
1.510000000000000000e+02 1.175434154835454308e+02
1.520000000000000000e+02 1.174142618033652070e+02
1.530000000000000000e+02 1.172875715540756687e+02
1.540000000000000000e+02 1.172084302732224899e+02
1.550000000000000000e+02 1.171469980741208445e+02
1.560000000000000000e+02 1.171188819145015003e+02
1.570000000000000000e+02 1.171208722371241322e+02
1.580000000000000000e+02 1.171212752576745402e+02
1.590000000000000000e+02 1.171474404250185017e+02
1.600000000000000000e+02 1.171876248920025603e+02
1.610000000000000000e+02 1.172591730136523438e+02
1.620000000000000000e+02 1.173654405807454708e+02
1.630000000000000000e+02 1.174865199989641553e+02
1.640000000000000000e+02 1.176096079101131977e+02
1.650000000000000000e+02 1.177585904124333211e+02
1.660000000000000000e+02 1.179298683280797206e+02
1.670000000000000000e+02 1.181163080805906134e+02
1.680000000000000000e+02 1.183027426689273511e+02
1.690000000000000000e+02 1.184938512993288668e+02
1.700000000000000000e+02 1.186944645924208146e+02
1.710000000000000000e+02 1.189005675909497199e+02
1.720000000000000000e+02 1.191014107900751355e+02
1.730000000000000000e+02 1.192961185922988818e+02
1.740000000000000000e+02 1.195148420275290277e+02
1.750000000000000000e+02 1.197302781819948052e+02
1.760000000000000000e+02 1.199256225066900470e+02
1.770000000000000000e+02 1.201494154025797201e+02
1.780000000000000000e+02 1.203782184543469498e+02
1.790000000000000000e+02 1.205733851215498191e+02
1.800000000000000000e+02 1.207567824248375814e+02
1.810000000000000000e+02 1.209565356956708229e+02
1.820000000000000000e+02 1.211614499799872533e+02
1.830000000000000000e+02 1.213399744591157230e+02
1.840000000000000000e+02 1.215412101181310192e+02
1.850000000000000000e+02 1.217164818470966168e+02
1.860000000000000000e+02 1.218908075390943111e+02
1.870000000000000000e+02 1.220615461670065827e+02
1.880000000000000000e+02 1.222511411226522569e+02
1.890000000000000000e+02 1.224055710877386787e+02
1.900000000000000000e+02 1.225729147356809108e+02
1.910000000000000000e+02 1.226983825636461916e+02
1.920000000000000000e+02 1.228618922765975157e+02
1.930000000000000000e+02 1.229776559889088503e+02
1.940000000000000000e+02 1.231132963004961312e+02
1.950000000000000000e+02 1.232448920130870675e+02
1.960000000000000000e+02 1.233594675006096111e+02
1.970000000000000000e+02 1.234787881658046160e+02
1.980000000000000000e+02 1.236090484987824283e+02
1.990000000000000000e+02 1.237134873956625825e+02
2.000000000000000000e+02 1.238335911681980122e+02
2.010000000000000000e+02 1.239201634757570787e+02
2.020000000000000000e+02 1.240362490255155592e+02
2.030000000000000000e+02 1.241128019714123241e+02
2.040000000000000000e+02 1.242246175737556086e+02
2.050000000000000000e+02 1.242848514283112138e+02
2.060000000000000000e+02 1.243827147663165391e+02
2.070000000000000000e+02 1.244865443367756654e+02
2.080000000000000000e+02 1.245684333581691305e+02
2.090000000000000000e+02 1.246295514242642071e+02
2.100000000000000000e+02 1.246906881236493518e+02
2.110000000000000000e+02 1.247621839585031722e+02
2.120000000000000000e+02 1.248312899029346141e+02
2.130000000000000000e+02 1.249147915250535732e+02
2.140000000000000000e+02 1.249777659894024566e+02
2.150000000000000000e+02 1.250503054900672453e+02
2.160000000000000000e+02 1.251070907034254276e+02
2.170000000000000000e+02 1.251949587061711924e+02
2.180000000000000000e+02 1.252709734742943652e+02
2.190000000000000000e+02 1.253379034354649093e+02
2.200000000000000000e+02 1.254175917360896051e+02
2.210000000000000000e+02 1.255011271489758542e+02
2.220000000000000000e+02 1.255788071984697183e+02
2.230000000000000000e+02 1.256372480557029547e+02
2.240000000000000000e+02 1.257006415809141373e+02
2.250000000000000000e+02 1.257899774059821993e+02
2.260000000000000000e+02 1.258688009778204702e+02
2.270000000000000000e+02 1.259640776381419158e+02
2.280000000000000000e+02 1.260592613811946734e+02
2.290000000000000000e+02 1.261469753626576562e+02
2.300000000000000000e+02 1.262304095259359826e+02
2.310000000000000000e+02 1.263285657235080492e+02
2.320000000000000000e+02 1.264475790554591441e+02
2.330000000000000000e+02 1.265736449770220986e+02
2.340000000000000000e+02 1.266789228768496400e+02
2.350000000000000000e+02 1.268021244221838515e+02
2.360000000000000000e+02 1.269246173308781351e+02
2.370000000000000000e+02 1.270583865288305390e+02
2.380000000000000000e+02 1.271561366386796408e+02
2.390000000000000000e+02 1.272987928178159507e+02
2.400000000000000000e+02 1.274409518966664479e+02
2.410000000000000000e+02 1.275708481513232044e+02
2.420000000000000000e+02 1.277053998737659981e+02
2.430000000000000000e+02 1.278594005544510139e+02
2.440000000000000000e+02 1.280242522367667561e+02
2.450000000000000000e+02 1.281891742636404103e+02
2.460000000000000000e+02 1.283898081479263737e+02
2.470000000000000000e+02 1.285780773751728248e+02
2.480000000000000000e+02 1.288039114940631293e+02
2.490000000000000000e+02 1.290281595814806508e+02
2.500000000000000000e+02 1.292612748699903875e+02
2.510000000000000000e+02 1.294971374432836058e+02
2.520000000000000000e+02 1.297329872283366399e+02
2.530000000000000000e+02 1.299647746453201762e+02
2.540000000000000000e+02 1.302268785806215874e+02
2.550000000000000000e+02 1.304894506364628910e+02
2.560000000000000000e+02 1.307517205427920146e+02
2.570000000000000000e+02 1.310289931369916587e+02
2.580000000000000000e+02 1.313102259352096155e+02
2.590000000000000000e+02 1.315761815416026366e+02
2.600000000000000000e+02 1.318608524568474536e+02
2.610000000000000000e+02 1.321284336427879396e+02
2.620000000000000000e+02 1.324102524752827890e+02
2.630000000000000000e+02 1.326824756196979536e+02
2.640000000000000000e+02 1.329544220958508163e+02
2.650000000000000000e+02 1.332402223856621788e+02
2.660000000000000000e+02 1.335241699406552698e+02
2.670000000000000000e+02 1.338057662116020765e+02
2.680000000000000000e+02 1.340887951170688837e+02
2.690000000000000000e+02 1.343743708315917615e+02
2.700000000000000000e+02 1.346676138716743480e+02
2.710000000000000000e+02 1.349359148771380887e+02
2.720000000000000000e+02 1.352306130674882070e+02
2.730000000000000000e+02 1.355314352148921557e+02
2.740000000000000000e+02 1.358116038808200301e+02
2.750000000000000000e+02 1.360994923785981143e+02
2.760000000000000000e+02 1.363845433402289871e+02
2.770000000000000000e+02 1.366672993564938849e+02
2.780000000000000000e+02 1.369421369525137493e+02
2.790000000000000000e+02 1.372121080640694686e+02
2.800000000000000000e+02 1.374860642197249092e+02
2.810000000000000000e+02 1.377355209146568598e+02
2.820000000000000000e+02 1.379957761734292490e+02
2.830000000000000000e+02 1.382356595115409732e+02
2.840000000000000000e+02 1.384848314950518500e+02
2.850000000000000000e+02 1.387230119526085161e+02
2.860000000000000000e+02 1.389436811884063729e+02
2.870000000000000000e+02 1.391744834973936804e+02
2.880000000000000000e+02 1.393931388511790885e+02
2.890000000000000000e+02 1.396007878842856655e+02
2.900000000000000000e+02 1.398092754400134936e+02
2.910000000000000000e+02 1.400129851408850641e+02
2.920000000000000000e+02 1.401972702406702638e+02
2.930000000000000000e+02 1.403921242146249995e+02
2.940000000000000000e+02 1.405469935862208217e+02
2.950000000000000000e+02 1.407266130365965182e+02
2.960000000000000000e+02 1.408810065671850111e+02
2.970000000000000000e+02 1.410473546145455828e+02
2.980000000000000000e+02 1.412045895978407373e+02
2.990000000000000000e+02 1.413450760554623287e+02
3.000000000000000000e+02 1.415025202416667298e+02
3.010000000000000000e+02 1.416151477575878914e+02
3.020000000000000000e+02 1.417444287436292711e+02
3.030000000000000000e+02 1.418952716996511754e+02
3.040000000000000000e+02 1.420251759490886627e+02
3.050000000000000000e+02 1.421652739824257878e+02
3.060000000000000000e+02 1.423093491914597166e+02
3.070000000000000000e+02 1.424177974739574779e+02
3.080000000000000000e+02 1.425452818347143875e+02
3.090000000000000000e+02 1.426709495228409992e+02
3.100000000000000000e+02 1.427913906877717238e+02
3.110000000000000000e+02 1.429239188481304552e+02
3.120000000000000000e+02 1.430384997421174944e+02
3.130000000000000000e+02 1.431619576085987546e+02
3.140000000000000000e+02 1.432800329358864531e+02
3.150000000000000000e+02 1.433959023088301876e+02
3.160000000000000000e+02 1.435225810029461400e+02
3.170000000000000000e+02 1.436509364899605430e+02
3.180000000000000000e+02 1.437568042482884039e+02
3.190000000000000000e+02 1.438504882748630109e+02
3.200000000000000000e+02 1.439798104638956886e+02
3.210000000000000000e+02 1.441050058059577452e+02
3.220000000000000000e+02 1.442177864007752248e+02
3.230000000000000000e+02 1.443526602268571821e+02
3.240000000000000000e+02 1.444694598972106974e+02
3.250000000000000000e+02 1.445750101751812906e+02
3.260000000000000000e+02 1.447020725039014337e+02
3.270000000000000000e+02 1.448123837391715085e+02
3.280000000000000000e+02 1.449476793697623123e+02
3.290000000000000000e+02 1.450636863482284866e+02
3.300000000000000000e+02 1.451828427694334209e+02
3.310000000000000000e+02 1.453021771087803700e+02
3.320000000000000000e+02 1.454291598634312663e+02
3.330000000000000000e+02 1.455438411564426815e+02
3.340000000000000000e+02 1.456609775143684544e+02
3.350000000000000000e+02 1.458028118814031870e+02
3.360000000000000000e+02 1.459299772618371378e+02
3.370000000000000000e+02 1.460504328886724466e+02
3.380000000000000000e+02 1.461904153048087096e+02
3.390000000000000000e+02 1.462955304387176625e+02
3.400000000000000000e+02 1.464277509707187050e+02
3.410000000000000000e+02 1.465557017145964380e+02
3.420000000000000000e+02 1.466806332434225055e+02
3.430000000000000000e+02 1.468088949864651340e+02
3.440000000000000000e+02 1.469367353466286090e+02
3.450000000000000000e+02 1.470362785136004788e+02
3.460000000000000000e+02 1.471803758958672859e+02
3.470000000000000000e+02 1.473065212829368988e+02
3.480000000000000000e+02 1.474474079267973536e+02
3.490000000000000000e+02 1.475676409005652658e+02
3.500000000000000000e+02 1.476939197804911146e+02
3.510000000000000000e+02 1.478100874168662529e+02
3.520000000000000000e+02 1.479617808509428585e+02
3.530000000000000000e+02 1.480853595518701127e+02
3.540000000000000000e+02 1.482086295018930002e+02
3.550000000000000000e+02 1.483378474453373315e+02
3.560000000000000000e+02 1.484830970904080516e+02
3.570000000000000000e+02 1.485879439775979165e+02
3.580000000000000000e+02 1.487155743625984599e+02
3.590000000000000000e+02 1.488465137578461395e+02
3.600000000000000000e+02 1.489931876220737763e+02
3.610000000000000000e+02 1.491042411219056305e+02
3.620000000000000000e+02 1.492322660347217891e+02
3.630000000000000000e+02 1.493629954099871213e+02
3.640000000000000000e+02 1.494893408454397559e+02
3.650000000000000000e+02 1.496062575919980588e+02
3.660000000000000000e+02 1.497409250445902842e+02
3.670000000000000000e+02 1.498777172367789774e+02
3.680000000000000000e+02 2.067897037209544635e+02
3.690000000000000000e+02 2.486299142565875400e+02
3.700000000000000000e+02 2.126201235656520794e+02
3.710000000000000000e+02 2.475218057417133650e+02
3.720000000000000000e+02 2.040065274044997921e+02
3.730000000000000000e+02 2.226257637298640475e+02
3.740000000000000000e+02 2.443455876063376877e+02
3.750000000000000000e+02 2.324452252732871216e+02
3.760000000000000000e+02 2.337612949842100249e+02
3.770000000000000000e+02 2.246422790661563056e+02
3.780000000000000000e+02 2.421098920931125917e+02
3.790000000000000000e+02 2.335267632852010706e+02
3.800000000000000000e+02 2.235931336863482102e+02
3.810000000000000000e+02 2.185129638604435627e+02
3.820000000000000000e+02 2.459359109036050484e+02
3.830000000000000000e+02 2.389642666171369001e+02
3.840000000000000000e+02 2.409342934678155359e+02
3.850000000000000000e+02 2.329542198682004539e+02
3.860000000000000000e+02 2.188421140333361450e+02
3.870000000000000000e+02 2.139632718278878372e+02
3.880000000000000000e+02 2.243027502882862620e+02
3.890000000000000000e+02 2.359469840032320747e+02
3.900000000000000000e+02 2.246914722700787479e+02
3.910000000000000000e+02 2.311060703923469646e+02
3.920000000000000000e+02 2.434825203475920148e+02
3.930000000000000000e+02 2.322726146347679332e+02
3.940000000000000000e+02 2.495307516886271060e+02
3.950000000000000000e+02 2.320065837340497410e+02
3.960000000000000000e+02 2.486124543691696545e+02
3.970000000000000000e+02 2.365249568750534763e+02
3.980000000000000000e+02 2.307417901150344903e+02
3.990000000000000000e+02 2.303674803345624014e+02
4.000000000000000000e+02 2.444003278334642459e+02
4.010000000000000000e+02 2.375125745152259356e+02
4.020000000000000000e+02 2.418369990491455610e+02
4.030000000000000000e+02 2.572662821651239824e+02
4.040000000000000000e+02 2.348114571058364390e+02
4.050000000000000000e+02 2.414696948570753534e+02
4.060000000000000000e+02 2.297171717089108824e+02
4.070000000000000000e+02 2.315743198191916008e+02
4.080000000000000000e+02 2.625577518102529666e+02
4.090000000000000000e+02 2.446676994046629545e+02
4.100000000000000000e+02 2.414736889554329764e+02
4.110000000000000000e+02 2.426509261549610414e+02
4.120000000000000000e+02 2.535325760451057135e+02
4.130000000000000000e+02 2.456063333027171893e+02
4.140000000000000000e+02 2.353045453098189910e+02
4.150000000000000000e+02 2.482459990359032531e+02
4.160000000000000000e+02 2.482326726722319847e+02
4.170000000000000000e+02 2.417363980290628547e+02
4.180000000000000000e+02 2.453174436361146036e+02
4.190000000000000000e+02 2.283350799219089708e+02
4.200000000000000000e+02 2.491721952901971235e+02
4.210000000000000000e+02 2.555993234380660510e+02
4.220000000000000000e+02 2.449541968860323209e+02
4.230000000000000000e+02 2.496127595756274786e+02
4.240000000000000000e+02 2.429208462531352666e+02
4.250000000000000000e+02 2.294752680271061536e+02
4.260000000000000000e+02 2.360478334202080362e+02
4.270000000000000000e+02 2.314617831384182409e+02
4.280000000000000000e+02 2.498996264654574588e+02
4.290000000000000000e+02 2.489253105832620747e+02
4.300000000000000000e+02 2.617757545207628027e+02
4.310000000000000000e+02 2.438283874848200412e+02
4.320000000000000000e+02 2.539259614399089742e+02
4.330000000000000000e+02 2.538165012966234144e+02
4.340000000000000000e+02 2.436375986671139628e+02
4.350000000000000000e+02 2.506270607682158129e+02
4.360000000000000000e+02 2.538969248925086504e+02
4.370000000000000000e+02 2.377284829856285455e+02
4.380000000000000000e+02 2.470719110406311074e+02
4.390000000000000000e+02 2.455690567373175668e+02
4.400000000000000000e+02 2.401420930080344363e+02
4.410000000000000000e+02 2.440029738874226837e+02
4.420000000000000000e+02 2.498940740998053229e+02
4.430000000000000000e+02 2.494688878375499428e+02
4.440000000000000000e+02 2.490437828993485709e+02
4.450000000000000000e+02 2.486430547502083641e+02
4.460000000000000000e+02 2.482560206056602397e+02
4.470000000000000000e+02 2.478651081148315711e+02
4.480000000000000000e+02 2.474034926046076066e+02
4.490000000000000000e+02 2.467208730535978418e+02
4.500000000000000000e+02 2.456643790812116777e+02
4.510000000000000000e+02 2.442401725221736228e+02
4.520000000000000000e+02 2.425777345373094818e+02
4.530000000000000000e+02 2.407832850379190859e+02
4.540000000000000000e+02 2.389933646424212270e+02
4.550000000000000000e+02 2.372850603577635411e+02
4.560000000000000000e+02 2.357431044693542219e+02
4.570000000000000000e+02 2.344641366556401749e+02
4.580000000000000000e+02 2.334316069154565412e+02
4.590000000000000000e+02 2.325523674316116853e+02
4.600000000000000000e+02 2.317410242504155917e+02
4.610000000000000000e+02 2.309049591925191862e+02
4.620000000000000000e+02 2.300345914938046690e+02
4.630000000000000000e+02 2.291437686550545436e+02
4.640000000000000000e+02 2.282685666389433266e+02
4.650000000000000000e+02 2.274358646363280059e+02
4.660000000000000000e+02 2.266308525979738135e+02
4.670000000000000000e+02 2.257776917034092605e+02
4.680000000000000000e+02 2.248348672779656283e+02
4.690000000000000000e+02 2.237380668127674141e+02
4.700000000000000000e+02 2.224628896037655750e+02
4.710000000000000000e+02 2.210546098841718958e+02
4.720000000000000000e+02 2.195622520267254458e+02
4.730000000000000000e+02 2.180604475912585940e+02
4.740000000000000000e+02 2.166281298100718686e+02
4.750000000000000000e+02 2.152830148850796945e+02
4.760000000000000000e+02 2.141137246443208824e+02
4.770000000000000000e+02 2.130920891159119890e+02
4.780000000000000000e+02 2.122401680253784093e+02
4.790000000000000000e+02 2.115607083661951151e+02
4.800000000000000000e+02 2.109957879792031576e+02
4.810000000000000000e+02 2.105614261423725679e+02
4.820000000000000000e+02 2.102334865515664717e+02
4.830000000000000000e+02 2.100234429326897327e+02
4.840000000000000000e+02 2.099145475647773935e+02
4.850000000000000000e+02 2.098736518279256984e+02
4.860000000000000000e+02 2.099396974088281809e+02
4.870000000000000000e+02 2.100907046656659247e+02
4.880000000000000000e+02 2.103386465120190678e+02
4.890000000000000000e+02 2.107019147988618784e+02
4.900000000000000000e+02 2.111115847734748172e+02
4.910000000000000000e+02 2.116085101499970165e+02
4.920000000000000000e+02 2.121589763112965557e+02
4.930000000000000000e+02 2.127486663282743393e+02
4.940000000000000000e+02 2.133659499291695170e+02
4.950000000000000000e+02 2.139718875849485755e+02
4.960000000000000000e+02 2.145556452418049957e+02
4.970000000000000000e+02 2.150690238739549329e+02
4.980000000000000000e+02 2.155157035367610092e+02
4.990000000000000000e+02 2.158515183523546739e+02
5.000000000000000000e+02 2.160752147576259858e+02
5.010000000000000000e+02 2.161255825371432593e+02
5.020000000000000000e+02 2.160372944562959674e+02
5.030000000000000000e+02 2.157984253354663906e+02
5.040000000000000000e+02 2.153650028549743070e+02
5.050000000000000000e+02 2.148170215959900702e+02
5.060000000000000000e+02 2.141007939671567328e+02
5.070000000000000000e+02 2.132338794600653387e+02
5.080000000000000000e+02 2.122598351523009796e+02
5.090000000000000000e+02 2.111782663687847048e+02
5.100000000000000000e+02 2.100184755037672630e+02
5.110000000000000000e+02 2.088185608389358663e+02
5.120000000000000000e+02 2.075469235910541954e+02
5.130000000000000000e+02 2.062544279354005710e+02
5.140000000000000000e+02 2.049381509095075842e+02
5.150000000000000000e+02 2.036726902339372884e+02
5.160000000000000000e+02 2.023956321059119148e+02
5.170000000000000000e+02 2.011728869266230504e+02
5.180000000000000000e+02 2.000175462436691873e+02
5.190000000000000000e+02 1.988792918530222380e+02
5.200000000000000000e+02 1.978288703766981484e+02
5.210000000000000000e+02 1.968306726020608153e+02
5.220000000000000000e+02 1.958963266750658931e+02
5.230000000000000000e+02 1.949958770081817931e+02
5.240000000000000000e+02 1.941618121617192116e+02
5.250000000000000000e+02 1.933997380754428548e+02
5.260000000000000000e+02 1.926913946381089318e+02
5.270000000000000000e+02 1.920441003131210778e+02
5.280000000000000000e+02 1.914136598524118540e+02
5.290000000000000000e+02 1.908481684479217222e+02
5.300000000000000000e+02 1.903370994416453357e+02
5.310000000000000000e+02 1.898962012980662166e+02
5.320000000000000000e+02 1.894923093640117600e+02
5.330000000000000000e+02 1.891395338952273164e+02
5.340000000000000000e+02 1.888199503382033413e+02
5.350000000000000000e+02 1.885521429574800720e+02
5.360000000000000000e+02 1.883650579265847114e+02
5.370000000000000000e+02 1.882265937763062595e+02
5.380000000000000000e+02 1.881222136270430667e+02
5.390000000000000000e+02 1.880778285678798056e+02
5.400000000000000000e+02 1.880627975860052175e+02
5.410000000000000000e+02 1.880745149576305835e+02
5.420000000000000000e+02 1.881133295340719940e+02
5.430000000000000000e+02 1.881639695719038343e+02
5.440000000000000000e+02 1.882380872990937064e+02
5.450000000000000000e+02 1.882769123749490916e+02
5.460000000000000000e+02 1.883339006380763010e+02
5.470000000000000000e+02 1.883721862241533245e+02
5.480000000000000000e+02 1.883816189056756230e+02
5.490000000000000000e+02 1.883983788803126913e+02
5.500000000000000000e+02 1.883688166688550893e+02
5.510000000000000000e+02 1.883314197154811893e+02
5.520000000000000000e+02 1.882335246850024930e+02
5.530000000000000000e+02 1.881326554716442274e+02
5.540000000000000000e+02 1.880111674941990714e+02
5.550000000000000000e+02 1.878451071364265204e+02
5.560000000000000000e+02 1.876909949004004829e+02
5.570000000000000000e+02 1.875089556984511034e+02
5.580000000000000000e+02 1.873164714308794032e+02
5.590000000000000000e+02 1.870819082715329671e+02
5.600000000000000000e+02 1.868613745202643770e+02
5.610000000000000000e+02 1.865965877084103397e+02
5.620000000000000000e+02 1.863360900369822275e+02
5.630000000000000000e+02 1.860387053319684583e+02
5.640000000000000000e+02 1.857480655698398948e+02
5.650000000000000000e+02 1.854094609600395529e+02
5.660000000000000000e+02 1.850391131715961706e+02
5.670000000000000000e+02 1.846641679742558040e+02
5.680000000000000000e+02 1.842571789913597513e+02
5.690000000000000000e+02 1.838498401658569890e+02
5.700000000000000000e+02 1.833996781645720091e+02
5.710000000000000000e+02 1.829251822279753412e+02
5.720000000000000000e+02 1.824108327035918364e+02
5.730000000000000000e+02 1.818959146229925636e+02
5.740000000000000000e+02 1.813679850432419300e+02
5.750000000000000000e+02 1.807937656641271928e+02
5.760000000000000000e+02 1.801955178843633121e+02
5.770000000000000000e+02 1.795727026122466441e+02
5.780000000000000000e+02 1.789577485717830712e+02
5.790000000000000000e+02 1.783237244763060119e+02
5.800000000000000000e+02 1.776883137226585632e+02
5.810000000000000000e+02 1.770191951024521302e+02
5.820000000000000000e+02 1.763554398431546701e+02
5.830000000000000000e+02 1.756809667669488420e+02
5.840000000000000000e+02 1.750060836593954150e+02
5.850000000000000000e+02 1.743308826346742819e+02
5.860000000000000000e+02 1.736845178655283917e+02
5.870000000000000000e+02 1.730315060232984763e+02
5.880000000000000000e+02 1.723903446449763521e+02
5.890000000000000000e+02 1.717674725621053824e+02
5.900000000000000000e+02 1.711489790729105209e+02
5.910000000000000000e+02 1.705437046738112201e+02
5.920000000000000000e+02 1.699749645586632312e+02
5.930000000000000000e+02 1.694210149637269467e+02
5.940000000000000000e+02 1.688950722555072161e+02
5.950000000000000000e+02 1.683769294487260026e+02
5.960000000000000000e+02 1.678756212319550229e+02
5.970000000000000000e+02 1.674120729291524867e+02
5.980000000000000000e+02 1.669882246923972389e+02
5.990000000000000000e+02 1.665710296658100162e+02
6.000000000000000000e+02 1.661830893704672008e+02
6.010000000000000000e+02 1.658306800678510626e+02
6.020000000000000000e+02 1.655158182837948289e+02
6.030000000000000000e+02 1.652363116120400548e+02
6.040000000000000000e+02 1.649857869900235130e+02
6.050000000000000000e+02 1.647874168487298903e+02
6.060000000000000000e+02 1.645947869773063985e+02
6.070000000000000000e+02 1.644574816480101731e+02
6.080000000000000000e+02 1.643384033021426092e+02
6.090000000000000000e+02 1.642707909674504663e+02
6.100000000000000000e+02 1.642467858328549823e+02
6.110000000000000000e+02 1.642515813233723065e+02
6.120000000000000000e+02 1.643194677069157308e+02
6.130000000000000000e+02 1.644184709254543577e+02
6.140000000000000000e+02 1.645693816393392694e+02
6.150000000000000000e+02 1.647629374445683936e+02
6.160000000000000000e+02 1.650001202457312957e+02
6.170000000000000000e+02 1.653151337694514496e+02
6.180000000000000000e+02 1.656581905197218134e+02
6.190000000000000000e+02 1.660431425854370957e+02
6.200000000000000000e+02 1.664795026393305761e+02
6.210000000000000000e+02 1.669845982114725018e+02
6.220000000000000000e+02 1.675587364826002101e+02
6.230000000000000000e+02 1.681443326097615625e+02
6.240000000000000000e+02 1.687914881206257292e+02
6.250000000000000000e+02 1.694776042022432421e+02
6.260000000000000000e+02 1.702511720746190917e+02
6.270000000000000000e+02 1.710445529521862511e+02
6.280000000000000000e+02 1.718816634484065276e+02
6.290000000000000000e+02 1.727773915834269758e+02
6.300000000000000000e+02 1.737185831426456275e+02
6.310000000000000000e+02 1.747121275136661325e+02
6.320000000000000000e+02 1.757184232406493436e+02
6.330000000000000000e+02 1.767823430516121732e+02
6.340000000000000000e+02 1.778826967591347454e+02
6.350000000000000000e+02 1.790082359945948838e+02
6.360000000000000000e+02 1.801630327484745351e+02
6.370000000000000000e+02 1.813382808109657276e+02
6.380000000000000000e+02 1.825502305205992570e+02
6.390000000000000000e+02 1.837691302142673351e+02
6.400000000000000000e+02 1.849956147863958620e+02
6.410000000000000000e+02 1.862213256704165474e+02
6.420000000000000000e+02 1.874875542746329415e+02
6.430000000000000000e+02 1.887424940962677624e+02
6.440000000000000000e+02 1.899728499537031610e+02
6.450000000000000000e+02 1.912019831027579073e+02
6.460000000000000000e+02 1.924280557237088090e+02
6.470000000000000000e+02 1.936408339178327651e+02
6.480000000000000000e+02 1.948169445331881491e+02
6.490000000000000000e+02 1.959514028369624441e+02
6.500000000000000000e+02 1.970744104211488548e+02
6.510000000000000000e+02 1.981432514823097222e+02
6.520000000000000000e+02 1.991641575786000260e+02
6.530000000000000000e+02 2.001310706636243140e+02
6.540000000000000000e+02 2.010300597667076943e+02
6.550000000000000000e+02 2.018670899356018822e+02
6.560000000000000000e+02 2.026266079970651788e+02
6.570000000000000000e+02 2.033389031449967774e+02
6.580000000000000000e+02 2.039757030336445496e+02
6.590000000000000000e+02 2.045307623039853127e+02
6.600000000000000000e+02 2.049947731502873296e+02
6.610000000000000000e+02 2.053956650686547221e+02
6.620000000000000000e+02 2.056859971501258144e+02
6.630000000000000000e+02 2.058730005858100753e+02
6.640000000000000000e+02 2.059601266859788780e+02
6.650000000000000000e+02 2.059913795307241173e+02
6.660000000000000000e+02 2.059314887240164467e+02
6.670000000000000000e+02 2.057694935242685119e+02
6.680000000000000000e+02 2.054961590243451610e+02
6.690000000000000000e+02 2.051148081778222263e+02
6.700000000000000000e+02 2.046738302012697091e+02
6.710000000000000000e+02 2.041575127886084715e+02
6.720000000000000000e+02 2.035560586229373712e+02
6.730000000000000000e+02 2.028830535357833753e+02
6.740000000000000000e+02 2.021611730387084549e+02
6.750000000000000000e+02 2.013499795555293872e+02
6.760000000000000000e+02 2.005139809103120285e+02
6.770000000000000000e+02 1.996360177783748497e+02
6.780000000000000000e+02 1.987228617841425944e+02
6.790000000000000000e+02 1.978020786732499516e+02
6.800000000000000000e+02 1.968645158231364007e+02
6.810000000000000000e+02 1.958791559298400102e+02
6.820000000000000000e+02 1.949303528662345286e+02
6.830000000000000000e+02 1.939755791740764437e+02
6.840000000000000000e+02 1.930434805302546124e+02
6.850000000000000000e+02 1.921444748519977566e+02
6.860000000000000000e+02 1.912377365689813473e+02
6.870000000000000000e+02 1.903663987041864232e+02
6.880000000000000000e+02 1.895336662946590991e+02
6.890000000000000000e+02 1.887200315445221577e+02
6.900000000000000000e+02 1.879488193559952265e+02
6.910000000000000000e+02 1.872196384336622828e+02
6.920000000000000000e+02 1.865174332387185530e+02
6.930000000000000000e+02 1.858526670982583084e+02
6.940000000000000000e+02 1.851923583359530028e+02
6.950000000000000000e+02 1.845784585024334774e+02
6.960000000000000000e+02 1.839949753733400541e+02
6.970000000000000000e+02 1.834411441134588472e+02
6.980000000000000000e+02 1.828805351741909249e+02
6.990000000000000000e+02 1.823288386259546314e+02
7.000000000000000000e+02 1.817863091700222071e+02
7.010000000000000000e+02 1.812809153892438871e+02
7.020000000000000000e+02 1.807684814757434708e+02
7.030000000000000000e+02 1.803203406895717080e+02
7.040000000000000000e+02 1.798515590488487987e+02
7.050000000000000000e+02 1.794019891187374469e+02
7.060000000000000000e+02 1.790019998875175702e+02
7.070000000000000000e+02 1.786273748428185399e+02
7.080000000000000000e+02 1.783026584076079644e+02
7.090000000000000000e+02 1.779707213211625572e+02
7.100000000000000000e+02 1.777200452725311948e+02
7.110000000000000000e+02 1.774733584904708152e+02
7.120000000000000000e+02 1.772790507895475116e+02
7.130000000000000000e+02 1.770958957652091783e+02
7.140000000000000000e+02 1.769626932180696599e+02
7.150000000000000000e+02 1.768604080261094680e+02
7.160000000000000000e+02 1.768098909778852885e+02
7.170000000000000000e+02 1.767808648596372336e+02
7.180000000000000000e+02 1.767702832632263892e+02
7.190000000000000000e+02 1.768136126678558639e+02
7.200000000000000000e+02 1.768839191397005663e+02
7.210000000000000000e+02 1.770075209315648692e+02
7.220000000000000000e+02 1.771639574267657622e+02
7.230000000000000000e+02 1.773910387869303804e+02
7.240000000000000000e+02 1.776780746639666404e+02
7.250000000000000000e+02 1.779958836918019927e+02
7.260000000000000000e+02 1.783973573972879194e+02
7.270000000000000000e+02 1.788346383895185170e+02
7.280000000000000000e+02 1.793495320954449710e+02
7.290000000000000000e+02 1.799541499055630140e+02
7.300000000000000000e+02 1.806473000993512130e+02
7.310000000000000000e+02 1.814430878680525439e+02
7.320000000000000000e+02 1.823246625585402114e+02
7.330000000000000000e+02 1.833017161007869618e+02
7.340000000000000000e+02 1.844132048867714673e+02
7.350000000000000000e+02 1.856141318734106278e+02
7.360000000000000000e+02 1.869517234257692451e+02
7.370000000000000000e+02 1.883724067823766575e+02
7.380000000000000000e+02 1.898809783102283859e+02
7.390000000000000000e+02 1.915121965027771580e+02
7.400000000000000000e+02 1.932121645018375773e+02
7.410000000000000000e+02 1.949987094345593448e+02
7.420000000000000000e+02 1.968442103749711691e+02
7.430000000000000000e+02 1.987405400302575345e+02
7.440000000000000000e+02 2.006457969273182869e+02
7.450000000000000000e+02 2.025747620981976524e+02
7.460000000000000000e+02 2.045600270595068935e+02
7.470000000000000000e+02 2.064992706856648965e+02
7.480000000000000000e+02 2.084441069509410056e+02
7.490000000000000000e+02 2.103288372281528780e+02
7.500000000000000000e+02 2.121630840800668238e+02
7.510000000000000000e+02 2.139488680123982078e+02
7.520000000000000000e+02 2.156435322883567949e+02
7.530000000000000000e+02 2.172567016935019808e+02
7.540000000000000000e+02 2.187346469399010687e+02
7.550000000000000000e+02 2.201127813892741187e+02
7.560000000000000000e+02 2.213462536005092147e+02
7.570000000000000000e+02 2.224575760809694032e+02
7.580000000000000000e+02 2.234005474508943223e+02
7.590000000000000000e+02 2.242347661310444664e+02
7.600000000000000000e+02 2.249133702370413346e+02
7.610000000000000000e+02 2.254281385728490932e+02
7.620000000000000000e+02 2.257910200496667983e+02
7.630000000000000000e+02 2.260059979640565757e+02
7.640000000000000000e+02 2.260685325050600056e+02
7.650000000000000000e+02 2.259549609945247823e+02
7.660000000000000000e+02 2.257619018135642079e+02
7.670000000000000000e+02 2.254022120393176465e+02
7.680000000000000000e+02 2.248937897003612818e+02
7.690000000000000000e+02 2.243068053163447360e+02
7.700000000000000000e+02 2.235476485773570232e+02
7.710000000000000000e+02 2.227032430742701195e+02
7.720000000000000000e+02 2.217619683377251363e+02
7.730000000000000000e+02 2.207103657901957092e+02
7.740000000000000000e+02 2.195680260859688531e+02
7.750000000000000000e+02 2.183741215641021824e+02
7.760000000000000000e+02 2.170391521379687561e+02
7.770000000000000000e+02 2.156363841368745966e+02
7.780000000000000000e+02 2.141812915964680428e+02
7.790000000000000000e+02 2.126923399719199779e+02
7.800000000000000000e+02 2.111292704332194319e+02
7.810000000000000000e+02 2.095471588676497277e+02
7.820000000000000000e+02 2.079572941095200065e+02
7.830000000000000000e+02 2.062819599748944768e+02
7.840000000000000000e+02 2.046249427323647865e+02
7.850000000000000000e+02 2.029075470641773222e+02
7.860000000000000000e+02 2.011623916042430551e+02
7.870000000000000000e+02 1.994773816747420483e+02
7.880000000000000000e+02 1.977228893093717943e+02
7.890000000000000000e+02 1.960012433612702125e+02
7.900000000000000000e+02 1.943152540796224059e+02
7.910000000000000000e+02 1.926056798128770993e+02
7.920000000000000000e+02 1.909431416906675736e+02
7.930000000000000000e+02 1.892797383011541967e+02
7.940000000000000000e+02 1.876231353195171323e+02
7.950000000000000000e+02 1.860255335644242791e+02
7.960000000000000000e+02 1.844436351940156271e+02
7.970000000000000000e+02 1.828865104917656481e+02
7.980000000000000000e+02 1.813632079817369345e+02
7.990000000000000000e+02 1.941324558725142992e+02
8.000000000000000000e+02 2.864650197675584877e+02
8.010000000000000000e+02 2.791230045928320465e+02
8.020000000000000000e+02 2.871029379326581648e+02
8.030000000000000000e+02 2.872689853871872288e+02
8.040000000000000000e+02 2.964289923383079213e+02
8.050000000000000000e+02 2.975456526120952390e+02
8.060000000000000000e+02 2.944190858487827427e+02
8.070000000000000000e+02 2.732826763215625760e+02
8.080000000000000000e+02 2.675886196195831985e+02
8.090000000000000000e+02 2.961297512038441937e+02
8.100000000000000000e+02 2.767004108715195798e+02
8.110000000000000000e+02 2.745437926925487773e+02
8.120000000000000000e+02 3.069371502572630561e+02
8.130000000000000000e+02 2.811654623016828509e+02
8.140000000000000000e+02 2.970249762612687618e+02
8.150000000000000000e+02 3.168288041718981276e+02
8.160000000000000000e+02 2.658858119459563341e+02
8.170000000000000000e+02 2.926077226737205592e+02
8.180000000000000000e+02 2.768603676949122132e+02
8.190000000000000000e+02 2.654807570316291958e+02
8.200000000000000000e+02 3.053513594211788131e+02
8.210000000000000000e+02 2.840556811673028506e+02
8.220000000000000000e+02 2.722526757156106783e+02
8.230000000000000000e+02 2.896683438378655069e+02
8.240000000000000000e+02 2.924623557304018959e+02
8.250000000000000000e+02 3.035511316311896053e+02
8.260000000000000000e+02 2.897448436694525071e+02
8.270000000000000000e+02 3.071350812821100362e+02
8.280000000000000000e+02 2.729146314432716167e+02
8.290000000000000000e+02 2.884054706649057493e+02
8.300000000000000000e+02 2.930026308826834907e+02
8.310000000000000000e+02 2.623105818203959529e+02
8.320000000000000000e+02 3.044868634523163564e+02
8.330000000000000000e+02 2.818098838776510320e+02
8.340000000000000000e+02 2.894018149507429598e+02
8.350000000000000000e+02 2.898690230507094157e+02
8.360000000000000000e+02 2.940981675631414873e+02
8.370000000000000000e+02 3.053962621917261231e+02
8.380000000000000000e+02 3.081056818005654918e+02
8.390000000000000000e+02 2.862212211317772130e+02
8.400000000000000000e+02 3.166214231678775946e+02
8.410000000000000000e+02 2.707814815544573435e+02
8.420000000000000000e+02 2.933489636609756417e+02
8.430000000000000000e+02 2.773179555749056249e+02
8.440000000000000000e+02 2.679472701232323288e+02
8.450000000000000000e+02 2.963356473107460261e+02
8.460000000000000000e+02 3.160793682524863470e+02
8.470000000000000000e+02 2.849672878250712529e+02
8.480000000000000000e+02 3.046971484011240818e+02
8.490000000000000000e+02 2.721238139658047430e+02
8.500000000000000000e+02 2.642532384296622467e+02
8.510000000000000000e+02 2.870130704306511689e+02
8.520000000000000000e+02 3.164166320258792666e+02
8.530000000000000000e+02 3.035205247486599092e+02
8.540000000000000000e+02 2.833877012341628756e+02
8.550000000000000000e+02 2.609147105705773697e+02
8.560000000000000000e+02 2.762177466782156330e+02
8.570000000000000000e+02 3.046775258016587031e+02
8.580000000000000000e+02 3.048108660854532559e+02
8.590000000000000000e+02 3.005576157500091199e+02
8.600000000000000000e+02 3.057095342849174813e+02
8.610000000000000000e+02 2.942999714552194632e+02
8.620000000000000000e+02 2.954552261780704043e+02
8.630000000000000000e+02 3.065945055925645306e+02
8.640000000000000000e+02 2.882325791758196374e+02
8.650000000000000000e+02 2.963536848844693168e+02
8.660000000000000000e+02 2.892810240841313316e+02
8.670000000000000000e+02 3.116899951930477073e+02
8.680000000000000000e+02 2.890075309867461897e+02
8.690000000000000000e+02 3.045311147903585152e+02
8.700000000000000000e+02 2.871738334827601875e+02
8.710000000000000000e+02 2.958245030377923399e+02
8.720000000000000000e+02 2.882647262107616370e+02
8.730000000000000000e+02 3.057977748547927490e+02
8.740000000000000000e+02 3.040486371656353413e+02
8.750000000000000000e+02 3.004100128713638469e+02
8.760000000000000000e+02 2.971564603415491774e+02
8.770000000000000000e+02 2.944361407118712464e+02
8.780000000000000000e+02 2.925655963696843287e+02
8.790000000000000000e+02 2.913200340646542372e+02
8.800000000000000000e+02 2.901919145399543822e+02
8.810000000000000000e+02 2.889844732670633221e+02
8.820000000000000000e+02 2.878779149321699151e+02
8.830000000000000000e+02 2.870730380679246991e+02
8.840000000000000000e+02 2.866066963706925890e+02
8.850000000000000000e+02 2.863037545488997466e+02
8.860000000000000000e+02 2.858023430382945662e+02
8.870000000000000000e+02 2.848064944140117518e+02
8.880000000000000000e+02 2.833417913430879480e+02
8.890000000000000000e+02 2.817472148126209959e+02
8.900000000000000000e+02 2.805907139303916438e+02
8.910000000000000000e+02 2.801530616863030900e+02
8.920000000000000000e+02 2.803021862561122930e+02
8.930000000000000000e+02 2.804277672362447902e+02
8.940000000000000000e+02 2.799386671815054228e+02
8.950000000000000000e+02 2.788519264329044063e+02
8.960000000000000000e+02 2.775801013067454051e+02
8.970000000000000000e+02 2.765752636985042727e+02
8.980000000000000000e+02 2.759431291905731882e+02
8.990000000000000000e+02 2.756150963974792489e+02
9.000000000000000000e+02 2.754226430436589226e+02
9.010000000000000000e+02 2.751880121873805365e+02
9.020000000000000000e+02 2.747527366327937557e+02
9.030000000000000000e+02 2.739256169328394890e+02
9.040000000000000000e+02 2.726524271714083625e+02
9.050000000000000000e+02 2.709101465356010294e+02
9.060000000000000000e+02 2.687400083812391927e+02
9.070000000000000000e+02 2.662896710223910759e+02
9.080000000000000000e+02 2.636548136071749013e+02
9.090000000000000000e+02 2.609498655088942201e+02
9.100000000000000000e+02 2.581703297569911797e+02
9.110000000000000000e+02 2.553578137289765095e+02
9.120000000000000000e+02 2.525573853613056201e+02
9.130000000000000000e+02 2.497818391720683167e+02
9.140000000000000000e+02 2.470724958675475591e+02
9.150000000000000000e+02 2.445004587810969383e+02
9.160000000000000000e+02 2.420937640679787819e+02
9.170000000000000000e+02 2.398964642327010210e+02
9.180000000000000000e+02 2.379328826731795061e+02
9.190000000000000000e+02 2.362131919950281258e+02
9.200000000000000000e+02 2.347838736889135021e+02
9.210000000000000000e+02 2.336375392876403509e+02
9.220000000000000000e+02 2.327767479600776426e+02
9.230000000000000000e+02 2.321949035518206585e+02
9.240000000000000000e+02 2.319152071600956333e+02
9.250000000000000000e+02 2.318849355686799640e+02
9.260000000000000000e+02 2.320597600364385187e+02
9.270000000000000000e+02 2.323936576549286031e+02
9.280000000000000000e+02 2.328719398835342531e+02
9.290000000000000000e+02 2.334579905344608619e+02
9.300000000000000000e+02 2.340417585869849688e+02
9.310000000000000000e+02 2.346325767338964852e+02
9.320000000000000000e+02 2.351803282390520167e+02
9.330000000000000000e+02 2.356339009691774891e+02
9.340000000000000000e+02 2.359734100826183010e+02
9.350000000000000000e+02 2.361528433630125789e+02
9.360000000000000000e+02 2.362206653682798105e+02
9.370000000000000000e+02 2.361327215682446763e+02
9.380000000000000000e+02 2.358717236110184103e+02
9.390000000000000000e+02 2.354565977270117685e+02
9.400000000000000000e+02 2.348925476340072294e+02
9.410000000000000000e+02 2.342256621916378379e+02
9.420000000000000000e+02 2.334425912986880292e+02
9.430000000000000000e+02 2.325853709852219140e+02
9.440000000000000000e+02 2.316724345759421340e+02
9.450000000000000000e+02 2.307094638016005774e+02
9.460000000000000000e+02 2.297332105151024564e+02
9.470000000000000000e+02 2.287380507486201964e+02
9.480000000000000000e+02 2.277517443860358526e+02
9.490000000000000000e+02 2.268037862651891317e+02
9.500000000000000000e+02 2.258981370478385031e+02
9.510000000000000000e+02 2.250427387995137565e+02
9.520000000000000000e+02 2.242546254195066240e+02
9.530000000000000000e+02 2.235278738029395527e+02
9.540000000000000000e+02 2.228699938738176911e+02
9.550000000000000000e+02 2.223007534644432042e+02
9.560000000000000000e+02 2.217977889829951152e+02
9.570000000000000000e+02 2.213632922059076122e+02
9.580000000000000000e+02 2.209990664342452646e+02
9.590000000000000000e+02 2.207059739680151722e+02
9.600000000000000000e+02 2.204818994743868075e+02
9.610000000000000000e+02 2.203137604429644512e+02
9.620000000000000000e+02 2.201851938960913060e+02
9.630000000000000000e+02 2.201234503506094313e+02
9.640000000000000000e+02 2.200993165334431865e+02
9.650000000000000000e+02 2.200993132565846793e+02
9.660000000000000000e+02 2.201195813898819154e+02
9.670000000000000000e+02 2.201473857345674503e+02
9.680000000000000000e+02 2.202205546640004741e+02
9.690000000000000000e+02 2.202583394125062455e+02
9.700000000000000000e+02 2.202914261507390279e+02
9.710000000000000000e+02 2.202887642947210907e+02
9.720000000000000000e+02 2.202679014153992796e+02
9.730000000000000000e+02 2.201660664699693370e+02
9.740000000000000000e+02 2.199973696467968125e+02
9.750000000000000000e+02 2.197482209046568755e+02
9.760000000000000000e+02 2.194167628396650684e+02
9.770000000000000000e+02 2.189681300992483557e+02
9.780000000000000000e+02 2.184269713911454573e+02
9.790000000000000000e+02 2.177584865158266325e+02
9.800000000000000000e+02 2.169801836157233765e+02
9.810000000000000000e+02 2.160818626494453838e+02
9.820000000000000000e+02 2.150811028330053887e+02
9.830000000000000000e+02 2.139718791014804538e+02
9.840000000000000000e+02 2.127826505282942549e+02
9.850000000000000000e+02 2.115304034117567653e+02
9.860000000000000000e+02 2.102228500928333403e+02
9.870000000000000000e+02 2.088485406095746555e+02
9.880000000000000000e+02 2.074386186349528032e+02
9.890000000000000000e+02 2.060281591926900546e+02
9.900000000000000000e+02 2.046166259830878573e+02
9.910000000000000000e+02 2.031920268012682129e+02
9.920000000000000000e+02 2.018007794018079437e+02
9.930000000000000000e+02 2.004136592733580642e+02
9.940000000000000000e+02 1.990550431535817495e+02
9.950000000000000000e+02 1.977160192395819820e+02
9.960000000000000000e+02 1.963985789908824131e+02
9.970000000000000000e+02 1.951199152644749404e+02
9.980000000000000000e+02 1.938457057946482962e+02
9.990000000000000000e+02 1.926097198022085024e+02
1.000000000000000000e+03 1.913820718161645686e+02
1.001000000000000000e+03 1.901639154292619480e+02
1.002000000000000000e+03 1.889804539821899425e+02
1.003000000000000000e+03 1.877826713962907093e+02
1.004000000000000000e+03 1.866202948159049413e+02
1.005000000000000000e+03 1.854594746153158553e+02
1.006000000000000000e+03 1.843034269211358378e+02
1.007000000000000000e+03 1.831568755130600721e+02
1.008000000000000000e+03 1.820027490165134054e+02
1.009000000000000000e+03 1.808725667703078841e+02
1.010000000000000000e+03 1.797502247235509003e+02
1.011000000000000000e+03 1.786443425679122186e+02
1.012000000000000000e+03 1.775506938338387499e+02
1.013000000000000000e+03 1.764670538874767090e+02
1.014000000000000000e+03 1.754142345739477662e+02
1.015000000000000000e+03 1.743856695188956110e+02
1.016000000000000000e+03 1.733750211688725074e+02
1.017000000000000000e+03 1.723765460816842960e+02
1.018000000000000000e+03 1.714103816951743795e+02
1.019000000000000000e+03 1.705017403147478205e+02
1.020000000000000000e+03 1.696228823810581900e+02
1.021000000000000000e+03 1.687673252856010606e+02
1.022000000000000000e+03 1.679707986585349033e+02
1.023000000000000000e+03 1.672308891047898669e+02
1.024000000000000000e+03 1.665242723459329568e+02
1.025000000000000000e+03 1.658612668545932820e+02
1.026000000000000000e+03 1.652550174056278820e+02
1.027000000000000000e+03 1.646903611837153107e+02
1.028000000000000000e+03 1.641879509367592220e+02
1.029000000000000000e+03 1.637400331692494717e+02
1.030000000000000000e+03 1.633274542104227010e+02
1.031000000000000000e+03 1.629640440855554289e+02
1.032000000000000000e+03 1.626538943629259109e+02
1.033000000000000000e+03 1.624177531986028669e+02
1.034000000000000000e+03 1.622097770637724921e+02
1.035000000000000000e+03 1.620509827868378068e+02
1.036000000000000000e+03 1.619331955466344652e+02
1.037000000000000000e+03 1.618623319475155427e+02
1.038000000000000000e+03 1.618357039785374525e+02
1.039000000000000000e+03 1.618303233110568158e+02
1.040000000000000000e+03 1.618679702996055028e+02
1.041000000000000000e+03 1.619491628195554540e+02
1.042000000000000000e+03 1.620648175544848186e+02
1.043000000000000000e+03 1.622291480364633856e+02
1.044000000000000000e+03 1.623933673540808513e+02
1.045000000000000000e+03 1.625934323858528217e+02
1.046000000000000000e+03 1.628215266292882291e+02
1.047000000000000000e+03 1.630816071757788279e+02
1.048000000000000000e+03 1.633552082469944082e+02
1.049000000000000000e+03 1.636445245960022703e+02
1.050000000000000000e+03 1.639629151287382740e+02
1.051000000000000000e+03 1.642856646274052537e+02
1.052000000000000000e+03 1.646145677646365755e+02
1.053000000000000000e+03 1.649802463409847917e+02
1.054000000000000000e+03 1.653320409934002555e+02
1.055000000000000000e+03 1.657162357856106496e+02
1.056000000000000000e+03 1.660651947062826821e+02
1.057000000000000000e+03 1.664247529053532730e+02
1.058000000000000000e+03 1.667951409041455122e+02
1.059000000000000000e+03 1.671466641653156842e+02
1.060000000000000000e+03 1.674918486685708956e+02
1.061000000000000000e+03 1.678285935129692916e+02
1.062000000000000000e+03 1.681477053431810589e+02
1.063000000000000000e+03 1.684575013806407071e+02
1.064000000000000000e+03 1.687572987251893153e+02
1.065000000000000000e+03 1.690180691869885266e+02
1.066000000000000000e+03 1.692548854679616284e+02
1.067000000000000000e+03 1.694770881071040947e+02
1.068000000000000000e+03 1.696779752505514409e+02
1.069000000000000000e+03 1.698516674801426802e+02
1.070000000000000000e+03 1.700002617617814451e+02
1.071000000000000000e+03 1.701252235686226584e+02
1.072000000000000000e+03 1.702177846488041837e+02
1.073000000000000000e+03 1.702773090909379619e+02
1.074000000000000000e+03 1.702839911900092318e+02
1.075000000000000000e+03 1.702898287869267335e+02
1.076000000000000000e+03 1.702592817332846664e+02
1.077000000000000000e+03 1.702004522224523839e+02
1.078000000000000000e+03 1.701343763526383839e+02
1.079000000000000000e+03 1.700308843366601081e+02
1.080000000000000000e+03 1.698906577075887299e+02
1.081000000000000000e+03 1.697365788666162700e+02
1.082000000000000000e+03 1.695643075876410251e+02
1.083000000000000000e+03 1.693572005823708366e+02
1.084000000000000000e+03 1.691317271825554656e+02
1.085000000000000000e+03 1.688838699883795016e+02
1.086000000000000000e+03 1.685985706555534023e+02
1.087000000000000000e+03 1.682904362602430410e+02
1.088000000000000000e+03 1.679731411021918461e+02
1.089000000000000000e+03 1.676593330863000233e+02
1.090000000000000000e+03 1.673152867739308647e+02
1.091000000000000000e+03 1.669802621318047784e+02
1.092000000000000000e+03 1.666052902419367001e+02
1.093000000000000000e+03 1.661959355323960779e+02
1.094000000000000000e+03 1.657826859984367047e+02
1.095000000000000000e+03 1.653592546716564584e+02
1.096000000000000000e+03 1.649392686498778176e+02
1.097000000000000000e+03 1.644992174602425052e+02
1.098000000000000000e+03 1.640577718820985922e+02
1.099000000000000000e+03 1.636155246918658008e+02
1.100000000000000000e+03 1.631737243901481804e+02
1.101000000000000000e+03 1.626967903782020528e+02
1.102000000000000000e+03 1.622601907307569604e+02
1.103000000000000000e+03 1.617779847052737239e+02
1.104000000000000000e+03 1.613187436514373871e+02
1.105000000000000000e+03 1.608381316087126436e+02
1.106000000000000000e+03 1.603576610090736949e+02
1.107000000000000000e+03 1.598801619726239096e+02
1.108000000000000000e+03 1.594126678206414454e+02
1.109000000000000000e+03 1.589779665980322534e+02
1.110000000000000000e+03 1.585232037363970790e+02
1.111000000000000000e+03 1.580850685803476097e+02
1.112000000000000000e+03 1.576267213827871103e+02
1.113000000000000000e+03 1.571971964385987803e+02
1.114000000000000000e+03 1.567412513335133610e+02
1.115000000000000000e+03 1.563097953027441633e+02
1.116000000000000000e+03 1.558642285248813266e+02
1.117000000000000000e+03 1.554090910863029649e+02
1.118000000000000000e+03 1.549241914748852196e+02
1.119000000000000000e+03 1.544559652227851245e+02
1.120000000000000000e+03 1.539633824124978503e+02
1.121000000000000000e+03 1.534555343456151775e+02
1.122000000000000000e+03 1.529172269001581981e+02
1.123000000000000000e+03 1.523608603264397630e+02
1.124000000000000000e+03 1.517532178779981109e+02
1.125000000000000000e+03 1.510988769654719306e+02
1.126000000000000000e+03 1.504161828347118615e+02
1.127000000000000000e+03 1.496871398925802623e+02
1.128000000000000000e+03 1.489377576939488108e+02
1.129000000000000000e+03 1.481176565313216429e+02
1.130000000000000000e+03 1.472575184758598539e+02
1.131000000000000000e+03 1.463578151545569881e+02
1.132000000000000000e+03 1.454364517610371195e+02
1.133000000000000000e+03 1.444544276331400852e+02
1.134000000000000000e+03 1.434920136162101016e+02
1.135000000000000000e+03 1.424622722867021309e+02
1.136000000000000000e+03 1.414201199511096263e+02
1.137000000000000000e+03 1.403631389431420757e+02
1.138000000000000000e+03 1.393052204068441995e+02
1.139000000000000000e+03 1.382792827686258761e+02
1.140000000000000000e+03 1.372780692011548922e+02
1.141000000000000000e+03 1.362673127009360314e+02
1.142000000000000000e+03 1.353068716505501925e+02
1.143000000000000000e+03 1.343669617123419755e+02
1.144000000000000000e+03 1.334285116801378024e+02
1.145000000000000000e+03 1.325684259160497618e+02
1.146000000000000000e+03 1.317383006819825937e+02
1.147000000000000000e+03 1.310023226087278658e+02
1.148000000000000000e+03 1.302933990080198896e+02
1.149000000000000000e+03 1.296744648442051755e+02
1.150000000000000000e+03 1.290903137312446063e+02
1.151000000000000000e+03 1.285820442798328713e+02
1.152000000000000000e+03 1.281457939176669072e+02
1.153000000000000000e+03 1.278477003415878528e+02
1.154000000000000000e+03 1.276274402176151028e+02
1.155000000000000000e+03 1.274927046079724562e+02
1.156000000000000000e+03 1.274309745277997905e+02
1.157000000000000000e+03 1.274445599572744356e+02
1.158000000000000000e+03 1.275614148541823454e+02
1.159000000000000000e+03 1.276909707466296595e+02
1.160000000000000000e+03 1.279159977269367943e+02
1.161000000000000000e+03 1.281562869195941232e+02
1.162000000000000000e+03 1.284457525126552753e+02
1.163000000000000000e+03 1.287511985125880187e+02
1.164000000000000000e+03 1.290833958765278453e+02
1.165000000000000000e+03 1.294133360022734962e+02
1.166000000000000000e+03 1.297891236210091961e+02
1.167000000000000000e+03 1.301199228741406841e+02
1.168000000000000000e+03 1.305020629638314915e+02
1.169000000000000000e+03 1.308236458528179185e+02
1.170000000000000000e+03 1.311259903458735607e+02
1.171000000000000000e+03 1.314295674027911787e+02
1.172000000000000000e+03 1.316711933835512696e+02
1.173000000000000000e+03 1.319313658981050992e+02
1.174000000000000000e+03 1.321182503127161567e+02
1.175000000000000000e+03 1.322614345865311520e+02
1.176000000000000000e+03 1.323973892403952846e+02
1.177000000000000000e+03 1.324591755363034622e+02
1.178000000000000000e+03 1.325079236854111855e+02
1.179000000000000000e+03 1.325542907079502015e+02
1.180000000000000000e+03 1.325842356100231996e+02
1.181000000000000000e+03 1.326146051400718875e+02
1.182000000000000000e+03 1.326594043918736361e+02
1.183000000000000000e+03 1.326967820267868774e+02
1.184000000000000000e+03 1.327910604468081885e+02
1.185000000000000000e+03 1.328978140682858964e+02
1.186000000000000000e+03 2.455586540498313184e+02
1.187000000000000000e+03 2.030854004439638629e+02
1.188000000000000000e+03 1.851563146313457366e+02
1.189000000000000000e+03 1.987099223360953317e+02
1.190000000000000000e+03 2.239675325593458979e+02
1.191000000000000000e+03 1.911157715708356477e+02
1.192000000000000000e+03 1.957694668865807444e+02
1.193000000000000000e+03 1.957743621828670655e+02
1.194000000000000000e+03 2.098097634049698854e+02
1.195000000000000000e+03 2.031669221751265013e+02
1.196000000000000000e+03 1.982030189519702219e+02
1.197000000000000000e+03 1.986152859291225354e+02
1.198000000000000000e+03 1.887151649523331685e+02
1.199000000000000000e+03 1.904589491286672001e+02
1.200000000000000000e+03 1.948607068181292163e+02
1.201000000000000000e+03 2.127312465348817057e+02
1.202000000000000000e+03 2.096721397013492378e+02
1.203000000000000000e+03 1.999389681127879044e+02
1.204000000000000000e+03 2.109202032461565466e+02
1.205000000000000000e+03 2.104792922307261165e+02
1.206000000000000000e+03 2.379408150016293462e+02
1.207000000000000000e+03 2.144636217749892921e+02
1.208000000000000000e+03 2.175909761652001748e+02
1.209000000000000000e+03 2.113070229567502452e+02
1.210000000000000000e+03 2.033273891332123355e+02
1.211000000000000000e+03 2.092789674291544770e+02
1.212000000000000000e+03 2.067137896579637300e+02
1.213000000000000000e+03 1.957709504008008707e+02
1.214000000000000000e+03 1.973793287910907850e+02
1.215000000000000000e+03 2.039145609290819721e+02
1.216000000000000000e+03 2.177103099507638717e+02
1.217000000000000000e+03 2.103743922385358758e+02
1.218000000000000000e+03 2.234887217029653073e+02
1.219000000000000000e+03 2.079333703061933534e+02
1.220000000000000000e+03 2.162187880740877119e+02
1.221000000000000000e+03 1.972685480788177870e+02
1.222000000000000000e+03 1.910057484872405666e+02
1.223000000000000000e+03 2.086840447887162213e+02
1.224000000000000000e+03 1.959118394253052031e+02
1.225000000000000000e+03 2.059416636915049992e+02
1.226000000000000000e+03 1.961192902896634394e+02
1.227000000000000000e+03 1.896616546865049031e+02
1.228000000000000000e+03 1.912382879613917908e+02
1.229000000000000000e+03 2.098955441128277357e+02
1.230000000000000000e+03 2.140497581236759288e+02
1.231000000000000000e+03 1.970864271529816847e+02
1.232000000000000000e+03 1.956294754847932893e+02
1.233000000000000000e+03 2.043102383767463550e+02
1.234000000000000000e+03 2.019614881527514569e+02
1.235000000000000000e+03 1.849386228474760969e+02
1.236000000000000000e+03 2.031155100277305223e+02
1.237000000000000000e+03 2.060406275624807790e+02
1.238000000000000000e+03 2.117723353035104026e+02
1.239000000000000000e+03 1.938917517869534208e+02
1.240000000000000000e+03 1.866176179001979847e+02
1.241000000000000000e+03 1.789985668066994720e+02
1.242000000000000000e+03 2.038177597390604490e+02
1.243000000000000000e+03 2.003027455696762047e+02
1.244000000000000000e+03 1.915020504145600171e+02
1.245000000000000000e+03 1.989572087707076378e+02
1.246000000000000000e+03 1.734197356121657663e+02
1.247000000000000000e+03 1.912137197901637364e+02
1.248000000000000000e+03 1.693369589082805078e+02
1.249000000000000000e+03 1.680950512885832211e+02
1.250000000000000000e+03 1.704666027187167288e+02
1.251000000000000000e+03 1.703252540665378092e+02
1.252000000000000000e+03 1.709507045298748551e+02
1.253000000000000000e+03 1.722792615405624019e+02
1.254000000000000000e+03 1.816281527913258742e+02
1.255000000000000000e+03 1.806621320891984794e+02
1.256000000000000000e+03 1.679637917312187767e+02
1.257000000000000000e+03 1.772133655848438423e+02
1.258000000000000000e+03 1.795704943796376654e+02
1.259000000000000000e+03 1.777211122488986064e+02
1.260000000000000000e+03 1.728173716592514211e+02
1.261000000000000000e+03 1.715471510905339017e+02
1.262000000000000000e+03 1.705708534140557049e+02
1.263000000000000000e+03 1.698500441961614058e+02
1.264000000000000000e+03 1.693690883276384795e+02
1.265000000000000000e+03 1.690944997679453365e+02
1.266000000000000000e+03 1.690120212525838213e+02
1.267000000000000000e+03 1.690978045877103852e+02
1.268000000000000000e+03 1.692833667924525685e+02
1.269000000000000000e+03 1.695415040999840528e+02
1.270000000000000000e+03 1.698118561823198149e+02
1.271000000000000000e+03 1.700804251429008218e+02
1.272000000000000000e+03 1.702971106135276216e+02
1.273000000000000000e+03 1.704613595223224252e+02
1.274000000000000000e+03 1.705441262489153758e+02
1.275000000000000000e+03 1.705473223227148480e+02
1.276000000000000000e+03 1.703725130615762282e+02
1.277000000000000000e+03 1.700203671689500311e+02
1.278000000000000000e+03 1.694217838896027502e+02
1.279000000000000000e+03 1.685954929590825202e+02
1.280000000000000000e+03 1.674818677976286949e+02
1.281000000000000000e+03 1.661039940113270461e+02
1.282000000000000000e+03 1.644379466173566584e+02
1.283000000000000000e+03 1.625489252128483599e+02
1.284000000000000000e+03 1.604657703943722424e+02
1.285000000000000000e+03 1.582525519187278178e+02
1.286000000000000000e+03 1.559312131221895754e+02
1.287000000000000000e+03 1.535503831656421596e+02
1.288000000000000000e+03 1.511886635265166774e+02
1.289000000000000000e+03 1.488546448879843069e+02
1.290000000000000000e+03 1.465916790301861568e+02
1.291000000000000000e+03 1.444037177524142521e+02
1.292000000000000000e+03 1.423466377997950758e+02
1.293000000000000000e+03 1.404324048966665544e+02
1.294000000000000000e+03 1.386562840938231034e+02
1.295000000000000000e+03 1.370554251908905599e+02
1.296000000000000000e+03 1.355980902601287141e+02
1.297000000000000000e+03 1.343573900832587071e+02
1.298000000000000000e+03 1.332563776010950392e+02
1.299000000000000000e+03 1.323670376201064016e+02
1.300000000000000000e+03 1.316426308221007559e+02
1.301000000000000000e+03 1.310916136308198361e+02
1.302000000000000000e+03 1.307115106990558218e+02
1.303000000000000000e+03 1.305042548584108317e+02
1.304000000000000000e+03 1.304788013484859732e+02
1.305000000000000000e+03 1.306081844953924360e+02
1.306000000000000000e+03 1.308409500514677006e+02
1.307000000000000000e+03 1.312378660728946329e+02
1.308000000000000000e+03 1.317577435959839818e+02
1.309000000000000000e+03 1.323673229641608486e+02
1.310000000000000000e+03 1.330782270775973473e+02
1.311000000000000000e+03 1.338267991787185167e+02


==> data/Base-FFNN.dat <==
0.000000000000000000e+00 1.538496398925781250e+02
1.000000000000000000e+00 1.533740997314453125e+02
2.000000000000000000e+00 1.529020843505859375e+02
3.000000000000000000e+00 1.524363708496093750e+02
4.000000000000000000e+00 1.519825744628906250e+02
5.000000000000000000e+00 1.515579986572265625e+02
6.000000000000000000e+00 1.511284179687500000e+02
7.000000000000000000e+00 1.507267150878906250e+02
8.000000000000000000e+00 1.503292541503906250e+02
9.000000000000000000e+00 1.500064697265625000e+02
1.000000000000000000e+01 1.497046356201171875e+02
1.100000000000000000e+01 1.494182128906250000e+02
1.200000000000000000e+01 1.491461791992187500e+02
1.300000000000000000e+01 1.489342651367187500e+02
1.400000000000000000e+01 1.487660217285156250e+02
1.500000000000000000e+01 1.486125183105468750e+02
1.600000000000000000e+01 1.484720611572265625e+02
1.700000000000000000e+01 1.483801574707031250e+02
1.800000000000000000e+01 1.482427825927734375e+02
1.900000000000000000e+01 1.480646667480468750e+02
2.000000000000000000e+01 1.478497161865234375e+02
2.100000000000000000e+01 1.476016540527343750e+02
2.200000000000000000e+01 1.473334655761718750e+02
2.300000000000000000e+01 1.468334655761718750e+02
2.400000000000000000e+01 1.463328399658203125e+02
2.500000000000000000e+01 1.455899810791015625e+02
2.600000000000000000e+01 1.448538055419921875e+02
2.700000000000000000e+01 1.441146392822265625e+02
2.800000000000000000e+01 1.434219207763671875e+02
2.900000000000000000e+01 1.427728881835937500e+02
3.000000000000000000e+01 1.420677947998046875e+02
3.100000000000000000e+01 1.414340667724609375e+02
3.200000000000000000e+01 1.408694458007812500e+02
3.300000000000000000e+01 1.403470458984375000e+02
3.400000000000000000e+01 1.398447875976562500e+02
3.500000000000000000e+01 1.393525695800781250e+02
3.600000000000000000e+01 1.388926239013671875e+02
3.700000000000000000e+01 1.384375610351562500e+02
3.800000000000000000e+01 1.379932861328125000e+02
3.900000000000000000e+01 1.376345825195312500e+02
4.000000000000000000e+01 1.373187103271484375e+02
4.100000000000000000e+01 1.369997100830078125e+02
4.200000000000000000e+01 1.366986236572265625e+02
4.300000000000000000e+01 1.364467315673828125e+02
4.400000000000000000e+01 1.362199249267578125e+02
4.500000000000000000e+01 1.360250396728515625e+02
4.600000000000000000e+01 1.358473663330078125e+02
4.700000000000000000e+01 1.356157836914062500e+02
4.800000000000000000e+01 1.351954345703125000e+02
4.900000000000000000e+01 1.347121429443359375e+02
5.000000000000000000e+01 1.341804504394531250e+02
5.100000000000000000e+01 1.336435546875000000e+02
5.200000000000000000e+01 1.385685424804687500e+02
5.300000000000000000e+01 1.382329101562500000e+02
5.400000000000000000e+01 1.379041137695312500e+02
5.500000000000000000e+01 1.375917968750000000e+02
5.600000000000000000e+01 1.372835998535156250e+02
5.700000000000000000e+01 1.370132446289062500e+02
5.800000000000000000e+01 1.367701721191406250e+02
5.900000000000000000e+01 1.365311584472656250e+02
6.000000000000000000e+01 1.362864837646484375e+02
6.100000000000000000e+01 1.360325164794921875e+02
6.200000000000000000e+01 1.357802124023437500e+02
6.300000000000000000e+01 1.355251770019531250e+02
6.400000000000000000e+01 1.352669067382812500e+02
6.500000000000000000e+01 1.349256286621093750e+02
6.600000000000000000e+01 1.345777587890625000e+02
6.700000000000000000e+01 1.342463989257812500e+02
6.800000000000000000e+01 1.339179840087890625e+02
6.900000000000000000e+01 1.335597534179687500e+02
7.000000000000000000e+01 1.331571044921875000e+02
7.100000000000000000e+01 1.327723541259765625e+02
7.200000000000000000e+01 1.323801879882812500e+02
7.300000000000000000e+01 1.319940643310546875e+02
7.400000000000000000e+01 1.316265716552734375e+02
7.500000000000000000e+01 1.312486877441406250e+02
7.600000000000000000e+01 1.308830871582031250e+02
7.700000000000000000e+01 1.305015563964843750e+02
7.800000000000000000e+01 1.301263427734375000e+02
7.900000000000000000e+01 1.299406585693359375e+02
8.000000000000000000e+01 1.298350372314453125e+02
8.100000000000000000e+01 1.297474060058593750e+02
8.200000000000000000e+01 1.296800994873046875e+02
8.300000000000000000e+01 1.296157836914062500e+02
8.400000000000000000e+01 1.295759582519531250e+02
8.500000000000000000e+01 1.294842529296875000e+02
8.600000000000000000e+01 1.293962554931640625e+02
8.700000000000000000e+01 1.292963562011718750e+02
8.800000000000000000e+01 1.293113708496093750e+02
8.900000000000000000e+01 1.293502655029296875e+02
9.000000000000000000e+01 1.293936767578125000e+02
9.100000000000000000e+01 1.290155792236328125e+02
9.200000000000000000e+01 1.285594024658203125e+02
9.300000000000000000e+01 1.280721130371093750e+02
9.400000000000000000e+01 1.277503509521484375e+02
9.500000000000000000e+01 1.275849304199218750e+02
9.600000000000000000e+01 1.273927459716796875e+02
9.700000000000000000e+01 1.272121887207031250e+02
9.800000000000000000e+01 1.270574035644531250e+02
9.900000000000000000e+01 1.268491973876953125e+02
1.000000000000000000e+02 1.265692367553710938e+02
1.010000000000000000e+02 1.262996444702148438e+02
1.020000000000000000e+02 1.260215225219726562e+02
1.030000000000000000e+02 1.257558975219726562e+02
1.040000000000000000e+02 1.254998779296875000e+02
1.050000000000000000e+02 1.252449188232421875e+02
1.060000000000000000e+02 1.250221633911132812e+02
1.070000000000000000e+02 1.248390655517578125e+02
1.080000000000000000e+02 1.246699218750000000e+02
1.090000000000000000e+02 1.245189208984375000e+02
1.100000000000000000e+02 1.243964538574218750e+02
1.110000000000000000e+02 1.242065429687500000e+02
1.120000000000000000e+02 1.238492736816406250e+02
1.130000000000000000e+02 1.234877166748046875e+02
1.140000000000000000e+02 1.231502609252929688e+02
1.150000000000000000e+02 1.228025894165039062e+02
1.160000000000000000e+02 1.224763946533203125e+02
1.170000000000000000e+02 1.221639404296875000e+02
1.180000000000000000e+02 1.219104690551757812e+02
1.190000000000000000e+02 1.217397003173828125e+02
1.200000000000000000e+02 1.215794830322265625e+02
1.210000000000000000e+02 1.214253463745117188e+02
1.220000000000000000e+02 1.213067398071289062e+02
1.230000000000000000e+02 1.212187500000000000e+02
1.240000000000000000e+02 1.211394195556640625e+02
1.250000000000000000e+02 1.210559844970703125e+02
1.260000000000000000e+02 1.209648437500000000e+02
1.270000000000000000e+02 1.208097839355468750e+02
1.280000000000000000e+02 1.205506973266601562e+02
1.290000000000000000e+02 1.203208923339843750e+02
1.300000000000000000e+02 1.201614227294921875e+02
1.310000000000000000e+02 1.198721847534179688e+02
1.320000000000000000e+02 1.196065521240234375e+02
1.330000000000000000e+02 1.193611907958984375e+02
1.340000000000000000e+02 1.191341857910156250e+02
1.350000000000000000e+02 1.188886260986328125e+02
1.360000000000000000e+02 1.185228576660156250e+02
1.370000000000000000e+02 1.183548889160156250e+02
1.380000000000000000e+02 1.182283477783203125e+02
1.390000000000000000e+02 1.181331481933593750e+02
1.400000000000000000e+02 1.180681610107421875e+02
1.410000000000000000e+02 1.180214538574218750e+02
1.420000000000000000e+02 1.180097198486328125e+02
1.430000000000000000e+02 1.180455551147460938e+02
1.440000000000000000e+02 1.180854797363281250e+02
1.450000000000000000e+02 1.181467361450195312e+02
1.460000000000000000e+02 1.181875152587890625e+02
1.470000000000000000e+02 1.180888061523437500e+02
1.480000000000000000e+02 1.179883270263671875e+02
1.490000000000000000e+02 1.178944396972656250e+02
1.500000000000000000e+02 1.177989044189453125e+02
1.510000000000000000e+02 1.176818161010742188e+02
1.520000000000000000e+02 1.175845642089843750e+02
1.530000000000000000e+02 1.176331024169921875e+02
1.540000000000000000e+02 1.178609924316406250e+02
1.550000000000000000e+02 1.180770263671875000e+02
1.560000000000000000e+02 1.182901458740234375e+02
1.570000000000000000e+02 1.184248504638671875e+02
1.580000000000000000e+02 1.183162994384765625e+02
1.590000000000000000e+02 1.181444854736328125e+02
1.600000000000000000e+02 1.179589385986328125e+02
1.610000000000000000e+02 1.177531127929687500e+02
1.620000000000000000e+02 1.175258941650390625e+02
1.630000000000000000e+02 1.172886428833007812e+02
1.640000000000000000e+02 1.170236206054687500e+02
1.650000000000000000e+02 1.167387008666992188e+02
1.660000000000000000e+02 1.165185546875000000e+02
1.670000000000000000e+02 1.163292999267578125e+02
1.680000000000000000e+02 1.162952270507812500e+02
1.690000000000000000e+02 1.164513244628906250e+02
1.700000000000000000e+02 1.166352310180664062e+02
1.710000000000000000e+02 1.167929687500000000e+02
1.720000000000000000e+02 1.169897613525390625e+02
1.730000000000000000e+02 1.171602935791015625e+02
1.740000000000000000e+02 1.173093109130859375e+02
1.750000000000000000e+02 1.174600982666015625e+02
1.760000000000000000e+02 1.176190643310546875e+02
1.770000000000000000e+02 1.177456893920898438e+02
1.780000000000000000e+02 1.178279953002929688e+02
1.790000000000000000e+02 1.179243164062500000e+02
1.800000000000000000e+02 1.180427093505859375e+02
1.810000000000000000e+02 1.182026977539062500e+02
1.820000000000000000e+02 1.183486480712890625e+02
1.830000000000000000e+02 1.184883575439453125e+02
1.840000000000000000e+02 1.186302185058593750e+02
1.850000000000000000e+02 1.187511138916015625e+02
1.860000000000000000e+02 1.188705444335937500e+02
1.870000000000000000e+02 1.190539703369140625e+02
1.880000000000000000e+02 1.193128890991210938e+02
1.890000000000000000e+02 1.195462799072265625e+02
1.900000000000000000e+02 1.197789916992187500e+02
1.910000000000000000e+02 1.199948120117187500e+02
1.920000000000000000e+02 1.202113113403320312e+02
1.930000000000000000e+02 1.203706512451171875e+02
1.940000000000000000e+02 1.205029602050781250e+02
1.950000000000000000e+02 1.206261520385742188e+02
1.960000000000000000e+02 1.207379455566406250e+02
1.970000000000000000e+02 1.208350677490234375e+02
1.980000000000000000e+02 1.210246124267578125e+02
1.990000000000000000e+02 1.212349243164062500e+02
2.000000000000000000e+02 1.214358520507812500e+02
2.010000000000000000e+02 1.215454101562500000e+02
2.020000000000000000e+02 1.212834167480468750e+02
2.030000000000000000e+02 1.210508422851562500e+02
2.040000000000000000e+02 1.208398513793945312e+02
2.050000000000000000e+02 1.206532897949218750e+02
2.060000000000000000e+02 1.205697784423828125e+02
2.070000000000000000e+02 1.205089569091796875e+02
2.080000000000000000e+02 1.204725952148437500e+02
2.090000000000000000e+02 1.204539718627929688e+02
2.100000000000000000e+02 1.204503936767578125e+02
2.110000000000000000e+02 1.204957809448242188e+02
2.120000000000000000e+02 1.205621337890625000e+02
2.130000000000000000e+02 1.206241531372070312e+02
2.140000000000000000e+02 1.206985168457031250e+02
2.150000000000000000e+02 1.207989501953125000e+02
2.160000000000000000e+02 1.208968887329101562e+02
2.170000000000000000e+02 1.210091705322265625e+02
2.180000000000000000e+02 1.211264801025390625e+02
2.190000000000000000e+02 1.212378997802734375e+02
2.200000000000000000e+02 1.213274841308593750e+02
2.210000000000000000e+02 1.214485321044921875e+02
2.220000000000000000e+02 1.215372467041015625e+02
2.230000000000000000e+02 1.215649414062500000e+02
2.240000000000000000e+02 1.215815048217773438e+02
2.250000000000000000e+02 1.216147308349609375e+02
2.260000000000000000e+02 1.216596679687500000e+02
2.270000000000000000e+02 1.217001647949218750e+02
2.280000000000000000e+02 1.217267761230468750e+02
2.290000000000000000e+02 1.217786941528320312e+02
2.300000000000000000e+02 1.218480529785156250e+02
2.310000000000000000e+02 1.219132843017578125e+02
2.320000000000000000e+02 1.219768753051757812e+02
2.330000000000000000e+02 1.220592041015625000e+02
2.340000000000000000e+02 1.221325912475585938e+02
2.350000000000000000e+02 1.222672348022460938e+02
2.360000000000000000e+02 1.223930358886718750e+02
2.370000000000000000e+02 1.225267486572265625e+02
2.380000000000000000e+02 1.226721801757812500e+02
2.390000000000000000e+02 1.228037567138671875e+02
2.400000000000000000e+02 1.230035095214843750e+02
2.410000000000000000e+02 1.232268524169921875e+02
2.420000000000000000e+02 1.234325256347656250e+02
2.430000000000000000e+02 1.236263122558593750e+02
2.440000000000000000e+02 1.237796478271484375e+02
2.450000000000000000e+02 1.238861236572265625e+02
2.460000000000000000e+02 1.239786987304687500e+02
2.470000000000000000e+02 1.240687103271484375e+02
2.480000000000000000e+02 1.241537857055664062e+02
2.490000000000000000e+02 1.242441864013671875e+02
2.500000000000000000e+02 1.243364105224609375e+02
2.510000000000000000e+02 1.244040756225585938e+02
2.520000000000000000e+02 1.244640502929687500e+02
2.530000000000000000e+02 1.245262145996093750e+02
2.540000000000000000e+02 1.245783920288085938e+02
2.550000000000000000e+02 1.246500320434570312e+02
2.560000000000000000e+02 1.247130966186523438e+02
2.570000000000000000e+02 1.247518157958984375e+02
2.580000000000000000e+02 1.247941284179687500e+02
2.590000000000000000e+02 1.248275909423828125e+02
2.600000000000000000e+02 1.248276977539062500e+02
2.610000000000000000e+02 1.248198547363281250e+02
2.620000000000000000e+02 1.248231506347656250e+02
2.630000000000000000e+02 1.248076324462890625e+02
2.640000000000000000e+02 1.247835464477539062e+02
2.650000000000000000e+02 1.247309722900390625e+02
2.660000000000000000e+02 1.246766357421875000e+02
2.670000000000000000e+02 1.246139678955078125e+02
2.680000000000000000e+02 1.245470428466796875e+02
2.690000000000000000e+02 1.244632110595703125e+02
2.700000000000000000e+02 1.243779296875000000e+02
2.710000000000000000e+02 1.242785949707031250e+02
2.720000000000000000e+02 1.241751785278320312e+02
2.730000000000000000e+02 1.241710510253906250e+02
2.740000000000000000e+02 1.242481231689453125e+02
2.750000000000000000e+02 1.243257217407226562e+02
2.760000000000000000e+02 1.244093399047851562e+02
2.770000000000000000e+02 1.245043487548828125e+02
2.780000000000000000e+02 1.245864410400390625e+02
2.790000000000000000e+02 1.246753616333007812e+02
2.800000000000000000e+02 1.247635803222656250e+02
2.810000000000000000e+02 1.249463882446289062e+02
2.820000000000000000e+02 1.252496337890625000e+02
2.830000000000000000e+02 1.255451507568359375e+02
2.840000000000000000e+02 1.258386611938476562e+02
2.850000000000000000e+02 1.261135101318359375e+02
2.860000000000000000e+02 1.263945617675781250e+02
2.870000000000000000e+02 1.266591033935546875e+02
2.880000000000000000e+02 1.269181213378906250e+02
2.890000000000000000e+02 1.271275787353515625e+02
2.900000000000000000e+02 1.273489990234375000e+02
2.910000000000000000e+02 1.275678329467773438e+02
2.920000000000000000e+02 1.277940216064453125e+02
2.930000000000000000e+02 1.280157928466796875e+02
2.940000000000000000e+02 1.282391662597656250e+02
2.950000000000000000e+02 1.284873199462890625e+02
2.960000000000000000e+02 1.287115783691406250e+02
2.970000000000000000e+02 1.289524688720703125e+02
2.980000000000000000e+02 1.291906280517578125e+02
2.990000000000000000e+02 1.294348754882812500e+02
3.000000000000000000e+02 1.296764678955078125e+02
3.010000000000000000e+02 1.299221496582031250e+02
3.020000000000000000e+02 1.301594238281250000e+02
3.030000000000000000e+02 1.303844909667968750e+02
3.040000000000000000e+02 1.305832519531250000e+02
3.050000000000000000e+02 1.307818908691406250e+02
3.060000000000000000e+02 1.309850921630859375e+02
3.070000000000000000e+02 1.311864776611328125e+02
3.080000000000000000e+02 1.313979797363281250e+02
3.090000000000000000e+02 1.316158752441406250e+02
3.100000000000000000e+02 1.318298950195312500e+02
3.110000000000000000e+02 1.320563507080078125e+02
3.120000000000000000e+02 1.322671508789062500e+02
3.130000000000000000e+02 1.325013427734375000e+02
3.140000000000000000e+02 1.327290344238281250e+02
3.150000000000000000e+02 1.329506072998046875e+02
3.160000000000000000e+02 1.332004089355468750e+02
3.170000000000000000e+02 1.334366455078125000e+02
3.180000000000000000e+02 1.336698150634765625e+02
3.190000000000000000e+02 1.339167175292968750e+02
3.200000000000000000e+02 1.341717376708984375e+02
3.210000000000000000e+02 1.344203643798828125e+02
3.220000000000000000e+02 1.346889648437500000e+02
3.230000000000000000e+02 1.349352416992187500e+02
3.240000000000000000e+02 1.351960449218750000e+02
3.250000000000000000e+02 1.354644470214843750e+02
3.260000000000000000e+02 1.358384246826171875e+02
3.270000000000000000e+02 1.362284698486328125e+02
3.280000000000000000e+02 1.366467132568359375e+02
3.290000000000000000e+02 1.370426483154296875e+02
3.300000000000000000e+02 1.374469146728515625e+02
3.310000000000000000e+02 1.378769226074218750e+02
3.320000000000000000e+02 1.382823944091796875e+02
3.330000000000000000e+02 1.387093505859375000e+02
3.340000000000000000e+02 1.391375274658203125e+02
3.350000000000000000e+02 1.395549468994140625e+02
3.360000000000000000e+02 1.400072784423828125e+02
3.370000000000000000e+02 1.404842529296875000e+02
3.380000000000000000e+02 1.409137878417968750e+02
3.390000000000000000e+02 1.413715515136718750e+02
3.400000000000000000e+02 1.418305053710937500e+02
3.410000000000000000e+02 1.422866821289062500e+02
3.420000000000000000e+02 1.427369079589843750e+02
3.430000000000000000e+02 1.432407989501953125e+02
3.440000000000000000e+02 1.437375488281250000e+02
3.450000000000000000e+02 1.442499694824218750e+02
3.460000000000000000e+02 1.447827301025390625e+02
3.470000000000000000e+02 1.452846832275390625e+02
3.480000000000000000e+02 1.458144683837890625e+02
3.490000000000000000e+02 1.463411712646484375e+02
3.500000000000000000e+02 1.468447875976562500e+02
3.510000000000000000e+02 1.473749237060546875e+02
3.520000000000000000e+02 1.479173431396484375e+02
3.530000000000000000e+02 1.484269256591796875e+02
3.540000000000000000e+02 1.489733886718750000e+02
3.550000000000000000e+02 1.494959411621093750e+02
3.560000000000000000e+02 1.500161895751953125e+02
3.570000000000000000e+02 1.505674285888671875e+02
3.580000000000000000e+02 1.511006774902343750e+02
3.590000000000000000e+02 1.516338195800781250e+02
3.600000000000000000e+02 1.521892395019531250e+02
3.610000000000000000e+02 1.527138214111328125e+02
3.620000000000000000e+02 1.532467041015625000e+02
3.630000000000000000e+02 1.536919860839843750e+02
3.640000000000000000e+02 1.540920104980468750e+02
3.650000000000000000e+02 1.545073699951171875e+02
3.660000000000000000e+02 1.549357910156250000e+02
3.670000000000000000e+02 1.553749084472656250e+02
3.680000000000000000e+02 2.169701690673828125e+02
3.690000000000000000e+02 2.229194946289062500e+02
3.700000000000000000e+02 2.280186920166015625e+02
3.710000000000000000e+02 2.175684509277343750e+02
3.720000000000000000e+02 2.316887664794921875e+02
3.730000000000000000e+02 2.385270996093750000e+02
3.740000000000000000e+02 2.409229431152343750e+02
3.750000000000000000e+02 2.263152465820312500e+02
3.760000000000000000e+02 2.446681213378906250e+02
3.770000000000000000e+02 2.301242675781250000e+02
3.780000000000000000e+02 2.401196441650390625e+02
3.790000000000000000e+02 2.329366607666015625e+02
3.800000000000000000e+02 2.398544921875000000e+02
3.810000000000000000e+02 2.338297271728515625e+02
3.820000000000000000e+02 2.359649658203125000e+02
3.830000000000000000e+02 2.265522766113281250e+02
3.840000000000000000e+02 2.426443939208984375e+02
3.850000000000000000e+02 2.380596313476562500e+02
3.860000000000000000e+02 2.401627044677734375e+02
3.870000000000000000e+02 2.421074829101562500e+02
3.880000000000000000e+02 2.316367797851562500e+02
3.890000000000000000e+02 2.372904052734375000e+02
3.900000000000000000e+02 2.364879455566406250e+02
3.910000000000000000e+02 2.360865936279296875e+02
3.920000000000000000e+02 2.315088500976562500e+02
3.930000000000000000e+02 2.509489440917968750e+02
3.940000000000000000e+02 2.346430511474609375e+02
3.950000000000000000e+02 2.370581359863281250e+02
3.960000000000000000e+02 2.394441528320312500e+02
3.970000000000000000e+02 2.423649749755859375e+02
3.980000000000000000e+02 2.359585876464843750e+02
3.990000000000000000e+02 2.420999603271484375e+02
4.000000000000000000e+02 2.308651428222656250e+02
4.010000000000000000e+02 2.319117279052734375e+02
4.020000000000000000e+02 2.379428405761718750e+02
4.030000000000000000e+02 2.451321563720703125e+02
4.040000000000000000e+02 2.515970001220703125e+02
4.050000000000000000e+02 2.557781066894531250e+02
4.060000000000000000e+02 2.383781433105468750e+02
4.070000000000000000e+02 2.364101867675781250e+02
4.080000000000000000e+02 2.401470184326171875e+02
4.090000000000000000e+02 2.494378662109375000e+02
4.100000000000000000e+02 2.545625305175781250e+02
4.110000000000000000e+02 2.453673858642578125e+02
4.120000000000000000e+02 2.556528015136718750e+02
4.130000000000000000e+02 2.407719726562500000e+02
4.140000000000000000e+02 2.417090148925781250e+02
4.150000000000000000e+02 2.410558471679687500e+02
4.160000000000000000e+02 2.416216125488281250e+02
4.170000000000000000e+02 2.444834899902343750e+02
4.180000000000000000e+02 2.440394287109375000e+02
4.190000000000000000e+02 2.444857940673828125e+02
4.200000000000000000e+02 2.457813720703125000e+02
4.210000000000000000e+02 2.438418273925781250e+02
4.220000000000000000e+02 2.617704467773437500e+02
4.230000000000000000e+02 2.479943847656250000e+02
4.240000000000000000e+02 2.560407409667968750e+02
4.250000000000000000e+02 2.490435638427734375e+02
4.260000000000000000e+02 2.401010742187500000e+02
4.270000000000000000e+02 2.573158874511718750e+02
4.280000000000000000e+02 2.410061035156250000e+02
4.290000000000000000e+02 2.412564239501953125e+02
4.300000000000000000e+02 2.455713806152343750e+02
4.310000000000000000e+02 2.404675598144531250e+02
4.320000000000000000e+02 2.456067504882812500e+02
4.330000000000000000e+02 2.440075378417968750e+02
4.340000000000000000e+02 2.395769653320312500e+02
4.350000000000000000e+02 2.292359619140625000e+02
4.360000000000000000e+02 2.339544067382812500e+02
4.370000000000000000e+02 2.358824768066406250e+02
4.380000000000000000e+02 2.332656250000000000e+02
4.390000000000000000e+02 2.374062194824218750e+02
4.400000000000000000e+02 2.407816467285156250e+02
4.410000000000000000e+02 2.494750671386718750e+02
4.420000000000000000e+02 2.419518585205078125e+02
4.430000000000000000e+02 2.407130279541015625e+02
4.440000000000000000e+02 2.417405395507812500e+02
4.450000000000000000e+02 2.433401031494140625e+02
4.460000000000000000e+02 2.459858093261718750e+02
4.470000000000000000e+02 2.486986389160156250e+02
4.480000000000000000e+02 2.503702697753906250e+02
4.490000000000000000e+02 2.511216430664062500e+02
4.500000000000000000e+02 2.506585693359375000e+02
4.510000000000000000e+02 2.492876892089843750e+02
4.520000000000000000e+02 2.475477905273437500e+02
4.530000000000000000e+02 2.452697143554687500e+02
4.540000000000000000e+02 2.425057983398437500e+02
4.550000000000000000e+02 2.391048126220703125e+02
4.560000000000000000e+02 2.349475708007812500e+02
4.570000000000000000e+02 2.305115051269531250e+02
4.580000000000000000e+02 2.260353240966796875e+02
4.590000000000000000e+02 2.221779785156250000e+02
4.600000000000000000e+02 2.192428131103515625e+02
4.610000000000000000e+02 2.179040832519531250e+02
4.620000000000000000e+02 2.172596130371093750e+02
4.630000000000000000e+02 2.176607360839843750e+02
4.640000000000000000e+02 2.171008300781250000e+02
4.650000000000000000e+02 2.165483551025390625e+02
4.660000000000000000e+02 2.161281127929687500e+02
4.670000000000000000e+02 2.161223449707031250e+02
4.680000000000000000e+02 2.156648559570312500e+02
4.690000000000000000e+02 2.155547180175781250e+02
4.700000000000000000e+02 2.155412292480468750e+02
4.710000000000000000e+02 2.154658966064453125e+02
4.720000000000000000e+02 2.153689727783203125e+02
4.730000000000000000e+02 2.152392120361328125e+02
4.740000000000000000e+02 2.154450378417968750e+02
4.750000000000000000e+02 2.155066528320312500e+02
4.760000000000000000e+02 2.150967712402343750e+02
4.770000000000000000e+02 2.156743927001953125e+02
4.780000000000000000e+02 2.160943603515625000e+02
4.790000000000000000e+02 2.162937469482421875e+02
4.800000000000000000e+02 2.173137207031250000e+02
4.810000000000000000e+02 2.181542205810546875e+02
4.820000000000000000e+02 2.189168395996093750e+02
4.830000000000000000e+02 2.197225494384765625e+02
4.840000000000000000e+02 2.188764801025390625e+02
4.850000000000000000e+02 2.182647399902343750e+02
4.860000000000000000e+02 2.167088775634765625e+02
4.870000000000000000e+02 2.146221618652343750e+02
4.880000000000000000e+02 2.122024993896484375e+02
4.890000000000000000e+02 2.117186431884765625e+02
4.900000000000000000e+02 2.116484527587890625e+02
4.910000000000000000e+02 2.112679138183593750e+02
4.920000000000000000e+02 2.108295440673828125e+02
4.930000000000000000e+02 2.102709808349609375e+02
4.940000000000000000e+02 2.096273498535156250e+02
4.950000000000000000e+02 2.091220092773437500e+02
4.960000000000000000e+02 2.090497436523437500e+02
4.970000000000000000e+02 2.086977233886718750e+02
4.980000000000000000e+02 2.081450958251953125e+02
4.990000000000000000e+02 2.073825378417968750e+02
5.000000000000000000e+02 2.063117980957031250e+02
5.010000000000000000e+02 2.050716552734375000e+02
5.020000000000000000e+02 2.036090087890625000e+02
5.030000000000000000e+02 2.023332672119140625e+02
5.040000000000000000e+02 2.011168975830078125e+02
5.050000000000000000e+02 1.997353057861328125e+02
5.060000000000000000e+02 2.003982238769531250e+02
5.070000000000000000e+02 2.011887817382812500e+02
5.080000000000000000e+02 2.022726440429687500e+02
5.090000000000000000e+02 2.023775024414062500e+02
5.100000000000000000e+02 2.030284118652343750e+02
5.110000000000000000e+02 2.036582946777343750e+02
5.120000000000000000e+02 2.040755004882812500e+02
5.130000000000000000e+02 2.043260345458984375e+02
5.140000000000000000e+02 2.044325714111328125e+02
5.150000000000000000e+02 2.045918273925781250e+02
5.160000000000000000e+02 2.046523742675781250e+02
5.170000000000000000e+02 2.045793914794921875e+02
5.180000000000000000e+02 2.043464965820312500e+02
5.190000000000000000e+02 2.039753875732421875e+02
5.200000000000000000e+02 2.035670623779296875e+02
5.210000000000000000e+02 2.030631103515625000e+02
5.220000000000000000e+02 2.024411621093750000e+02
5.230000000000000000e+02 2.016780090332031250e+02
5.240000000000000000e+02 2.007450866699218750e+02
5.250000000000000000e+02 1.996284637451171875e+02
5.260000000000000000e+02 1.983879241943359375e+02
5.270000000000000000e+02 1.975115356445312500e+02
5.280000000000000000e+02 1.971154632568359375e+02
5.290000000000000000e+02 1.967865295410156250e+02
5.300000000000000000e+02 1.963674774169921875e+02
5.310000000000000000e+02 1.955053405761718750e+02
5.320000000000000000e+02 1.945743103027343750e+02
5.330000000000000000e+02 1.926855468750000000e+02
5.340000000000000000e+02 1.907208404541015625e+02
5.350000000000000000e+02 1.902406768798828125e+02
5.360000000000000000e+02 1.898626861572265625e+02
5.370000000000000000e+02 1.893754272460937500e+02
5.380000000000000000e+02 1.887915039062500000e+02
5.390000000000000000e+02 1.881925659179687500e+02
5.400000000000000000e+02 1.875698547363281250e+02
5.410000000000000000e+02 1.869003295898437500e+02
5.420000000000000000e+02 1.861281890869140625e+02
5.430000000000000000e+02 1.853510589599609375e+02
5.440000000000000000e+02 1.846083984375000000e+02
5.450000000000000000e+02 1.837360839843750000e+02
5.460000000000000000e+02 1.829515075683593750e+02
5.470000000000000000e+02 1.825939483642578125e+02
5.480000000000000000e+02 1.826815795898437500e+02
5.490000000000000000e+02 1.827285461425781250e+02
5.500000000000000000e+02 1.834354400634765625e+02
5.510000000000000000e+02 1.840171966552734375e+02
5.520000000000000000e+02 1.844737701416015625e+02
5.530000000000000000e+02 1.847843322753906250e+02
5.540000000000000000e+02 1.849549560546875000e+02
5.550000000000000000e+02 1.849693908691406250e+02
5.560000000000000000e+02 1.841430206298828125e+02
5.570000000000000000e+02 1.833035125732421875e+02
5.580000000000000000e+02 1.824463348388671875e+02
5.590000000000000000e+02 1.815848693847656250e+02
5.600000000000000000e+02 1.806967315673828125e+02
5.610000000000000000e+02 1.797952270507812500e+02
5.620000000000000000e+02 1.789290008544921875e+02
5.630000000000000000e+02 1.778286895751953125e+02
5.640000000000000000e+02 1.764256134033203125e+02
5.650000000000000000e+02 1.748651428222656250e+02
5.660000000000000000e+02 1.735979309082031250e+02
5.670000000000000000e+02 1.724261779785156250e+02
5.680000000000000000e+02 1.713168029785156250e+02
5.690000000000000000e+02 1.695793762207031250e+02
5.700000000000000000e+02 1.675625610351562500e+02
5.710000000000000000e+02 1.657118530273437500e+02
5.720000000000000000e+02 1.640312957763671875e+02
5.730000000000000000e+02 1.624318084716796875e+02
5.740000000000000000e+02 1.608124542236328125e+02
5.750000000000000000e+02 1.592805633544921875e+02
5.760000000000000000e+02 1.577756195068359375e+02
5.770000000000000000e+02 1.565998382568359375e+02
5.780000000000000000e+02 1.554758911132812500e+02
5.790000000000000000e+02 1.544041290283203125e+02
5.800000000000000000e+02 1.533714904785156250e+02
5.810000000000000000e+02 1.523770294189453125e+02
5.820000000000000000e+02 1.514290161132812500e+02
5.830000000000000000e+02 1.505060119628906250e+02
5.840000000000000000e+02 1.496112365722656250e+02
5.850000000000000000e+02 1.487521362304687500e+02
5.860000000000000000e+02 1.479206695556640625e+02
5.870000000000000000e+02 1.471139221191406250e+02
5.880000000000000000e+02 1.463162994384765625e+02
5.890000000000000000e+02 1.454790191650390625e+02
5.900000000000000000e+02 1.446053314208984375e+02
5.910000000000000000e+02 1.435479736328125000e+02
5.920000000000000000e+02 1.425288238525390625e+02
5.930000000000000000e+02 1.415083465576171875e+02
5.940000000000000000e+02 1.405055847167968750e+02
5.950000000000000000e+02 1.394932861328125000e+02
5.960000000000000000e+02 1.384830017089843750e+02
5.970000000000000000e+02 1.374858245849609375e+02
5.980000000000000000e+02 1.364392242431640625e+02
5.990000000000000000e+02 1.352637481689453125e+02
6.000000000000000000e+02 1.340718994140625000e+02
6.010000000000000000e+02 1.328647613525390625e+02
6.020000000000000000e+02 1.316504516601562500e+02
6.030000000000000000e+02 1.304621887207031250e+02
6.040000000000000000e+02 1.296384887695312500e+02
6.050000000000000000e+02 1.288030548095703125e+02
6.060000000000000000e+02 1.276367721557617188e+02
6.070000000000000000e+02 1.264682312011718750e+02
6.080000000000000000e+02 1.253173751831054688e+02
6.090000000000000000e+02 1.243992004394531250e+02
6.100000000000000000e+02 1.237957458496093750e+02
6.110000000000000000e+02 1.234972457885742188e+02
6.120000000000000000e+02 1.235019378662109375e+02
6.130000000000000000e+02 1.235579681396484375e+02
6.140000000000000000e+02 1.235607452392578125e+02
6.150000000000000000e+02 1.237244720458984375e+02
6.160000000000000000e+02 1.241651916503906250e+02
6.170000000000000000e+02 1.248054046630859375e+02
6.180000000000000000e+02 1.254814910888671875e+02
6.190000000000000000e+02 1.262064743041992188e+02
6.200000000000000000e+02 1.269813613891601562e+02
6.210000000000000000e+02 1.278233032226562500e+02
6.220000000000000000e+02 1.287294616699218750e+02
6.230000000000000000e+02 1.297063598632812500e+02
6.240000000000000000e+02 1.307263488769531250e+02
6.250000000000000000e+02 1.318172607421875000e+02
6.260000000000000000e+02 1.329877166748046875e+02
6.270000000000000000e+02 1.342078552246093750e+02
6.280000000000000000e+02 1.354839935302734375e+02
6.290000000000000000e+02 1.368200225830078125e+02
6.300000000000000000e+02 1.382264862060546875e+02
6.310000000000000000e+02 1.398277282714843750e+02
6.320000000000000000e+02 1.417990417480468750e+02
6.330000000000000000e+02 1.428836059570312500e+02
6.340000000000000000e+02 1.438662414550781250e+02
6.350000000000000000e+02 1.448264160156250000e+02
6.360000000000000000e+02 1.457722625732421875e+02
6.370000000000000000e+02 1.466971740722656250e+02
6.380000000000000000e+02 1.476017303466796875e+02
6.390000000000000000e+02 1.484759826660156250e+02
6.400000000000000000e+02 1.492693786621093750e+02
6.410000000000000000e+02 1.498857574462890625e+02
6.420000000000000000e+02 1.505138244628906250e+02
6.430000000000000000e+02 1.511421813964843750e+02
6.440000000000000000e+02 1.517808685302734375e+02
6.450000000000000000e+02 1.524373321533203125e+02
6.460000000000000000e+02 1.530740356445312500e+02
6.470000000000000000e+02 1.537261352539062500e+02
6.480000000000000000e+02 1.544169616699218750e+02
6.490000000000000000e+02 1.550955047607421875e+02
6.500000000000000000e+02 1.559019927978515625e+02
6.510000000000000000e+02 1.567441864013671875e+02
6.520000000000000000e+02 1.575569305419921875e+02
6.530000000000000000e+02 1.582296752929687500e+02
6.540000000000000000e+02 1.584260711669921875e+02
6.550000000000000000e+02 1.584662475585937500e+02
6.560000000000000000e+02 1.585055389404296875e+02
6.570000000000000000e+02 1.586773376464843750e+02
6.580000000000000000e+02 1.589881286621093750e+02
6.590000000000000000e+02 1.592632446289062500e+02
6.600000000000000000e+02 1.598771667480468750e+02
6.610000000000000000e+02 1.604782714843750000e+02
6.620000000000000000e+02 1.609329223632812500e+02
6.630000000000000000e+02 1.613311614990234375e+02
6.640000000000000000e+02 1.616707153320312500e+02
6.650000000000000000e+02 1.619143218994140625e+02
6.660000000000000000e+02 1.620817260742187500e+02
6.670000000000000000e+02 1.622504425048828125e+02
6.680000000000000000e+02 1.623455657958984375e+02
6.690000000000000000e+02 1.624230499267578125e+02
6.700000000000000000e+02 1.624387664794921875e+02
6.710000000000000000e+02 1.624668426513671875e+02
6.720000000000000000e+02 1.623690032958984375e+02
6.730000000000000000e+02 1.621799163818359375e+02
6.740000000000000000e+02 1.619653167724609375e+02
6.750000000000000000e+02 1.617184600830078125e+02
6.760000000000000000e+02 1.613273925781250000e+02
6.770000000000000000e+02 1.608734588623046875e+02
6.780000000000000000e+02 1.603767395019531250e+02
6.790000000000000000e+02 1.598360748291015625e+02
6.800000000000000000e+02 1.592839050292968750e+02
6.810000000000000000e+02 1.586608276367187500e+02
6.820000000000000000e+02 1.580191345214843750e+02
6.830000000000000000e+02 1.573602905273437500e+02
6.840000000000000000e+02 1.568907012939453125e+02
6.850000000000000000e+02 1.563728332519531250e+02
6.860000000000000000e+02 1.558427429199218750e+02
6.870000000000000000e+02 1.553009033203125000e+02
6.880000000000000000e+02 1.544308471679687500e+02
6.890000000000000000e+02 1.533421936035156250e+02
6.900000000000000000e+02 1.521524810791015625e+02
6.910000000000000000e+02 1.511670532226562500e+02
6.920000000000000000e+02 1.508038330078125000e+02
6.930000000000000000e+02 1.506370849609375000e+02
6.940000000000000000e+02 1.507479400634765625e+02
6.950000000000000000e+02 1.511192321777343750e+02
6.960000000000000000e+02 1.516250762939453125e+02
6.970000000000000000e+02 1.521286163330078125e+02
6.980000000000000000e+02 1.526202392578125000e+02
6.990000000000000000e+02 1.531019287109375000e+02
7.000000000000000000e+02 1.536563110351562500e+02
7.010000000000000000e+02 1.542608032226562500e+02
7.020000000000000000e+02 1.548750457763671875e+02
7.030000000000000000e+02 1.560568389892578125e+02
7.040000000000000000e+02 1.572724456787109375e+02
7.050000000000000000e+02 1.585140991210937500e+02
7.060000000000000000e+02 1.597859344482421875e+02
7.070000000000000000e+02 1.609754028320312500e+02
7.080000000000000000e+02 1.621636505126953125e+02
7.090000000000000000e+02 1.633966369628906250e+02
7.100000000000000000e+02 1.646650695800781250e+02
7.110000000000000000e+02 1.659730529785156250e+02
7.120000000000000000e+02 1.673004760742187500e+02
7.130000000000000000e+02 1.686110992431640625e+02
7.140000000000000000e+02 1.698315429687500000e+02
7.150000000000000000e+02 1.711432342529296875e+02
7.160000000000000000e+02 1.725603027343750000e+02
7.170000000000000000e+02 1.740265197753906250e+02
7.180000000000000000e+02 1.754840393066406250e+02
7.190000000000000000e+02 1.770981750488281250e+02
7.200000000000000000e+02 1.790431213378906250e+02
7.210000000000000000e+02 1.809188385009765625e+02
7.220000000000000000e+02 1.825618286132812500e+02
7.230000000000000000e+02 1.841360321044921875e+02
7.240000000000000000e+02 1.857151031494140625e+02
7.250000000000000000e+02 1.874835815429687500e+02
7.260000000000000000e+02 1.893785705566406250e+02
7.270000000000000000e+02 1.914745483398437500e+02
7.280000000000000000e+02 1.936396484375000000e+02
7.290000000000000000e+02 1.958808746337890625e+02
7.300000000000000000e+02 1.981101684570312500e+02
7.310000000000000000e+02 2.003484497070312500e+02
7.320000000000000000e+02 2.027803039550781250e+02
7.330000000000000000e+02 2.059688110351562500e+02
7.340000000000000000e+02 2.090729980468750000e+02
7.350000000000000000e+02 2.118647003173828125e+02
7.360000000000000000e+02 2.146535034179687500e+02
7.370000000000000000e+02 2.175218505859375000e+02
7.380000000000000000e+02 2.202744293212890625e+02
7.390000000000000000e+02 2.227660827636718750e+02
7.400000000000000000e+02 2.247781066894531250e+02
7.410000000000000000e+02 2.266976013183593750e+02
7.420000000000000000e+02 2.285748596191406250e+02
7.430000000000000000e+02 2.304612274169921875e+02
7.440000000000000000e+02 2.322804412841796875e+02
7.450000000000000000e+02 2.340667266845703125e+02
7.460000000000000000e+02 2.359205474853515625e+02
7.470000000000000000e+02 2.377052001953125000e+02
7.480000000000000000e+02 2.392942504882812500e+02
7.490000000000000000e+02 2.407793579101562500e+02
7.500000000000000000e+02 2.422679595947265625e+02
7.510000000000000000e+02 2.437083282470703125e+02
7.520000000000000000e+02 2.451015319824218750e+02
7.530000000000000000e+02 2.464657745361328125e+02
7.540000000000000000e+02 2.475844116210937500e+02
7.550000000000000000e+02 2.486414184570312500e+02
7.560000000000000000e+02 2.496920471191406250e+02
7.570000000000000000e+02 2.506825866699218750e+02
7.580000000000000000e+02 2.515093688964843750e+02
7.590000000000000000e+02 2.524656524658203125e+02
7.600000000000000000e+02 2.533810424804687500e+02
7.610000000000000000e+02 2.542513732910156250e+02
7.620000000000000000e+02 2.548282470703125000e+02
7.630000000000000000e+02 2.552582397460937500e+02
7.640000000000000000e+02 2.555993194580078125e+02
7.650000000000000000e+02 2.558997802734375000e+02
7.660000000000000000e+02 2.561453552246093750e+02
7.670000000000000000e+02 2.562222290039062500e+02
7.680000000000000000e+02 2.560693664550781250e+02
7.690000000000000000e+02 2.558672180175781250e+02
7.700000000000000000e+02 2.556466217041015625e+02
7.710000000000000000e+02 2.553494720458984375e+02
7.720000000000000000e+02 2.550105438232421875e+02
7.730000000000000000e+02 2.546289672851562500e+02
7.740000000000000000e+02 2.541765441894531250e+02
7.750000000000000000e+02 2.537451171875000000e+02
7.760000000000000000e+02 2.531289062500000000e+02
7.770000000000000000e+02 2.523959655761718750e+02
7.780000000000000000e+02 2.515329132080078125e+02
7.790000000000000000e+02 2.508753051757812500e+02
7.800000000000000000e+02 2.499516906738281250e+02
7.810000000000000000e+02 2.489287109375000000e+02
7.820000000000000000e+02 2.479940795898437500e+02
7.830000000000000000e+02 2.470292053222656250e+02
7.840000000000000000e+02 2.460920104980468750e+02
7.850000000000000000e+02 2.452610778808593750e+02
7.860000000000000000e+02 2.444101409912109375e+02
7.870000000000000000e+02 2.434270629882812500e+02
7.880000000000000000e+02 2.423732299804687500e+02
7.890000000000000000e+02 2.413066101074218750e+02
7.900000000000000000e+02 2.401019287109375000e+02
7.910000000000000000e+02 2.387404174804687500e+02
7.920000000000000000e+02 2.375488281250000000e+02
7.930000000000000000e+02 2.364444580078125000e+02
7.940000000000000000e+02 2.351363220214843750e+02
7.950000000000000000e+02 2.337969818115234375e+02
7.960000000000000000e+02 2.324554748535156250e+02
7.970000000000000000e+02 2.311684265136718750e+02
7.980000000000000000e+02 2.299165191650390625e+02
7.990000000000000000e+02 1.389654541015625000e+02
8.000000000000000000e+02 2.832335510253906250e+02
8.010000000000000000e+02 2.841810607910156250e+02
8.020000000000000000e+02 2.789474182128906250e+02
8.030000000000000000e+02 2.803585205078125000e+02
8.040000000000000000e+02 2.866019287109375000e+02
8.050000000000000000e+02 2.995544128417968750e+02
8.060000000000000000e+02 2.990770874023437500e+02
8.070000000000000000e+02 2.858560791015625000e+02
8.080000000000000000e+02 2.840232849121093750e+02
8.090000000000000000e+02 2.714749755859375000e+02
8.100000000000000000e+02 2.859473571777343750e+02
8.110000000000000000e+02 2.774189758300781250e+02
8.120000000000000000e+02 2.900082397460937500e+02
8.130000000000000000e+02 2.841821289062500000e+02
8.140000000000000000e+02 3.034633789062500000e+02
8.150000000000000000e+02 3.033118896484375000e+02
8.160000000000000000e+02 2.889272766113281250e+02
8.170000000000000000e+02 2.921045227050781250e+02
8.180000000000000000e+02 2.990863647460937500e+02
8.190000000000000000e+02 2.936772155761718750e+02
8.200000000000000000e+02 3.017093811035156250e+02
8.210000000000000000e+02 2.991675720214843750e+02
8.220000000000000000e+02 2.969145812988281250e+02
8.230000000000000000e+02 2.869870605468750000e+02
8.240000000000000000e+02 2.954638671875000000e+02
8.250000000000000000e+02 2.963085327148437500e+02
8.260000000000000000e+02 2.857168579101562500e+02
8.270000000000000000e+02 3.001989135742187500e+02
8.280000000000000000e+02 3.068475341796875000e+02
8.290000000000000000e+02 3.063924560546875000e+02
8.300000000000000000e+02 3.215280151367187500e+02
8.310000000000000000e+02 3.067071228027343750e+02
8.320000000000000000e+02 3.049167480468750000e+02
8.330000000000000000e+02 3.197967834472656250e+02
8.340000000000000000e+02 2.891257324218750000e+02
8.350000000000000000e+02 3.124870910644531250e+02
8.360000000000000000e+02 3.094282836914062500e+02
8.370000000000000000e+02 3.159417114257812500e+02
8.380000000000000000e+02 2.964554748535156250e+02
8.390000000000000000e+02 3.127693786621093750e+02
8.400000000000000000e+02 2.937690429687500000e+02
8.410000000000000000e+02 3.063459472656250000e+02
8.420000000000000000e+02 3.111445312500000000e+02
8.430000000000000000e+02 3.066013488769531250e+02
8.440000000000000000e+02 2.927565307617187500e+02
8.450000000000000000e+02 3.068943786621093750e+02
8.460000000000000000e+02 3.097267456054687500e+02
8.470000000000000000e+02 3.042361755371093750e+02
8.480000000000000000e+02 3.083617858886718750e+02
8.490000000000000000e+02 3.099948425292968750e+02
8.500000000000000000e+02 3.025982666015625000e+02
8.510000000000000000e+02 3.031901550292968750e+02
8.520000000000000000e+02 3.084933776855468750e+02
8.530000000000000000e+02 2.988574218750000000e+02
8.540000000000000000e+02 3.086727905273437500e+02
8.550000000000000000e+02 3.175825195312500000e+02
8.560000000000000000e+02 3.070665283203125000e+02
8.570000000000000000e+02 3.139368591308593750e+02
8.580000000000000000e+02 3.160073852539062500e+02
8.590000000000000000e+02 2.929218750000000000e+02
8.600000000000000000e+02 2.999517822265625000e+02
8.610000000000000000e+02 2.997357482910156250e+02
8.620000000000000000e+02 2.971773681640625000e+02
8.630000000000000000e+02 2.977496643066406250e+02
8.640000000000000000e+02 3.009218139648437500e+02
8.650000000000000000e+02 3.129299926757812500e+02
8.660000000000000000e+02 3.137230224609375000e+02
8.670000000000000000e+02 3.263938598632812500e+02
8.680000000000000000e+02 3.098981933593750000e+02
8.690000000000000000e+02 3.104929809570312500e+02
8.700000000000000000e+02 2.999400329589843750e+02
8.710000000000000000e+02 3.097297973632812500e+02
8.720000000000000000e+02 2.936756286621093750e+02
8.730000000000000000e+02 2.979289855957031250e+02
8.740000000000000000e+02 3.008461303710937500e+02
8.750000000000000000e+02 2.996080322265625000e+02
8.760000000000000000e+02 2.969501037597656250e+02
8.770000000000000000e+02 2.948461914062500000e+02
8.780000000000000000e+02 2.946443176269531250e+02
8.790000000000000000e+02 2.946648864746093750e+02
8.800000000000000000e+02 2.944044799804687500e+02
8.810000000000000000e+02 2.933775939941406250e+02
8.820000000000000000e+02 2.912070312500000000e+02
8.830000000000000000e+02 2.884918212890625000e+02
8.840000000000000000e+02 2.859379882812500000e+02
8.850000000000000000e+02 2.839367065429687500e+02
8.860000000000000000e+02 2.821347045898437500e+02
8.870000000000000000e+02 2.806198120117187500e+02
8.880000000000000000e+02 2.791908569335937500e+02
8.890000000000000000e+02 2.783995056152343750e+02
8.900000000000000000e+02 2.783351440429687500e+02
8.910000000000000000e+02 2.783882446289062500e+02
8.920000000000000000e+02 2.770820312500000000e+02
8.930000000000000000e+02 2.757989501953125000e+02
8.940000000000000000e+02 2.737387390136718750e+02
8.950000000000000000e+02 2.714840087890625000e+02
8.960000000000000000e+02 2.700170288085937500e+02
8.970000000000000000e+02 2.689589233398437500e+02
8.980000000000000000e+02 2.682640686035156250e+02
8.990000000000000000e+02 2.676185913085937500e+02
9.000000000000000000e+02 2.676064758300781250e+02
9.010000000000000000e+02 2.675050048828125000e+02
9.020000000000000000e+02 2.673516845703125000e+02
9.030000000000000000e+02 2.664445190429687500e+02
9.040000000000000000e+02 2.651464843750000000e+02
9.050000000000000000e+02 2.643631286621093750e+02
9.060000000000000000e+02 2.643921203613281250e+02
9.070000000000000000e+02 2.640422668457031250e+02
9.080000000000000000e+02 2.638899536132812500e+02
9.090000000000000000e+02 2.637388916015625000e+02
9.100000000000000000e+02 2.625783081054687500e+02
9.110000000000000000e+02 2.601179199218750000e+02
9.120000000000000000e+02 2.597323913574218750e+02
9.130000000000000000e+02 2.608706359863281250e+02
9.140000000000000000e+02 2.618586730957031250e+02
9.150000000000000000e+02 2.616124877929687500e+02
9.160000000000000000e+02 2.604560546875000000e+02
9.170000000000000000e+02 2.586987304687500000e+02
9.180000000000000000e+02 2.532496032714843750e+02
9.190000000000000000e+02 2.462687530517578125e+02
9.200000000000000000e+02 2.396146392822265625e+02
9.210000000000000000e+02 2.332073364257812500e+02
9.220000000000000000e+02 2.267723999023437500e+02
9.230000000000000000e+02 2.230810241699218750e+02
9.240000000000000000e+02 2.212709655761718750e+02
9.250000000000000000e+02 2.197051086425781250e+02
9.260000000000000000e+02 2.196090850830078125e+02
9.270000000000000000e+02 2.199754333496093750e+02
9.280000000000000000e+02 2.206230316162109375e+02
9.290000000000000000e+02 2.215910339355468750e+02
9.300000000000000000e+02 2.228558502197265625e+02
9.310000000000000000e+02 2.242214355468750000e+02
9.320000000000000000e+02 2.242614440917968750e+02
9.330000000000000000e+02 2.239860687255859375e+02
9.340000000000000000e+02 2.237093811035156250e+02
9.350000000000000000e+02 2.234395294189453125e+02
9.360000000000000000e+02 2.232265472412109375e+02
9.370000000000000000e+02 2.235321960449218750e+02
9.380000000000000000e+02 2.242083892822265625e+02
9.390000000000000000e+02 2.250325622558593750e+02
9.400000000000000000e+02 2.256116027832031250e+02
9.410000000000000000e+02 2.264103393554687500e+02
9.420000000000000000e+02 2.268245544433593750e+02
9.430000000000000000e+02 2.269456329345703125e+02
9.440000000000000000e+02 2.268133697509765625e+02
9.450000000000000000e+02 2.264834899902343750e+02
9.460000000000000000e+02 2.259871520996093750e+02
9.470000000000000000e+02 2.253196868896484375e+02
9.480000000000000000e+02 2.246108703613281250e+02
9.490000000000000000e+02 2.238345489501953125e+02
9.500000000000000000e+02 2.229800415039062500e+02
9.510000000000000000e+02 2.220424194335937500e+02
9.520000000000000000e+02 2.210284881591796875e+02
9.530000000000000000e+02 2.199378051757812500e+02
9.540000000000000000e+02 2.191868743896484375e+02
9.550000000000000000e+02 2.183910827636718750e+02
9.560000000000000000e+02 2.175130920410156250e+02
9.570000000000000000e+02 2.164883422851562500e+02
9.580000000000000000e+02 2.152398986816406250e+02
9.590000000000000000e+02 2.137391815185546875e+02
9.600000000000000000e+02 2.123351440429687500e+02
9.610000000000000000e+02 2.109616088867187500e+02
9.620000000000000000e+02 2.093702392578125000e+02
9.630000000000000000e+02 2.075419006347656250e+02
9.640000000000000000e+02 2.068507385253906250e+02
9.650000000000000000e+02 2.062610168457031250e+02
9.660000000000000000e+02 2.054015502929687500e+02
9.670000000000000000e+02 2.052473449707031250e+02
9.680000000000000000e+02 2.048214111328125000e+02
9.690000000000000000e+02 2.042532196044921875e+02
9.700000000000000000e+02 2.035111236572265625e+02
9.710000000000000000e+02 2.021952972412109375e+02
9.720000000000000000e+02 1.998996582031250000e+02
9.730000000000000000e+02 1.977690124511718750e+02
9.740000000000000000e+02 1.960846405029296875e+02
9.750000000000000000e+02 1.958734741210937500e+02
9.760000000000000000e+02 1.959254455566406250e+02
9.770000000000000000e+02 1.961240539550781250e+02
9.780000000000000000e+02 1.964411010742187500e+02
9.790000000000000000e+02 1.976658020019531250e+02
9.800000000000000000e+02 1.992463989257812500e+02
9.810000000000000000e+02 2.005508728027343750e+02
9.820000000000000000e+02 2.006296997070312500e+02
9.830000000000000000e+02 2.003402709960937500e+02
9.840000000000000000e+02 1.997550811767578125e+02
9.850000000000000000e+02 1.982901611328125000e+02
9.860000000000000000e+02 1.961269683837890625e+02
9.870000000000000000e+02 1.942103118896484375e+02
9.880000000000000000e+02 1.928546600341796875e+02
9.890000000000000000e+02 1.915135955810546875e+02
9.900000000000000000e+02 1.905032806396484375e+02
9.910000000000000000e+02 1.889124908447265625e+02
9.920000000000000000e+02 1.871383819580078125e+02
9.930000000000000000e+02 1.845890655517578125e+02
9.940000000000000000e+02 1.824433288574218750e+02
9.950000000000000000e+02 1.804097747802734375e+02
9.960000000000000000e+02 1.784792633056640625e+02
9.970000000000000000e+02 1.766715698242187500e+02
9.980000000000000000e+02 1.749697875976562500e+02
9.990000000000000000e+02 1.733600921630859375e+02
1.000000000000000000e+03 1.718383789062500000e+02
1.001000000000000000e+03 1.705371246337890625e+02
1.002000000000000000e+03 1.694863891601562500e+02
1.003000000000000000e+03 1.685180969238281250e+02
1.004000000000000000e+03 1.676618652343750000e+02
1.005000000000000000e+03 1.667593994140625000e+02
1.006000000000000000e+03 1.657350463867187500e+02
1.007000000000000000e+03 1.648757934570312500e+02
1.008000000000000000e+03 1.641440429687500000e+02
1.009000000000000000e+03 1.634685974121093750e+02
1.010000000000000000e+03 1.628210144042968750e+02
1.011000000000000000e+03 1.622820892333984375e+02
1.012000000000000000e+03 1.618430023193359375e+02
1.013000000000000000e+03 1.614896697998046875e+02
1.014000000000000000e+03 1.612253723144531250e+02
1.015000000000000000e+03 1.610453186035156250e+02
1.016000000000000000e+03 1.609408874511718750e+02
1.017000000000000000e+03 1.608875732421875000e+02
1.018000000000000000e+03 1.610452575683593750e+02
1.019000000000000000e+03 1.611262054443359375e+02
1.020000000000000000e+03 1.612653961181640625e+02
1.021000000000000000e+03 1.615134887695312500e+02
1.022000000000000000e+03 1.617133483886718750e+02
1.023000000000000000e+03 1.614523010253906250e+02
1.024000000000000000e+03 1.612790374755859375e+02
1.025000000000000000e+03 1.611468353271484375e+02
1.026000000000000000e+03 1.609711608886718750e+02
1.027000000000000000e+03 1.607915191650390625e+02
1.028000000000000000e+03 1.605844726562500000e+02
1.029000000000000000e+03 1.603782196044921875e+02
1.030000000000000000e+03 1.601935577392578125e+02
1.031000000000000000e+03 1.599936065673828125e+02
1.032000000000000000e+03 1.597921447753906250e+02
1.033000000000000000e+03 1.595879058837890625e+02
1.034000000000000000e+03 1.593617553710937500e+02
1.035000000000000000e+03 1.591251373291015625e+02
1.036000000000000000e+03 1.588729095458984375e+02
1.037000000000000000e+03 1.586477813720703125e+02
1.038000000000000000e+03 1.586337585449218750e+02
1.039000000000000000e+03 1.585881347656250000e+02
1.040000000000000000e+03 1.585297241210937500e+02
1.041000000000000000e+03 1.584638519287109375e+02
1.042000000000000000e+03 1.583612976074218750e+02
1.043000000000000000e+03 1.585033874511718750e+02
1.044000000000000000e+03 1.587826385498046875e+02
1.045000000000000000e+03 1.590590209960937500e+02
1.046000000000000000e+03 1.593333740234375000e+02
1.047000000000000000e+03 1.595971832275390625e+02
1.048000000000000000e+03 1.598350524902343750e+02
1.049000000000000000e+03 1.600361022949218750e+02
1.050000000000000000e+03 1.602565460205078125e+02
1.051000000000000000e+03 1.604687194824218750e+02
1.052000000000000000e+03 1.606776733398437500e+02
1.053000000000000000e+03 1.609084930419921875e+02
1.054000000000000000e+03 1.611336517333984375e+02
1.055000000000000000e+03 1.613804321289062500e+02
1.056000000000000000e+03 1.616052551269531250e+02
1.057000000000000000e+03 1.619284973144531250e+02
1.058000000000000000e+03 1.622544555664062500e+02
1.059000000000000000e+03 1.625843963623046875e+02
1.060000000000000000e+03 1.629596710205078125e+02
1.061000000000000000e+03 1.633551940917968750e+02
1.062000000000000000e+03 1.637807769775390625e+02
1.063000000000000000e+03 1.642129211425781250e+02
1.064000000000000000e+03 1.646742706298828125e+02
1.065000000000000000e+03 1.651589508056640625e+02
1.066000000000000000e+03 1.656660461425781250e+02
1.067000000000000000e+03 1.662106628417968750e+02
1.068000000000000000e+03 1.662124176025390625e+02
1.069000000000000000e+03 1.661835327148437500e+02
1.070000000000000000e+03 1.661995391845703125e+02
1.071000000000000000e+03 1.662078399658203125e+02
1.072000000000000000e+03 1.662360687255859375e+02
1.073000000000000000e+03 1.662428741455078125e+02
1.074000000000000000e+03 1.662358703613281250e+02
1.075000000000000000e+03 1.662502899169921875e+02
1.076000000000000000e+03 1.662596893310546875e+02
1.077000000000000000e+03 1.662948303222656250e+02
1.078000000000000000e+03 1.663326416015625000e+02
1.079000000000000000e+03 1.666733093261718750e+02
1.080000000000000000e+03 1.674119873046875000e+02
1.081000000000000000e+03 1.678692169189453125e+02
1.082000000000000000e+03 1.682838745117187500e+02
1.083000000000000000e+03 1.686763153076171875e+02
1.084000000000000000e+03 1.690775146484375000e+02
1.085000000000000000e+03 1.693603515625000000e+02
1.086000000000000000e+03 1.696073455810546875e+02
1.087000000000000000e+03 1.696589508056640625e+02
1.088000000000000000e+03 1.695887908935546875e+02
1.089000000000000000e+03 1.694991607666015625e+02
1.090000000000000000e+03 1.694007415771484375e+02
1.091000000000000000e+03 1.693523406982421875e+02
1.092000000000000000e+03 1.696952819824218750e+02
1.093000000000000000e+03 1.701567687988281250e+02
1.094000000000000000e+03 1.705707702636718750e+02
1.095000000000000000e+03 1.709311676025390625e+02
1.096000000000000000e+03 1.711606292724609375e+02
1.097000000000000000e+03 1.713991851806640625e+02
1.098000000000000000e+03 1.715795745849609375e+02
1.099000000000000000e+03 1.717794799804687500e+02
1.100000000000000000e+03 1.718821258544921875e+02
1.101000000000000000e+03 1.719299621582031250e+02
1.102000000000000000e+03 1.719604492187500000e+02
1.103000000000000000e+03 1.718933715820312500e+02
1.104000000000000000e+03 1.716199035644531250e+02
1.105000000000000000e+03 1.713238830566406250e+02
1.106000000000000000e+03 1.710901184082031250e+02
1.107000000000000000e+03 1.707515106201171875e+02
1.108000000000000000e+03 1.704257202148437500e+02
1.109000000000000000e+03 1.699903259277343750e+02
1.110000000000000000e+03 1.695116271972656250e+02
1.111000000000000000e+03 1.689243927001953125e+02
1.112000000000000000e+03 1.683094024658203125e+02
1.113000000000000000e+03 1.676854705810546875e+02
1.114000000000000000e+03 1.669452819824218750e+02
1.115000000000000000e+03 1.662056732177734375e+02
1.116000000000000000e+03 1.653540191650390625e+02
1.117000000000000000e+03 1.642171936035156250e+02
1.118000000000000000e+03 1.628208618164062500e+02
1.119000000000000000e+03 1.614628601074218750e+02
1.120000000000000000e+03 1.601027069091796875e+02
1.121000000000000000e+03 1.587023620605468750e+02
1.122000000000000000e+03 1.571406250000000000e+02
1.123000000000000000e+03 1.554465179443359375e+02
1.124000000000000000e+03 1.536545867919921875e+02
1.125000000000000000e+03 1.520099029541015625e+02
1.126000000000000000e+03 1.509502716064453125e+02
1.127000000000000000e+03 1.497768554687500000e+02
1.128000000000000000e+03 1.483444366455078125e+02
1.129000000000000000e+03 1.468620147705078125e+02
1.130000000000000000e+03 1.452887725830078125e+02
1.131000000000000000e+03 1.436158752441406250e+02
1.132000000000000000e+03 1.417707672119140625e+02
1.133000000000000000e+03 1.401632385253906250e+02
1.134000000000000000e+03 1.387529449462890625e+02
1.135000000000000000e+03 1.374367828369140625e+02
1.136000000000000000e+03 1.362149200439453125e+02
1.137000000000000000e+03 1.350617523193359375e+02
1.138000000000000000e+03 1.339073486328125000e+02
1.139000000000000000e+03 1.327585144042968750e+02
1.140000000000000000e+03 1.316429595947265625e+02
1.141000000000000000e+03 1.304811096191406250e+02
1.142000000000000000e+03 1.293022460937500000e+02
1.143000000000000000e+03 1.288230285644531250e+02
1.144000000000000000e+03 1.283206939697265625e+02
1.145000000000000000e+03 1.278584442138671875e+02
1.146000000000000000e+03 1.275346450805664062e+02
1.147000000000000000e+03 1.277214050292968750e+02
1.148000000000000000e+03 1.280152740478515625e+02
1.149000000000000000e+03 1.281678009033203125e+02
1.150000000000000000e+03 1.282600097656250000e+02
1.151000000000000000e+03 1.283166961669921875e+02
1.152000000000000000e+03 1.284033813476562500e+02
1.153000000000000000e+03 1.286698455810546875e+02
1.154000000000000000e+03 1.289130554199218750e+02
1.155000000000000000e+03 1.291684265136718750e+02
1.156000000000000000e+03 1.294105987548828125e+02
1.157000000000000000e+03 1.297177429199218750e+02
1.158000000000000000e+03 1.302621002197265625e+02
1.159000000000000000e+03 1.307639465332031250e+02
1.160000000000000000e+03 1.313215942382812500e+02
1.161000000000000000e+03 1.318896179199218750e+02
1.162000000000000000e+03 1.323424530029296875e+02
1.163000000000000000e+03 1.328131103515625000e+02
1.164000000000000000e+03 1.333247833251953125e+02
1.165000000000000000e+03 1.339997406005859375e+02
1.166000000000000000e+03 1.346968994140625000e+02
1.167000000000000000e+03 1.354723968505859375e+02
1.168000000000000000e+03 1.356256866455078125e+02
1.169000000000000000e+03 1.355294494628906250e+02
1.170000000000000000e+03 1.355169525146484375e+02
1.171000000000000000e+03 1.358367309570312500e+02
1.172000000000000000e+03 1.361543426513671875e+02
1.173000000000000000e+03 1.358955230712890625e+02
1.174000000000000000e+03 1.355398406982421875e+02
1.175000000000000000e+03 1.358168182373046875e+02
1.176000000000000000e+03 1.362591857910156250e+02
1.177000000000000000e+03 1.368268737792968750e+02
1.178000000000000000e+03 1.375087432861328125e+02
1.179000000000000000e+03 1.380453796386718750e+02
1.180000000000000000e+03 1.387412109375000000e+02
1.181000000000000000e+03 1.394348144531250000e+02
1.182000000000000000e+03 1.398614044189453125e+02
1.183000000000000000e+03 1.408973693847656250e+02
1.184000000000000000e+03 1.420938415527343750e+02
1.185000000000000000e+03 1.433342437744140625e+02
1.186000000000000000e+03 2.462707214355468750e+02
1.187000000000000000e+03 1.623037261962890625e+02
1.188000000000000000e+03 1.596250305175781250e+02
1.189000000000000000e+03 1.491090850830078125e+02
1.190000000000000000e+03 1.805057983398437500e+02
1.191000000000000000e+03 1.797006835937500000e+02
1.192000000000000000e+03 1.555079803466796875e+02
1.193000000000000000e+03 2.022410736083984375e+02
1.194000000000000000e+03 1.786965332031250000e+02
1.195000000000000000e+03 1.858800354003906250e+02
1.196000000000000000e+03 1.893822631835937500e+02
1.197000000000000000e+03 1.906331176757812500e+02
1.198000000000000000e+03 1.812688598632812500e+02
1.199000000000000000e+03 1.884995880126953125e+02
1.200000000000000000e+03 1.936261596679687500e+02
1.201000000000000000e+03 1.514648284912109375e+02
1.202000000000000000e+03 2.098653564453125000e+02
1.203000000000000000e+03 1.882646179199218750e+02
1.204000000000000000e+03 1.844258880615234375e+02
1.205000000000000000e+03 1.736513214111328125e+02
1.206000000000000000e+03 1.821254425048828125e+02
1.207000000000000000e+03 1.879156646728515625e+02
1.208000000000000000e+03 1.943573608398437500e+02
1.209000000000000000e+03 1.839764099121093750e+02
1.210000000000000000e+03 2.074199066162109375e+02
1.211000000000000000e+03 1.751418457031250000e+02
1.212000000000000000e+03 2.008995208740234375e+02
1.213000000000000000e+03 1.907387847900390625e+02
1.214000000000000000e+03 1.924142913818359375e+02
1.215000000000000000e+03 2.036368255615234375e+02
1.216000000000000000e+03 1.851781158447265625e+02
1.217000000000000000e+03 1.944058074951171875e+02
1.218000000000000000e+03 1.884510040283203125e+02
1.219000000000000000e+03 1.812059020996093750e+02
1.220000000000000000e+03 1.978574981689453125e+02
1.221000000000000000e+03 1.813000183105468750e+02
1.222000000000000000e+03 1.998341369628906250e+02
1.223000000000000000e+03 1.964372863769531250e+02
1.224000000000000000e+03 1.890082244873046875e+02
1.225000000000000000e+03 1.865754394531250000e+02
1.226000000000000000e+03 1.838455200195312500e+02
1.227000000000000000e+03 1.714848327636718750e+02
1.228000000000000000e+03 1.921848449707031250e+02
1.229000000000000000e+03 1.914952239990234375e+02
1.230000000000000000e+03 1.835693969726562500e+02
1.231000000000000000e+03 1.847270660400390625e+02
1.232000000000000000e+03 1.842801971435546875e+02
1.233000000000000000e+03 1.915815429687500000e+02
1.234000000000000000e+03 1.868009185791015625e+02
1.235000000000000000e+03 1.878763122558593750e+02
1.236000000000000000e+03 1.906764373779296875e+02
1.237000000000000000e+03 1.900647277832031250e+02
1.238000000000000000e+03 1.972549438476562500e+02
1.239000000000000000e+03 1.724924774169921875e+02
1.240000000000000000e+03 1.738839874267578125e+02
1.241000000000000000e+03 1.879449768066406250e+02
1.242000000000000000e+03 1.882534790039062500e+02
1.243000000000000000e+03 1.948961181640625000e+02
1.244000000000000000e+03 1.724082946777343750e+02
1.245000000000000000e+03 1.817689361572265625e+02
1.246000000000000000e+03 1.909333496093750000e+02
1.247000000000000000e+03 1.916586761474609375e+02
1.248000000000000000e+03 1.859899444580078125e+02
1.249000000000000000e+03 1.887279663085937500e+02
1.250000000000000000e+03 1.850699920654296875e+02
1.251000000000000000e+03 1.978336486816406250e+02
1.252000000000000000e+03 1.983517913818359375e+02
1.253000000000000000e+03 1.963112182617187500e+02
1.254000000000000000e+03 1.931670684814453125e+02
1.255000000000000000e+03 1.951667175292968750e+02
1.256000000000000000e+03 2.024970092773437500e+02
1.257000000000000000e+03 1.945361633300781250e+02
1.258000000000000000e+03 1.996418609619140625e+02
1.259000000000000000e+03 1.913532867431640625e+02
1.260000000000000000e+03 1.925770263671875000e+02
1.261000000000000000e+03 1.945289306640625000e+02
1.262000000000000000e+03 1.950287933349609375e+02
1.263000000000000000e+03 1.954481201171875000e+02
1.264000000000000000e+03 1.956454315185546875e+02
1.265000000000000000e+03 1.958227539062500000e+02
1.266000000000000000e+03 1.964425811767578125e+02
1.267000000000000000e+03 1.966609649658203125e+02
1.268000000000000000e+03 1.959515380859375000e+02
1.269000000000000000e+03 1.949806671142578125e+02
1.270000000000000000e+03 1.938517150878906250e+02
1.271000000000000000e+03 1.925913085937500000e+02
1.272000000000000000e+03 1.907514038085937500e+02
1.273000000000000000e+03 1.886794433593750000e+02
1.274000000000000000e+03 1.865314025878906250e+02
1.275000000000000000e+03 1.843882598876953125e+02
1.276000000000000000e+03 1.824187927246093750e+02
1.277000000000000000e+03 1.804341430664062500e+02
1.278000000000000000e+03 1.777580718994140625e+02
1.279000000000000000e+03 1.734594421386718750e+02
1.280000000000000000e+03 1.700069274902343750e+02
1.281000000000000000e+03 1.671331939697265625e+02
1.282000000000000000e+03 1.645334472656250000e+02
1.283000000000000000e+03 1.623885955810546875e+02
1.284000000000000000e+03 1.604935150146484375e+02
1.285000000000000000e+03 1.589039459228515625e+02
1.286000000000000000e+03 1.576768951416015625e+02
1.287000000000000000e+03 1.566354675292968750e+02
1.288000000000000000e+03 1.558040618896484375e+02
1.289000000000000000e+03 1.549936218261718750e+02
1.290000000000000000e+03 1.542091217041015625e+02
1.291000000000000000e+03 1.535836791992187500e+02
1.292000000000000000e+03 1.532014312744140625e+02
1.293000000000000000e+03 1.524470214843750000e+02
1.294000000000000000e+03 1.506902313232421875e+02
1.295000000000000000e+03 1.492219085693359375e+02
1.296000000000000000e+03 1.471741027832031250e+02
1.297000000000000000e+03 1.452763061523437500e+02
1.298000000000000000e+03 1.439761505126953125e+02
1.299000000000000000e+03 1.430204315185546875e+02
1.300000000000000000e+03 1.421253204345703125e+02
1.301000000000000000e+03 1.412502899169921875e+02
1.302000000000000000e+03 1.405814666748046875e+02
1.303000000000000000e+03 1.402015686035156250e+02
1.304000000000000000e+03 1.397670135498046875e+02
1.305000000000000000e+03 1.391165466308593750e+02
1.306000000000000000e+03 1.383561706542968750e+02
1.307000000000000000e+03 1.374411163330078125e+02
1.308000000000000000e+03 1.363039245605468750e+02
1.309000000000000000e+03 1.348958587646484375e+02
1.310000000000000000e+03 1.334331970214843750e+02
1.311000000000000000e+03 1.334093475341796875e+02


==> data/Base-GP.dat <==
0.000000000000000000e+00 1.670826071052898385e+02
1.000000000000000000e+00 1.646832860784500099e+02
2.000000000000000000e+00 1.649652643815916804e+02
3.000000000000000000e+00 1.649418804715799922e+02
4.000000000000000000e+00 1.642465714320122743e+02
5.000000000000000000e+00 1.640157946626612784e+02
6.000000000000000000e+00 1.647753966101409446e+02
7.000000000000000000e+00 1.669971098470111031e+02
8.000000000000000000e+00 1.648471090472828848e+02
9.000000000000000000e+00 1.637854908786223689e+02
1.000000000000000000e+01 1.634243557033631191e+02
1.100000000000000000e+01 1.621643101444487343e+02
1.200000000000000000e+01 1.600101966688311563e+02
1.300000000000000000e+01 1.615038668091653165e+02
1.400000000000000000e+01 1.616228470659641232e+02
1.500000000000000000e+01 1.638521733011097581e+02
1.600000000000000000e+01 1.635347616824247154e+02
1.700000000000000000e+01 1.625009981820416556e+02
1.800000000000000000e+01 1.609813298227270479e+02
1.900000000000000000e+01 1.593670351697840317e+02
2.000000000000000000e+01 1.591199772494729245e+02
2.100000000000000000e+01 1.595930164168780152e+02
2.200000000000000000e+01 1.592750902623849640e+02
2.300000000000000000e+01 1.610873305826784758e+02
2.400000000000000000e+01 1.592705224157600696e+02
2.500000000000000000e+01 1.602591711256267786e+02
2.600000000000000000e+01 1.577676532743558369e+02
2.700000000000000000e+01 1.594818464040615424e+02
2.800000000000000000e+01 1.575592831190445793e+02
2.900000000000000000e+01 1.571765191631177458e+02
3.000000000000000000e+01 1.585675117816299462e+02
3.100000000000000000e+01 1.575201459169021803e+02
3.200000000000000000e+01 1.574372471243895575e+02
3.300000000000000000e+01 1.585490180487068699e+02
3.400000000000000000e+01 1.568356307126653348e+02
3.500000000000000000e+01 1.561908157941690547e+02
3.600000000000000000e+01 1.556501931925311055e+02
3.700000000000000000e+01 1.561256755565392780e+02
3.800000000000000000e+01 1.551076178836692634e+02
3.900000000000000000e+01 1.548492283690014801e+02
4.000000000000000000e+01 1.560609603557868468e+02
4.100000000000000000e+01 1.559292456735226722e+02
4.200000000000000000e+01 1.574615173005588247e+02
4.300000000000000000e+01 1.551798343859520344e+02
4.400000000000000000e+01 1.541509992842035217e+02
4.500000000000000000e+01 1.545402014295444246e+02
4.600000000000000000e+01 1.553114512216363892e+02
4.700000000000000000e+01 1.509306232274491606e+02
4.800000000000000000e+01 1.507343388830962567e+02
4.900000000000000000e+01 1.552134351253196201e+02
5.000000000000000000e+01 1.560145962810806566e+02
5.100000000000000000e+01 1.543661871508990657e+02
5.200000000000000000e+01 1.505546738994756311e+02
5.300000000000000000e+01 1.473750485457967443e+02
5.400000000000000000e+01 1.470598688256503692e+02
5.500000000000000000e+01 1.475635093845256733e+02
5.600000000000000000e+01 1.444922520209053403e+02
5.700000000000000000e+01 1.476089265462476874e+02
5.800000000000000000e+01 1.475186791434173017e+02
5.900000000000000000e+01 1.469387205558251992e+02
6.000000000000000000e+01 1.478305068202676011e+02
6.100000000000000000e+01 1.463578353502904008e+02
6.200000000000000000e+01 1.472385159918169109e+02
6.300000000000000000e+01 1.467219803224508325e+02
6.400000000000000000e+01 1.455502680489675242e+02
6.500000000000000000e+01 1.445914521258283401e+02
6.600000000000000000e+01 1.440087404748739743e+02
6.700000000000000000e+01 1.454287885305585917e+02
6.800000000000000000e+01 1.470895095947834932e+02
6.900000000000000000e+01 1.455616442050396415e+02
7.000000000000000000e+01 1.446042054129369774e+02
7.100000000000000000e+01 1.462277277493570864e+02
7.200000000000000000e+01 1.444993869862850318e+02
7.300000000000000000e+01 1.445133097024984750e+02
7.400000000000000000e+01 1.424108022028297285e+02
7.500000000000000000e+01 1.435638725292902507e+02
7.600000000000000000e+01 1.437385544537829105e+02
7.700000000000000000e+01 1.435257846035410694e+02
7.800000000000000000e+01 1.450063330409247726e+02
7.900000000000000000e+01 1.453100138454523744e+02
8.000000000000000000e+01 1.422871851879734777e+02
8.100000000000000000e+01 1.443211409333266033e+02
8.200000000000000000e+01 1.436547990740384080e+02
8.300000000000000000e+01 1.407595621255746892e+02
8.400000000000000000e+01 1.422542121253890173e+02
8.500000000000000000e+01 1.425116487660134510e+02
8.600000000000000000e+01 1.433360945373658240e+02
8.700000000000000000e+01 1.417798075035465786e+02
8.800000000000000000e+01 1.425240252318619696e+02
8.900000000000000000e+01 1.440824478413026668e+02
9.000000000000000000e+01 1.427499408062090822e+02
9.100000000000000000e+01 1.408116912991007439e+02
9.200000000000000000e+01 1.402878148688067483e+02
9.300000000000000000e+01 1.411244262014959077e+02
9.400000000000000000e+01 1.414362042221095805e+02
9.500000000000000000e+01 1.407921835578800938e+02
9.600000000000000000e+01 1.411746467529176527e+02
9.700000000000000000e+01 1.417931228091338198e+02
9.800000000000000000e+01 1.418262233719497658e+02
9.900000000000000000e+01 1.421599589955084184e+02
1.000000000000000000e+02 1.399438339862254281e+02
1.010000000000000000e+02 1.410648219717084828e+02
1.020000000000000000e+02 1.378195381943005202e+02
1.030000000000000000e+02 1.385186810000676303e+02
1.040000000000000000e+02 1.424830461418711423e+02
1.050000000000000000e+02 1.419354361895977377e+02
1.060000000000000000e+02 1.403299640558587100e+02
1.070000000000000000e+02 1.396351929919512997e+02
1.080000000000000000e+02 1.396365448164683585e+02
1.090000000000000000e+02 1.402352353229992445e+02
1.100000000000000000e+02 1.400805441768798119e+02
1.110000000000000000e+02 1.402359268058620216e+02
1.120000000000000000e+02 1.381208846141208539e+02
1.130000000000000000e+02 1.397104294693458542e+02
1.140000000000000000e+02 1.379101295043902553e+02
1.150000000000000000e+02 1.366125622914624955e+02
1.160000000000000000e+02 1.407740711810992309e+02
1.170000000000000000e+02 1.395188454544426975e+02
1.180000000000000000e+02 1.391989460232805413e+02
1.190000000000000000e+02 1.394755999632594410e+02
1.200000000000000000e+02 1.398371084503000361e+02
1.210000000000000000e+02 1.381151786059698452e+02
1.220000000000000000e+02 1.381833609876413504e+02
1.230000000000000000e+02 1.378499167176190667e+02
1.240000000000000000e+02 1.366418924338104262e+02
1.250000000000000000e+02 1.376925154559258715e+02
1.260000000000000000e+02 1.397514844590369592e+02
1.270000000000000000e+02 1.398176865107813285e+02
1.280000000000000000e+02 1.392250473675013609e+02
1.290000000000000000e+02 1.363073030898163438e+02
1.300000000000000000e+02 1.368966681565546821e+02
1.310000000000000000e+02 1.364367641721813982e+02
1.320000000000000000e+02 1.393848657339781028e+02
1.330000000000000000e+02 1.394814510027883614e+02
1.340000000000000000e+02 1.387036159282661458e+02
1.350000000000000000e+02 1.365729834492140640e+02
1.360000000000000000e+02 1.365438834394944934e+02
1.370000000000000000e+02 1.351271688488927794e+02
1.380000000000000000e+02 1.357255324413350763e+02
1.390000000000000000e+02 1.374134171386859293e+02
1.400000000000000000e+02 1.381845479352555515e+02
1.410000000000000000e+02 1.383581914836806277e+02
1.420000000000000000e+02 1.374672065105154957e+02
1.430000000000000000e+02 1.395099132225044798e+02
1.440000000000000000e+02 1.373868622159931192e+02
1.450000000000000000e+02 1.362192922810773155e+02
1.460000000000000000e+02 1.344716026799912925e+02
1.470000000000000000e+02 1.365167597321057826e+02
1.480000000000000000e+02 1.380912763031534780e+02
1.490000000000000000e+02 1.379962838466820472e+02
1.500000000000000000e+02 1.362986283388060826e+02
1.510000000000000000e+02 1.342814176563504134e+02
1.520000000000000000e+02 1.360694236047406775e+02
1.530000000000000000e+02 1.373106096442913326e+02
1.540000000000000000e+02 1.366155280880926455e+02
1.550000000000000000e+02 1.369405754191798792e+02
1.560000000000000000e+02 1.375920167161212930e+02
1.570000000000000000e+02 1.367951711198691953e+02
1.580000000000000000e+02 1.351396559414022818e+02
1.590000000000000000e+02 1.358451879749312070e+02
1.600000000000000000e+02 1.347342440722018750e+02
1.610000000000000000e+02 1.336922994157334870e+02
1.620000000000000000e+02 1.366781306642942582e+02
1.630000000000000000e+02 1.372567238340061522e+02
1.640000000000000000e+02 1.372923135086548427e+02
1.650000000000000000e+02 1.375082173121856783e+02
1.660000000000000000e+02 1.385817572173519920e+02
1.670000000000000000e+02 1.352895250394992104e+02
1.680000000000000000e+02 1.349208434226252393e+02
1.690000000000000000e+02 1.344575686991733789e+02
1.700000000000000000e+02 1.362308604075806784e+02
1.710000000000000000e+02 1.344907608764912084e+02
1.720000000000000000e+02 1.357255676988246478e+02
1.730000000000000000e+02 1.347079635150648755e+02
1.740000000000000000e+02 1.369427396950355842e+02
1.750000000000000000e+02 1.365723566335530279e+02
1.760000000000000000e+02 1.355037575970443129e+02
1.770000000000000000e+02 1.350388402481826517e+02
1.780000000000000000e+02 1.365075658318754108e+02
1.790000000000000000e+02 1.359442377770369319e+02
1.800000000000000000e+02 1.352826014030994202e+02
1.810000000000000000e+02 1.354463875233075214e+02
1.820000000000000000e+02 1.368912602735732662e+02
1.830000000000000000e+02 1.343121190941431848e+02
1.840000000000000000e+02 1.345320229312989397e+02
1.850000000000000000e+02 1.346479004008400011e+02
1.860000000000000000e+02 1.343968594793397529e+02
1.870000000000000000e+02 1.375848348561434591e+02
1.880000000000000000e+02 1.376752714639303861e+02
1.890000000000000000e+02 1.367659929678310107e+02
1.900000000000000000e+02 1.343130621320778744e+02
1.910000000000000000e+02 1.329178884380426950e+02
1.920000000000000000e+02 1.342074583295628258e+02
1.930000000000000000e+02 1.352682534875327462e+02
1.940000000000000000e+02 1.350580846521228864e+02
1.950000000000000000e+02 1.376468913414663575e+02
1.960000000000000000e+02 1.344986797531945797e+02
1.970000000000000000e+02 1.345868470280022393e+02
1.980000000000000000e+02 1.355846384410498899e+02
1.990000000000000000e+02 1.366990113008957906e+02
2.000000000000000000e+02 1.352530643928625409e+02
2.010000000000000000e+02 1.354858880621154640e+02
2.020000000000000000e+02 1.365528501452018588e+02
2.030000000000000000e+02 1.346761864687304922e+02
2.040000000000000000e+02 1.354724930350344039e+02
2.050000000000000000e+02 1.327969082233289271e+02
2.060000000000000000e+02 1.336694754625621044e+02
2.070000000000000000e+02 1.372290002864641281e+02
2.080000000000000000e+02 1.368705161000040960e+02
2.090000000000000000e+02 1.347184323848893257e+02
2.100000000000000000e+02 1.346604083918083745e+02
2.110000000000000000e+02 1.353418258166548469e+02
2.120000000000000000e+02 1.347859715011205708e+02
2.130000000000000000e+02 1.356709831536113029e+02
2.140000000000000000e+02 1.344616230166636512e+02
2.150000000000000000e+02 1.349047838788234799e+02
2.160000000000000000e+02 1.352613573761250620e+02
2.170000000000000000e+02 1.372517693264018703e+02
2.180000000000000000e+02 1.365301860177390267e+02
2.190000000000000000e+02 1.351930489438678933e+02
2.200000000000000000e+02 1.350412759402057645e+02
2.210000000000000000e+02 1.354038432066727182e+02
2.220000000000000000e+02 1.334724679236670397e+02
2.230000000000000000e+02 1.324189992666594549e+02
2.240000000000000000e+02 1.342763892754810229e+02
2.250000000000000000e+02 1.369219633803542706e+02
2.260000000000000000e+02 1.362027531581510686e+02
2.270000000000000000e+02 1.354050531500384693e+02
2.280000000000000000e+02 1.365009743329377727e+02
2.290000000000000000e+02 1.355204853165452334e+02
2.300000000000000000e+02 1.345898304767330842e+02
2.310000000000000000e+02 1.346530565229467697e+02
2.320000000000000000e+02 1.367053588504375909e+02
2.330000000000000000e+02 1.363811598997454837e+02
2.340000000000000000e+02 1.356982853624072618e+02
2.350000000000000000e+02 1.357435491577392099e+02
2.360000000000000000e+02 1.350189960248499119e+02
2.370000000000000000e+02 1.350051573231038446e+02
2.380000000000000000e+02 1.330424745790425618e+02
2.390000000000000000e+02 1.348120008775571534e+02
2.400000000000000000e+02 1.361560255021628905e+02
2.410000000000000000e+02 1.373807865842630349e+02
2.420000000000000000e+02 1.359479430663443225e+02
2.430000000000000000e+02 1.372565219225338637e+02
2.440000000000000000e+02 1.371322245634383989e+02
2.450000000000000000e+02 1.354297154093679865e+02
2.460000000000000000e+02 1.371363961747418898e+02
2.470000000000000000e+02 1.382070457054797998e+02
2.480000000000000000e+02 1.402892938505507061e+02
2.490000000000000000e+02 1.403076647553262148e+02
2.500000000000000000e+02 1.379565943935688495e+02
2.510000000000000000e+02 1.361286038501333167e+02
2.520000000000000000e+02 1.363884065510385994e+02
2.530000000000000000e+02 1.365249964481690199e+02
2.540000000000000000e+02 1.393391495643008966e+02
2.550000000000000000e+02 1.388635959600393619e+02
2.560000000000000000e+02 1.375513947729166375e+02
2.570000000000000000e+02 1.380875059576048614e+02
2.580000000000000000e+02 1.391171889523209018e+02
2.590000000000000000e+02 1.373485653408585563e+02
2.600000000000000000e+02 1.386846487298245165e+02
2.610000000000000000e+02 1.390209843716964997e+02
2.620000000000000000e+02 1.380466302889215058e+02
2.630000000000000000e+02 1.373541111044742991e+02
2.640000000000000000e+02 1.372105934023097404e+02
2.650000000000000000e+02 1.406482900418057795e+02
2.660000000000000000e+02 1.416061683672440381e+02
2.670000000000000000e+02 1.414006499739705021e+02
2.680000000000000000e+02 1.396698512939815089e+02
2.690000000000000000e+02 1.381745568932010997e+02
2.700000000000000000e+02 1.389521047338529343e+02
2.710000000000000000e+02 1.394110545136859969e+02
2.720000000000000000e+02 1.400248750368552351e+02
2.730000000000000000e+02 1.403432149848954396e+02
2.740000000000000000e+02 1.382722891261191194e+02
2.750000000000000000e+02 1.382543120448009688e+02
2.760000000000000000e+02 1.392722067290987695e+02
2.770000000000000000e+02 1.406477530410006977e+02
2.780000000000000000e+02 1.398926487650121260e+02
2.790000000000000000e+02 1.408936489699913182e+02
2.800000000000000000e+02 1.412471498662466445e+02
2.810000000000000000e+02 1.401180336101227795e+02
2.820000000000000000e+02 1.406339011931514165e+02
2.830000000000000000e+02 1.392669561733081025e+02
2.840000000000000000e+02 1.397317129057452689e+02
2.850000000000000000e+02 1.400953354349386473e+02
2.860000000000000000e+02 1.400435454929774437e+02
2.870000000000000000e+02 1.408101243059830097e+02
2.880000000000000000e+02 1.419385245526087829e+02
2.890000000000000000e+02 1.405019706418350438e+02
2.900000000000000000e+02 1.408549612483184035e+02
2.910000000000000000e+02 1.420336079341879270e+02
2.920000000000000000e+02 1.407509050429127058e+02
2.930000000000000000e+02 1.403238416112197342e+02
2.940000000000000000e+02 1.397755693531393035e+02
2.950000000000000000e+02 1.415269210393934713e+02
2.960000000000000000e+02 1.399237891936516576e+02
2.970000000000000000e+02 1.400120266652565419e+02
2.980000000000000000e+02 1.415998089136368208e+02
2.990000000000000000e+02 1.399427173906631765e+02
3.000000000000000000e+02 1.405301051585519758e+02
3.010000000000000000e+02 1.411207674109773791e+02
3.020000000000000000e+02 1.424044515193089353e+02
3.030000000000000000e+02 1.448880246037978452e+02
3.040000000000000000e+02 1.427431879732451989e+02
3.050000000000000000e+02 1.402962287611962608e+02
3.060000000000000000e+02 1.403589823510471035e+02
3.070000000000000000e+02 1.398211385272858251e+02
3.080000000000000000e+02 1.418367450457551513e+02
3.090000000000000000e+02 1.432991559225980609e+02
3.100000000000000000e+02 1.405848927442192462e+02
3.110000000000000000e+02 1.412583626438044462e+02
3.120000000000000000e+02 1.418311080031953111e+02
3.130000000000000000e+02 1.430255618076461701e+02
3.140000000000000000e+02 1.428854967032886805e+02
3.150000000000000000e+02 1.418610013537062287e+02
3.160000000000000000e+02 1.415244727952066910e+02
3.170000000000000000e+02 1.407518387989619555e+02
3.180000000000000000e+02 1.400395738533648569e+02
3.190000000000000000e+02 1.409867260020353115e+02
3.200000000000000000e+02 1.443961962645677772e+02
3.210000000000000000e+02 1.435734033060879824e+02
3.220000000000000000e+02 1.408964143923514598e+02
3.230000000000000000e+02 1.423557267965736344e+02
3.240000000000000000e+02 1.426363130389515561e+02
3.250000000000000000e+02 1.406524318189288465e+02
3.260000000000000000e+02 1.429445834438178053e+02
3.270000000000000000e+02 1.418512267764488399e+02
3.280000000000000000e+02 1.423435181863522700e+02
3.290000000000000000e+02 1.414741967384169925e+02
3.300000000000000000e+02 1.425508111049783224e+02
3.310000000000000000e+02 1.411451203920714477e+02
3.320000000000000000e+02 1.432371523719137656e+02
3.330000000000000000e+02 1.408483001275675974e+02
3.340000000000000000e+02 1.419635539243625431e+02
3.350000000000000000e+02 1.433020279471821539e+02
3.360000000000000000e+02 1.425029269746280818e+02
3.370000000000000000e+02 1.422864124527330887e+02
3.380000000000000000e+02 1.434582332600979271e+02
3.390000000000000000e+02 1.411830864898022924e+02
3.400000000000000000e+02 1.414937254606884096e+02
3.410000000000000000e+02 1.434076421301000437e+02
3.420000000000000000e+02 1.406580916117211189e+02
3.430000000000000000e+02 1.418326696923785448e+02
3.440000000000000000e+02 1.432308018580899898e+02
3.450000000000000000e+02 1.413358759461212060e+02
3.460000000000000000e+02 1.418347081327034402e+02
3.470000000000000000e+02 1.439096256553407329e+02
3.480000000000000000e+02 1.435486092282793891e+02
3.490000000000000000e+02 1.413825772593549175e+02
3.500000000000000000e+02 1.419814366396950618e+02
3.510000000000000000e+02 1.430027938508809200e+02
3.520000000000000000e+02 1.431971673923422372e+02
3.530000000000000000e+02 1.403550162500564227e+02
3.540000000000000000e+02 1.415106591327975707e+02
3.550000000000000000e+02 1.421489444204597987e+02
3.560000000000000000e+02 1.441062428838677931e+02
3.570000000000000000e+02 1.427718863606656328e+02
3.580000000000000000e+02 1.421589836492468635e+02
3.590000000000000000e+02 1.429088000974800821e+02
3.600000000000000000e+02 1.430333058914540345e+02
3.610000000000000000e+02 1.404229933885976607e+02
3.620000000000000000e+02 1.422435055432111994e+02
3.630000000000000000e+02 1.430464671951899902e+02
3.640000000000000000e+02 1.408086969085226769e+02
3.650000000000000000e+02 1.424223978890769899e+02
3.660000000000000000e+02 1.431344985860112615e+02
3.670000000000000000e+02 1.448101221464970934e+02
3.680000000000000000e+02 2.365335531044684103e+02
3.690000000000000000e+02 2.342247415793121661e+02
3.700000000000000000e+02 2.346867370234974715e+02
3.710000000000000000e+02 2.350172250757448467e+02
3.720000000000000000e+02 2.368592242995716788e+02
3.730000000000000000e+02 2.388595953328991754e+02
3.740000000000000000e+02 2.377524396187282605e+02
3.750000000000000000e+02 2.390114168301927862e+02
3.760000000000000000e+02 2.405644436376356907e+02
3.770000000000000000e+02 2.404196855224637943e+02
3.780000000000000000e+02 2.423039560032693771e+02
3.790000000000000000e+02 2.469217137135833582e+02
3.800000000000000000e+02 2.487706585606314604e+02
3.810000000000000000e+02 2.512385354361788927e+02
3.820000000000000000e+02 2.573695552772023802e+02
3.830000000000000000e+02 2.448410850341152241e+02
3.840000000000000000e+02 2.415334240223524205e+02
3.850000000000000000e+02 2.412685211749856933e+02
3.860000000000000000e+02 2.391233149009958083e+02
3.870000000000000000e+02 2.406316124045623042e+02
3.880000000000000000e+02 2.387788486668833627e+02
3.890000000000000000e+02 2.403122167605266668e+02
3.900000000000000000e+02 2.372828590065788319e+02
3.910000000000000000e+02 2.357337423651002268e+02
3.920000000000000000e+02 2.378115717802896825e+02
3.930000000000000000e+02 2.400832421879742355e+02
3.940000000000000000e+02 2.409752119851600014e+02
3.950000000000000000e+02 2.446369467397708206e+02
3.960000000000000000e+02 2.476188706092797815e+02
3.970000000000000000e+02 2.546877495496486858e+02
3.980000000000000000e+02 2.413844373462791282e+02
3.990000000000000000e+02 2.429886314014934499e+02
4.000000000000000000e+02 2.440944045687654409e+02
4.010000000000000000e+02 2.435049844552021625e+02
4.020000000000000000e+02 2.447566367200568038e+02
4.030000000000000000e+02 2.424726993697028092e+02
4.040000000000000000e+02 2.429292152898795223e+02
4.050000000000000000e+02 2.435577769960442538e+02
4.060000000000000000e+02 2.425744251656442145e+02
4.070000000000000000e+02 2.426977240310824584e+02
4.080000000000000000e+02 2.434162926180199520e+02
4.090000000000000000e+02 2.464269744566563531e+02
4.100000000000000000e+02 2.526497328390599080e+02
4.110000000000000000e+02 2.565519388505066445e+02
4.120000000000000000e+02 2.593563390781045541e+02
4.130000000000000000e+02 2.478736124973266328e+02
4.140000000000000000e+02 2.458107750845499595e+02
4.150000000000000000e+02 2.462264872623059375e+02
4.160000000000000000e+02 2.441962074432598229e+02
4.170000000000000000e+02 2.424212922353349313e+02
4.180000000000000000e+02 2.434011189025935664e+02
4.190000000000000000e+02 2.433747837736478914e+02
4.200000000000000000e+02 2.438861034837520378e+02
4.210000000000000000e+02 2.443086457932699318e+02
4.220000000000000000e+02 2.452061550861134265e+02
4.230000000000000000e+02 2.450389542439316415e+02
4.240000000000000000e+02 2.447794128908799962e+02
4.250000000000000000e+02 2.443487992061605780e+02
4.260000000000000000e+02 2.401706979087332172e+02
4.270000000000000000e+02 2.327748591338047959e+02
4.280000000000000000e+02 2.328136087479526850e+02
4.290000000000000000e+02 2.331872009409864859e+02
4.300000000000000000e+02 2.335992025453587075e+02
4.310000000000000000e+02 2.336384091138660892e+02
4.320000000000000000e+02 2.346712679052749877e+02
4.330000000000000000e+02 2.357028837923798221e+02
4.340000000000000000e+02 2.353263231290851536e+02
4.350000000000000000e+02 2.347619787470573840e+02
4.360000000000000000e+02 2.327579504071576366e+02
4.370000000000000000e+02 2.325498267313525673e+02
4.380000000000000000e+02 2.323555606153262545e+02
4.390000000000000000e+02 2.306857369379388558e+02
4.400000000000000000e+02 2.315799873330976197e+02
4.410000000000000000e+02 2.328833302599354056e+02
4.420000000000000000e+02 2.359717946342378241e+02
4.430000000000000000e+02 2.375001184406239929e+02
4.440000000000000000e+02 2.393216194992078272e+02
4.450000000000000000e+02 2.402785378630442210e+02
4.460000000000000000e+02 2.414710364653639374e+02
4.470000000000000000e+02 2.400332256123709840e+02
4.480000000000000000e+02 2.381455151599387250e+02
4.490000000000000000e+02 2.328165764022236033e+02
4.500000000000000000e+02 2.294348528878848015e+02
4.510000000000000000e+02 2.276587804148819885e+02
4.520000000000000000e+02 2.253303917929718239e+02
4.530000000000000000e+02 2.205344498138571225e+02
4.540000000000000000e+02 2.181627051521813883e+02
4.550000000000000000e+02 2.150549122367118287e+02
4.560000000000000000e+02 2.139583563111343096e+02
4.570000000000000000e+02 2.130821483559205944e+02
4.580000000000000000e+02 2.098990517160989384e+02
4.590000000000000000e+02 2.043195105872401314e+02
4.600000000000000000e+02 2.018207941233751512e+02
4.610000000000000000e+02 1.993654384399605988e+02
4.620000000000000000e+02 1.976119696497861753e+02
4.630000000000000000e+02 1.978965336083742272e+02
4.640000000000000000e+02 1.983088893812596609e+02
4.650000000000000000e+02 1.989073197855852015e+02
4.660000000000000000e+02 1.992790471022402130e+02
4.670000000000000000e+02 1.994973685580079916e+02
4.680000000000000000e+02 1.982527538091164558e+02
4.690000000000000000e+02 1.973967827868304425e+02
4.700000000000000000e+02 1.944841441166014135e+02
4.710000000000000000e+02 1.942182332328279699e+02
4.720000000000000000e+02 1.942318345789906004e+02
4.730000000000000000e+02 1.951482336487181328e+02
4.740000000000000000e+02 1.982254367915475086e+02
4.750000000000000000e+02 1.983445945081027162e+02
4.760000000000000000e+02 2.001745136401218019e+02
4.770000000000000000e+02 2.025085947269165274e+02
4.780000000000000000e+02 2.026257479172768683e+02
4.790000000000000000e+02 2.043294040174021404e+02
4.800000000000000000e+02 2.034711018202099524e+02
4.810000000000000000e+02 2.041007300685371035e+02
4.820000000000000000e+02 2.066254296952852201e+02
4.830000000000000000e+02 2.111249143160005417e+02
4.840000000000000000e+02 2.143098848297536847e+02
4.850000000000000000e+02 2.134874261671828606e+02
4.860000000000000000e+02 2.174624365041697160e+02
4.870000000000000000e+02 2.220354319171738098e+02
4.880000000000000000e+02 2.252822582513285568e+02
4.890000000000000000e+02 2.310763509119411481e+02
4.900000000000000000e+02 2.305505459797174126e+02
4.910000000000000000e+02 2.328218742782089237e+02
4.920000000000000000e+02 2.359745293306055203e+02
4.930000000000000000e+02 2.372359843713075520e+02
4.940000000000000000e+02 2.354532239834775851e+02
4.950000000000000000e+02 2.365091728057646492e+02
4.960000000000000000e+02 2.333850533399661344e+02
4.970000000000000000e+02 2.315772478382758663e+02
4.980000000000000000e+02 2.303136073454706718e+02
4.990000000000000000e+02 2.288364366803397729e+02
5.000000000000000000e+02 2.259243758465179326e+02
5.010000000000000000e+02 2.225701913495564384e+02
5.020000000000000000e+02 2.210620493678932519e+02
5.030000000000000000e+02 2.192325933932013697e+02
5.040000000000000000e+02 2.178788081534314074e+02
5.050000000000000000e+02 2.176129472761203658e+02
5.060000000000000000e+02 2.162213854721383939e+02
5.070000000000000000e+02 2.140572626669044780e+02
5.080000000000000000e+02 2.147147821802963108e+02
5.090000000000000000e+02 2.147686387720041239e+02
5.100000000000000000e+02 2.176202603656022347e+02
5.110000000000000000e+02 2.189749933451780635e+02
5.120000000000000000e+02 2.165120046609030737e+02
5.130000000000000000e+02 2.148281801777882549e+02
5.140000000000000000e+02 2.125287200199629467e+02
5.150000000000000000e+02 2.126838658024527717e+02
5.160000000000000000e+02 2.114534541886849865e+02
5.170000000000000000e+02 2.105459102994219904e+02
5.180000000000000000e+02 2.095983736606302728e+02
5.190000000000000000e+02 2.092530286847983803e+02
5.200000000000000000e+02 2.085079983099476522e+02
5.210000000000000000e+02 2.083622308946678459e+02
5.220000000000000000e+02 2.069816051826678631e+02
5.230000000000000000e+02 2.034895602994797059e+02
5.240000000000000000e+02 2.036404507017177821e+02
5.250000000000000000e+02 2.052435420007034566e+02
5.260000000000000000e+02 2.068446232059877730e+02
5.270000000000000000e+02 2.053534453877387875e+02
5.280000000000000000e+02 2.059191773570280475e+02
5.290000000000000000e+02 2.036875890461586778e+02
5.300000000000000000e+02 2.047748089493486248e+02
5.310000000000000000e+02 2.051791698406724151e+02
5.320000000000000000e+02 2.049138620240036062e+02
5.330000000000000000e+02 2.015253001891189797e+02
5.340000000000000000e+02 1.991572216402076663e+02
5.350000000000000000e+02 1.989454882127123767e+02
5.360000000000000000e+02 2.011770726747088816e+02
5.370000000000000000e+02 1.995229257524854347e+02
5.380000000000000000e+02 1.999250972345159596e+02
5.390000000000000000e+02 1.984209006363646779e+02
5.400000000000000000e+02 1.959906024655246597e+02
5.410000000000000000e+02 1.958471631056142996e+02
5.420000000000000000e+02 1.966886083229188102e+02
5.430000000000000000e+02 1.955097871163008278e+02
5.440000000000000000e+02 1.948647975398542940e+02
5.450000000000000000e+02 1.949159484100579505e+02
5.460000000000000000e+02 1.960259401441600176e+02
5.470000000000000000e+02 1.953500716169083091e+02
5.480000000000000000e+02 1.974322663038072392e+02
5.490000000000000000e+02 1.975299219419893006e+02
5.500000000000000000e+02 1.964429323284877000e+02
5.510000000000000000e+02 1.958942202048988008e+02
5.520000000000000000e+02 1.934513134587921570e+02
5.530000000000000000e+02 1.910277406913785114e+02
5.540000000000000000e+02 1.916759150981762900e+02
5.550000000000000000e+02 1.909877763209685213e+02
5.560000000000000000e+02 1.917330630321949343e+02
5.570000000000000000e+02 1.927726492489520922e+02
5.580000000000000000e+02 1.896283910289785979e+02
5.590000000000000000e+02 1.858898736440937967e+02
5.600000000000000000e+02 1.855996405557667970e+02
5.610000000000000000e+02 1.838572146294953313e+02
5.620000000000000000e+02 1.843067545290206510e+02
5.630000000000000000e+02 1.823815297737055232e+02
5.640000000000000000e+02 1.833705440831655835e+02
5.650000000000000000e+02 1.806766145866795341e+02
5.660000000000000000e+02 1.796316970094653982e+02
5.670000000000000000e+02 1.796670588500680026e+02
5.680000000000000000e+02 1.778467575458075487e+02
5.690000000000000000e+02 1.800371432829314244e+02
5.700000000000000000e+02 1.777996076258635014e+02
5.710000000000000000e+02 1.762415098815101260e+02
5.720000000000000000e+02 1.755225426582189243e+02
5.730000000000000000e+02 1.762939357901344408e+02
5.740000000000000000e+02 1.770268660019915501e+02
5.750000000000000000e+02 1.741455980861961166e+02
5.760000000000000000e+02 1.713796819294043985e+02
5.770000000000000000e+02 1.709830343525691490e+02
5.780000000000000000e+02 1.729887306047656921e+02
5.790000000000000000e+02 1.738058585278984651e+02
5.800000000000000000e+02 1.727239788744008990e+02
5.810000000000000000e+02 1.724521316133554478e+02
5.820000000000000000e+02 1.693552287839224846e+02
5.830000000000000000e+02 1.693421386446178474e+02
5.840000000000000000e+02 1.687182205277182447e+02
5.850000000000000000e+02 1.695230819270082350e+02
5.860000000000000000e+02 1.699998627476258548e+02
5.870000000000000000e+02 1.695496627627970838e+02
5.880000000000000000e+02 1.680207646908622792e+02
5.890000000000000000e+02 1.667958063450023758e+02
5.900000000000000000e+02 1.672037493165703381e+02
5.910000000000000000e+02 1.664075763613959396e+02
5.920000000000000000e+02 1.673411591463762420e+02
5.930000000000000000e+02 1.673693706910981120e+02
5.940000000000000000e+02 1.671825469809043625e+02
5.950000000000000000e+02 1.660785558056537354e+02
5.960000000000000000e+02 1.641065763583655723e+02
5.970000000000000000e+02 1.642967914815640995e+02
5.980000000000000000e+02 1.650195770755633191e+02
5.990000000000000000e+02 1.630323641072860710e+02
6.000000000000000000e+02 1.630349241059871872e+02
6.010000000000000000e+02 1.635949944410909609e+02
6.020000000000000000e+02 1.642407392342684602e+02
6.030000000000000000e+02 1.656561179717311916e+02
6.040000000000000000e+02 1.660503796301236150e+02
6.050000000000000000e+02 1.636201494680724409e+02
6.060000000000000000e+02 1.602811836670794605e+02
6.070000000000000000e+02 1.590416559365989997e+02
6.080000000000000000e+02 1.599767093737269477e+02
6.090000000000000000e+02 1.613161071946302343e+02
6.100000000000000000e+02 1.631950233228379261e+02
6.110000000000000000e+02 1.609269601105565641e+02
6.120000000000000000e+02 1.611065542655293541e+02
6.130000000000000000e+02 1.593471031643490221e+02
6.140000000000000000e+02 1.605606784073906965e+02
6.150000000000000000e+02 1.600701801461850664e+02
6.160000000000000000e+02 1.595913944744208663e+02
6.170000000000000000e+02 1.605254108316776183e+02
6.180000000000000000e+02 1.587123569549838749e+02
6.190000000000000000e+02 1.581221901745310277e+02
6.200000000000000000e+02 1.568407702866046805e+02
6.210000000000000000e+02 1.601877437722579032e+02
6.220000000000000000e+02 1.591429335879836628e+02
6.230000000000000000e+02 1.584555085781069579e+02
6.240000000000000000e+02 1.562649128499468532e+02
6.250000000000000000e+02 1.557807302785700756e+02
6.260000000000000000e+02 1.580493550219023859e+02
6.270000000000000000e+02 1.573564144255950055e+02
6.280000000000000000e+02 1.569599615165161310e+02
6.290000000000000000e+02 1.571716261697806942e+02
6.300000000000000000e+02 1.554083383850564530e+02
6.310000000000000000e+02 1.555889268345878520e+02
6.320000000000000000e+02 1.549048873669211730e+02
6.330000000000000000e+02 1.563748046398156077e+02
6.340000000000000000e+02 1.569388763728902916e+02
6.350000000000000000e+02 1.557469725153000297e+02
6.360000000000000000e+02 1.523147710408230466e+02
6.370000000000000000e+02 1.530082114923409335e+02
6.380000000000000000e+02 1.563772714134727835e+02
6.390000000000000000e+02 1.557435962017194697e+02
6.400000000000000000e+02 1.545683387552886359e+02
6.410000000000000000e+02 1.525552107556766259e+02
6.420000000000000000e+02 1.537951191346266455e+02
6.430000000000000000e+02 1.538696114905869194e+02
6.440000000000000000e+02 1.512636696247543284e+02
6.450000000000000000e+02 1.517961309550969133e+02
6.460000000000000000e+02 1.523421894722198147e+02
6.470000000000000000e+02 1.557187994593065810e+02
6.480000000000000000e+02 1.545323285204241017e+02
6.490000000000000000e+02 1.519593778711465859e+02
6.500000000000000000e+02 1.508732002470557063e+02
6.510000000000000000e+02 1.519476253487467545e+02
6.520000000000000000e+02 1.519532330120586039e+02
6.530000000000000000e+02 1.516579889656913736e+02
6.540000000000000000e+02 1.497452332297017676e+02
6.550000000000000000e+02 1.483309369137098770e+02
6.560000000000000000e+02 1.507183439171345469e+02
6.570000000000000000e+02 1.533174777190390046e+02
6.580000000000000000e+02 1.529143064471548428e+02
6.590000000000000000e+02 1.510115381823611074e+02
6.600000000000000000e+02 1.487201880617733423e+02
6.610000000000000000e+02 1.495266772598729972e+02
6.620000000000000000e+02 1.482279179181560664e+02
6.630000000000000000e+02 1.495726422685670798e+02
6.640000000000000000e+02 1.497403049104999013e+02
6.650000000000000000e+02 1.517167717752464569e+02
6.660000000000000000e+02 1.498191158895419335e+02
6.670000000000000000e+02 1.495142662336015178e+02
6.680000000000000000e+02 1.469618320335182773e+02
6.690000000000000000e+02 1.472521629467617004e+02
6.700000000000000000e+02 1.466350577391817467e+02
6.710000000000000000e+02 1.496417576119613670e+02
6.720000000000000000e+02 1.477450391687030447e+02
6.730000000000000000e+02 1.491404805426376186e+02
6.740000000000000000e+02 1.485035202023728971e+02
6.750000000000000000e+02 1.471426655616528478e+02
6.760000000000000000e+02 1.470550092084677374e+02
6.770000000000000000e+02 1.477519984940560960e+02
6.780000000000000000e+02 1.476876652451907717e+02
6.790000000000000000e+02 1.467376277272513789e+02
6.800000000000000000e+02 1.469283920730510431e+02
6.810000000000000000e+02 1.456388678489849440e+02
6.820000000000000000e+02 1.467326988881267198e+02
6.830000000000000000e+02 1.470778453726034627e+02
6.840000000000000000e+02 1.464073355667453029e+02
6.850000000000000000e+02 1.463961298117556566e+02
6.860000000000000000e+02 1.443145574904842192e+02
6.870000000000000000e+02 1.447638812248901843e+02
6.880000000000000000e+02 1.465185030666016246e+02
6.890000000000000000e+02 1.457018346541154017e+02
6.900000000000000000e+02 1.452241212436642286e+02
6.910000000000000000e+02 1.451560767354059180e+02
6.920000000000000000e+02 1.464274258886685800e+02
6.930000000000000000e+02 1.466187274844029673e+02
6.940000000000000000e+02 1.454495363056762471e+02
6.950000000000000000e+02 1.442023922515808181e+02
6.960000000000000000e+02 1.442559673845327666e+02
6.970000000000000000e+02 1.453575815775134288e+02
6.980000000000000000e+02 1.440715056546702328e+02
6.990000000000000000e+02 1.419494035289064016e+02
7.000000000000000000e+02 1.425168270380945899e+02
7.010000000000000000e+02 1.446289082334649549e+02
7.020000000000000000e+02 1.452405552988608406e+02
7.030000000000000000e+02 1.453345410259536834e+02
7.040000000000000000e+02 1.427900437143780152e+02
7.050000000000000000e+02 1.425466914317947840e+02
7.060000000000000000e+02 1.436869055661513812e+02
7.070000000000000000e+02 1.447777827398078045e+02
7.080000000000000000e+02 1.442898582010984967e+02
7.090000000000000000e+02 1.413776828506725280e+02
7.100000000000000000e+02 1.436263935222953592e+02
7.110000000000000000e+02 1.433054916583387524e+02
7.120000000000000000e+02 1.440748433820368177e+02
7.130000000000000000e+02 1.435393353384700106e+02
7.140000000000000000e+02 1.415224681083412577e+02
7.150000000000000000e+02 1.404206716715924586e+02
7.160000000000000000e+02 1.418678568623938361e+02
7.170000000000000000e+02 1.428157141563425228e+02
7.180000000000000000e+02 1.425954200665879910e+02
7.190000000000000000e+02 1.437775910941931556e+02
7.200000000000000000e+02 1.424761138940245644e+02
7.210000000000000000e+02 1.407825456138033928e+02
7.220000000000000000e+02 1.400638906619142574e+02
7.230000000000000000e+02 1.416446417922701357e+02
7.240000000000000000e+02 1.438830184605498062e+02
7.250000000000000000e+02 1.432852234018684783e+02
7.260000000000000000e+02 1.426376869890716250e+02
7.270000000000000000e+02 1.395888277997721616e+02
7.280000000000000000e+02 1.401930764216955083e+02
7.290000000000000000e+02 1.405879965027216372e+02
7.300000000000000000e+02 1.412341105457837216e+02
7.310000000000000000e+02 1.420311859352701163e+02
7.320000000000000000e+02 1.404828461035656630e+02
7.330000000000000000e+02 1.405898659293274591e+02
7.340000000000000000e+02 1.425437542381390017e+02
7.350000000000000000e+02 1.403280018365752539e+02
7.360000000000000000e+02 1.409198652577667588e+02
7.370000000000000000e+02 1.411382360339877096e+02
7.380000000000000000e+02 1.403535017113708534e+02
7.390000000000000000e+02 1.411504827448007120e+02
7.400000000000000000e+02 1.406708653685328727e+02
7.410000000000000000e+02 1.405421185152011674e+02
7.420000000000000000e+02 1.397852686995554166e+02
7.430000000000000000e+02 1.409845110637209018e+02
7.440000000000000000e+02 1.385686643538685701e+02
7.450000000000000000e+02 1.378765562469135091e+02
7.460000000000000000e+02 1.413292438735738017e+02
7.470000000000000000e+02 1.406858860538039551e+02
7.480000000000000000e+02 1.407221759222787227e+02
7.490000000000000000e+02 1.397981035229230997e+02
7.500000000000000000e+02 1.395181282665432150e+02
7.510000000000000000e+02 1.410067164958501280e+02
7.520000000000000000e+02 1.409947003854605896e+02
7.530000000000000000e+02 1.391453212941177640e+02
7.540000000000000000e+02 1.382694925370507804e+02
7.550000000000000000e+02 1.399638415488074372e+02
7.560000000000000000e+02 1.409783049060975486e+02
7.570000000000000000e+02 1.403415417521908637e+02
7.580000000000000000e+02 1.381013747128737634e+02
7.590000000000000000e+02 1.392540116241178509e+02
7.600000000000000000e+02 1.397315608310383652e+02
7.610000000000000000e+02 1.392109335981683387e+02
7.620000000000000000e+02 1.390684828105066799e+02
7.630000000000000000e+02 1.391590901953272237e+02
7.640000000000000000e+02 1.369748030951627698e+02
7.650000000000000000e+02 1.368624033223401852e+02
7.660000000000000000e+02 1.409956829104476697e+02
7.670000000000000000e+02 1.406158199702161085e+02
7.680000000000000000e+02 1.394226064036596995e+02
7.690000000000000000e+02 1.401282801996422904e+02
7.700000000000000000e+02 1.383252862637985743e+02
7.710000000000000000e+02 1.400069094561207805e+02
7.720000000000000000e+02 1.407564784581163337e+02
7.730000000000000000e+02 1.396137917713774641e+02
7.740000000000000000e+02 1.371905244640163062e+02
7.750000000000000000e+02 1.383448382020666259e+02
7.760000000000000000e+02 1.365094071988983728e+02
7.770000000000000000e+02 1.370442213044114794e+02
7.780000000000000000e+02 1.390419251302373311e+02
7.790000000000000000e+02 1.404942720837661341e+02
7.800000000000000000e+02 1.385844657650336273e+02
7.810000000000000000e+02 1.377783242616864072e+02
7.820000000000000000e+02 1.406010182360741965e+02
7.830000000000000000e+02 1.397669904502556619e+02
7.840000000000000000e+02 1.399729514675169355e+02
7.850000000000000000e+02 1.365666324244939460e+02
7.860000000000000000e+02 1.354035619789936504e+02
7.870000000000000000e+02 1.385975985993864867e+02
7.880000000000000000e+02 1.382430993954185681e+02
7.890000000000000000e+02 1.391290127583010019e+02
7.900000000000000000e+02 1.403163508995055793e+02
7.910000000000000000e+02 1.383181954376970566e+02
7.920000000000000000e+02 1.394653146286606500e+02
7.930000000000000000e+02 1.385674136732888542e+02
7.940000000000000000e+02 1.377537832707360792e+02
7.950000000000000000e+02 1.378006455903363872e+02
7.960000000000000000e+02 1.391646622642377338e+02
7.970000000000000000e+02 1.367206208408097439e+02
7.980000000000000000e+02 1.374344164715833756e+02
7.990000000000000000e+02 1.390766789771058711e+02
8.000000000000000000e+02 2.266587655249616375e+02
8.010000000000000000e+02 2.645544447404080302e+02
8.020000000000000000e+02 2.832815963049386028e+02
8.030000000000000000e+02 2.894133457276112722e+02
8.040000000000000000e+02 2.938292019236167789e+02
8.050000000000000000e+02 3.012004133282009661e+02
8.060000000000000000e+02 3.059143796160457214e+02
8.070000000000000000e+02 3.105471854226641426e+02
8.080000000000000000e+02 3.140119755923638536e+02
8.090000000000000000e+02 3.154313418054206295e+02
8.100000000000000000e+02 3.235906905418904671e+02
8.110000000000000000e+02 3.297563539357456648e+02
8.120000000000000000e+02 3.315008456018988454e+02
8.130000000000000000e+02 3.359440079548639915e+02
8.140000000000000000e+02 3.542472969165102086e+02
8.150000000000000000e+02 3.370319132246028175e+02
8.160000000000000000e+02 3.224313803187893654e+02
8.170000000000000000e+02 3.126021325161283357e+02
8.180000000000000000e+02 3.059198857427702478e+02
8.190000000000000000e+02 2.997104589460361126e+02
8.200000000000000000e+02 2.975553870866378929e+02
8.210000000000000000e+02 2.952217152801716793e+02
8.220000000000000000e+02 2.948871562902808137e+02
8.230000000000000000e+02 2.944148635153616169e+02
8.240000000000000000e+02 2.932873273045837550e+02
8.250000000000000000e+02 2.924762410575294211e+02
8.260000000000000000e+02 2.954387926906937878e+02
8.270000000000000000e+02 3.007899234426553221e+02
8.280000000000000000e+02 3.053980232406080972e+02
8.290000000000000000e+02 3.275266903718081721e+02
8.300000000000000000e+02 3.183815550643017218e+02
8.310000000000000000e+02 3.098618936270929112e+02
8.320000000000000000e+02 3.104046565053208724e+02
8.330000000000000000e+02 3.104466588719550373e+02
8.340000000000000000e+02 3.120184380811281244e+02
8.350000000000000000e+02 3.068669984639627728e+02
8.360000000000000000e+02 3.026254748765493332e+02
8.370000000000000000e+02 2.977770833900927983e+02
8.380000000000000000e+02 2.967557405706585314e+02
8.390000000000000000e+02 2.909106141524497389e+02
8.400000000000000000e+02 2.910543329997420869e+02
8.410000000000000000e+02 2.972897177214407520e+02
8.420000000000000000e+02 3.030655454945886618e+02
8.430000000000000000e+02 3.073923774927711179e+02
8.440000000000000000e+02 3.315851389500825235e+02
8.450000000000000000e+02 3.197405844691447783e+02
8.460000000000000000e+02 3.114275620104569953e+02
8.470000000000000000e+02 3.067770467094475748e+02
8.480000000000000000e+02 3.067264416426305615e+02
8.490000000000000000e+02 3.058788038705436634e+02
8.500000000000000000e+02 3.026877488304091912e+02
8.510000000000000000e+02 3.020368811802541131e+02
8.520000000000000000e+02 2.974418340077327798e+02
8.530000000000000000e+02 2.956836160695253852e+02
8.540000000000000000e+02 2.948841554114996484e+02
8.550000000000000000e+02 2.969736570354608034e+02
8.560000000000000000e+02 2.967776598942883766e+02
8.570000000000000000e+02 2.981811522870031581e+02
8.580000000000000000e+02 3.031382256452367301e+02
8.590000000000000000e+02 3.273256161846326222e+02
8.600000000000000000e+02 2.760126862797042691e+02
8.610000000000000000e+02 2.731786939318594705e+02
8.620000000000000000e+02 2.717743814476039006e+02
8.630000000000000000e+02 2.736942149358033021e+02
8.640000000000000000e+02 2.790876876795165913e+02
8.650000000000000000e+02 2.822246040842742900e+02
8.660000000000000000e+02 2.838673620545481526e+02
8.670000000000000000e+02 2.834010488538190771e+02
8.680000000000000000e+02 2.821600037936786975e+02
8.690000000000000000e+02 2.827739270882518667e+02
8.700000000000000000e+02 2.827500737240703756e+02
8.710000000000000000e+02 2.808824749140061954e+02
8.720000000000000000e+02 2.834100157021441646e+02
8.730000000000000000e+02 2.809022896660213178e+02
8.740000000000000000e+02 2.856509975374169699e+02
8.750000000000000000e+02 2.883888126836268384e+02
8.760000000000000000e+02 2.913230769861021372e+02
8.770000000000000000e+02 2.923005081524521529e+02
8.780000000000000000e+02 2.896443585707916100e+02
8.790000000000000000e+02 2.861716601588855724e+02
8.800000000000000000e+02 2.826530277964507150e+02
8.810000000000000000e+02 2.800454445127199961e+02
8.820000000000000000e+02 2.773688180465449022e+02
8.830000000000000000e+02 2.747357498664885043e+02
8.840000000000000000e+02 2.659862906961977842e+02
8.850000000000000000e+02 2.594307472426793311e+02
8.860000000000000000e+02 2.544571597286449105e+02
8.870000000000000000e+02 2.474608447000757678e+02
8.880000000000000000e+02 2.415907282220528032e+02
8.890000000000000000e+02 2.397387335223855303e+02
8.900000000000000000e+02 2.354354697973903967e+02
8.910000000000000000e+02 2.321622342452929786e+02
8.920000000000000000e+02 2.269202402975460302e+02
8.930000000000000000e+02 2.271868130141411655e+02
8.940000000000000000e+02 2.244244971493334049e+02
8.950000000000000000e+02 2.242411145192127719e+02
8.960000000000000000e+02 2.209875384463568366e+02
8.970000000000000000e+02 2.227217086053665867e+02
8.980000000000000000e+02 2.181911069380948049e+02
8.990000000000000000e+02 2.159229483199822539e+02
9.000000000000000000e+02 2.162824585921129312e+02
9.010000000000000000e+02 2.172587771959128418e+02
9.020000000000000000e+02 2.194876093455466730e+02
9.030000000000000000e+02 2.199710208281052246e+02
9.040000000000000000e+02 2.223807470263301411e+02
9.050000000000000000e+02 2.213955951654764931e+02
9.060000000000000000e+02 2.183811963844021875e+02
9.070000000000000000e+02 2.197375257002379669e+02
9.080000000000000000e+02 2.239542763966962582e+02
9.090000000000000000e+02 2.260478794459953633e+02
9.100000000000000000e+02 2.287485779905371714e+02
9.110000000000000000e+02 2.300018310832069801e+02
9.120000000000000000e+02 2.335348661444614891e+02
9.130000000000000000e+02 2.357023486762948323e+02
9.140000000000000000e+02 2.381814033718138717e+02
9.150000000000000000e+02 2.426471943241847953e+02
9.160000000000000000e+02 2.478071374518193011e+02
9.170000000000000000e+02 2.535237889421804880e+02
9.180000000000000000e+02 2.608167389838764620e+02
9.190000000000000000e+02 2.637074113785595841e+02
9.200000000000000000e+02 2.675843565009687381e+02
9.210000000000000000e+02 2.720708401202525692e+02
9.220000000000000000e+02 2.751407454535530519e+02
9.230000000000000000e+02 2.785331410113101356e+02
9.240000000000000000e+02 2.832636860625830195e+02
9.250000000000000000e+02 2.846038782749549227e+02
9.260000000000000000e+02 2.846311289445994817e+02
9.270000000000000000e+02 2.834249870953954087e+02
9.280000000000000000e+02 2.801338721641366760e+02
9.290000000000000000e+02 2.777530036446756867e+02
9.300000000000000000e+02 2.725834650676258093e+02
9.310000000000000000e+02 2.673022696061763099e+02
9.320000000000000000e+02 2.634512082475232546e+02
9.330000000000000000e+02 2.578190595475745681e+02
9.340000000000000000e+02 2.564171612958902529e+02
9.350000000000000000e+02 2.535150392338300094e+02
9.360000000000000000e+02 2.543697238516055563e+02
9.370000000000000000e+02 2.541962421399792902e+02
9.380000000000000000e+02 2.522697087678969297e+02
9.390000000000000000e+02 2.486172918528184823e+02
9.400000000000000000e+02 2.473188688361536265e+02
9.410000000000000000e+02 2.495086529070759411e+02
9.420000000000000000e+02 2.505267092656966383e+02
9.430000000000000000e+02 2.495630134772707720e+02
9.440000000000000000e+02 2.505162774193842381e+02
9.450000000000000000e+02 2.498472888426069289e+02
9.460000000000000000e+02 2.461019328411092033e+02
9.470000000000000000e+02 2.446584088346374983e+02
9.480000000000000000e+02 2.421829690755942579e+02
9.490000000000000000e+02 2.423259156353574895e+02
9.500000000000000000e+02 2.393169459746661687e+02
9.510000000000000000e+02 2.382739165259332310e+02
9.520000000000000000e+02 2.369492546671341415e+02
9.530000000000000000e+02 2.344298988356629252e+02
9.540000000000000000e+02 2.342992583138741907e+02
9.550000000000000000e+02 2.339703685475972463e+02
9.560000000000000000e+02 2.342590133006982853e+02
9.570000000000000000e+02 2.329433541793387974e+02
9.580000000000000000e+02 2.327055783105416253e+02
9.590000000000000000e+02 2.332595727052111556e+02
9.600000000000000000e+02 2.337170053070283871e+02
9.610000000000000000e+02 2.347394730516212178e+02
9.620000000000000000e+02 2.308297901100247600e+02
9.630000000000000000e+02 2.319495943324206735e+02
9.640000000000000000e+02 2.320189053256476939e+02
9.650000000000000000e+02 2.266500469397667530e+02
9.660000000000000000e+02 2.247770356179641738e+02
9.670000000000000000e+02 2.244568624871716338e+02
9.680000000000000000e+02 2.255726549275832156e+02
9.690000000000000000e+02 2.230680521073508942e+02
9.700000000000000000e+02 2.221041814082344672e+02
9.710000000000000000e+02 2.215190379917571875e+02
9.720000000000000000e+02 2.213553270590635123e+02
9.730000000000000000e+02 2.192808234310694502e+02
9.740000000000000000e+02 2.191155445123499135e+02
9.750000000000000000e+02 2.179096562121576994e+02
9.760000000000000000e+02 2.180830589532897363e+02
9.770000000000000000e+02 2.198561468925839790e+02
9.780000000000000000e+02 2.206299302972956582e+02
9.790000000000000000e+02 2.196443130333372267e+02
9.800000000000000000e+02 2.191125297834034313e+02
9.810000000000000000e+02 2.201049563172220189e+02
9.820000000000000000e+02 2.180849445688107835e+02
9.830000000000000000e+02 2.168863176402255704e+02
9.840000000000000000e+02 2.168501693730825650e+02
9.850000000000000000e+02 2.165454438414861329e+02
9.860000000000000000e+02 2.142972073936025481e+02
9.870000000000000000e+02 2.114307522801663879e+02
9.880000000000000000e+02 2.089222834729642386e+02
9.890000000000000000e+02 2.073961394320257341e+02
9.900000000000000000e+02 2.072729331417279468e+02
9.910000000000000000e+02 2.071958643517295968e+02
9.920000000000000000e+02 2.027342242029190231e+02
9.930000000000000000e+02 2.010498716010134217e+02
9.940000000000000000e+02 1.992782141859373723e+02
9.950000000000000000e+02 1.981461263255736469e+02
9.960000000000000000e+02 1.974162033182249445e+02
9.970000000000000000e+02 1.971456218669706857e+02
9.980000000000000000e+02 1.932051144220385765e+02
9.990000000000000000e+02 1.933452413827652947e+02
1.000000000000000000e+03 1.925557653508024032e+02
1.001000000000000000e+03 1.901804515997309579e+02
1.002000000000000000e+03 1.886999056680862452e+02
1.003000000000000000e+03 1.883870391277407634e+02
1.004000000000000000e+03 1.901536715035344685e+02
1.005000000000000000e+03 1.880977395607756080e+02
1.006000000000000000e+03 1.861780298141992205e+02
1.007000000000000000e+03 1.853531607895934599e+02
1.008000000000000000e+03 1.832179909100893553e+02
1.009000000000000000e+03 1.819600920040402627e+02
1.010000000000000000e+03 1.823720071423647369e+02
1.011000000000000000e+03 1.832156078295583939e+02
1.012000000000000000e+03 1.806844346730890436e+02
1.013000000000000000e+03 1.802835919692759887e+02
1.014000000000000000e+03 1.825389566452064969e+02
1.015000000000000000e+03 1.818535660354214087e+02
1.016000000000000000e+03 1.791994457846052740e+02
1.017000000000000000e+03 1.756454091789761947e+02
1.018000000000000000e+03 1.746629779151952846e+02
1.019000000000000000e+03 1.765076952989567474e+02
1.020000000000000000e+03 1.770091592227527997e+02
1.021000000000000000e+03 1.768040560094871694e+02
1.022000000000000000e+03 1.765489416545334791e+02
1.023000000000000000e+03 1.766796405087703477e+02
1.024000000000000000e+03 1.734177302902927238e+02
1.025000000000000000e+03 1.724189334169836059e+02
1.026000000000000000e+03 1.729096237174470616e+02
1.027000000000000000e+03 1.728844898412133659e+02
1.028000000000000000e+03 1.717358744009313511e+02
1.029000000000000000e+03 1.723271310261970370e+02
1.030000000000000000e+03 1.704319759041017619e+02
1.031000000000000000e+03 1.701700989423579813e+02
1.032000000000000000e+03 1.704229613384188156e+02
1.033000000000000000e+03 1.716017483023443901e+02
1.034000000000000000e+03 1.690598177701295128e+02
1.035000000000000000e+03 1.697910371616176803e+02
1.036000000000000000e+03 1.692491642756606041e+02
1.037000000000000000e+03 1.691059849926815275e+02
1.038000000000000000e+03 1.680860350319480574e+02
1.039000000000000000e+03 1.650712275771218458e+02
1.040000000000000000e+03 1.669282400082678066e+02
1.041000000000000000e+03 1.676943538442164652e+02
1.042000000000000000e+03 1.650156456794185829e+02
1.043000000000000000e+03 1.664097056473959242e+02
1.044000000000000000e+03 1.657532954325944843e+02
1.045000000000000000e+03 1.648368293433756548e+02
1.046000000000000000e+03 1.663118911728028024e+02
1.047000000000000000e+03 1.640724681093686854e+02
1.048000000000000000e+03 1.622705752057040911e+02
1.049000000000000000e+03 1.621560512937560645e+02
1.050000000000000000e+03 1.643819256748730595e+02
1.051000000000000000e+03 1.628519112998325795e+02
1.052000000000000000e+03 1.612723715354089506e+02
1.053000000000000000e+03 1.632218626902320011e+02
1.054000000000000000e+03 1.614828700307496092e+02
1.055000000000000000e+03 1.621490294188034227e+02
1.056000000000000000e+03 1.603501851112779093e+02
1.057000000000000000e+03 1.598590301153823248e+02
1.058000000000000000e+03 1.616656847463228530e+02
1.059000000000000000e+03 1.612822557008357478e+02
1.060000000000000000e+03 1.598968904016051340e+02
1.061000000000000000e+03 1.579753566503578099e+02
1.062000000000000000e+03 1.561613845828032368e+02
1.063000000000000000e+03 1.590295432232470318e+02
1.064000000000000000e+03 1.599777474067899448e+02
1.065000000000000000e+03 1.570764981795486221e+02
1.066000000000000000e+03 1.575592124167668544e+02
1.067000000000000000e+03 1.564814611523806036e+02
1.068000000000000000e+03 1.587006329055777485e+02
1.069000000000000000e+03 1.571968418327570589e+02
1.070000000000000000e+03 1.577937924501804616e+02
1.071000000000000000e+03 1.555554920733484607e+02
1.072000000000000000e+03 1.537888234184981400e+02
1.073000000000000000e+03 1.536665073082211279e+02
1.074000000000000000e+03 1.534348614012799032e+02
1.075000000000000000e+03 1.551142581569606023e+02
1.076000000000000000e+03 1.552825630696202950e+02
1.077000000000000000e+03 1.545878173591698328e+02
1.078000000000000000e+03 1.561322974592254980e+02
1.079000000000000000e+03 1.532889185553867719e+02
1.080000000000000000e+03 1.530584582745893272e+02
1.081000000000000000e+03 1.546531597817729562e+02
1.082000000000000000e+03 1.530446802341121781e+02
1.083000000000000000e+03 1.517855491977145732e+02
1.084000000000000000e+03 1.509557780522384576e+02
1.085000000000000000e+03 1.503487094918845344e+02
1.086000000000000000e+03 1.487343378181577407e+02
1.087000000000000000e+03 1.503959556119862668e+02
1.088000000000000000e+03 1.520754131119790884e+02
1.089000000000000000e+03 1.536644552524182927e+02
1.090000000000000000e+03 1.536736505345962200e+02
1.091000000000000000e+03 1.519446252209651789e+02
1.092000000000000000e+03 1.489656787470582060e+02
1.093000000000000000e+03 1.451584885452813580e+02
1.094000000000000000e+03 1.465329652893591401e+02
1.095000000000000000e+03 1.499061182592951695e+02
1.096000000000000000e+03 1.495139041073812223e+02
1.097000000000000000e+03 1.499983305875348947e+02
1.098000000000000000e+03 1.481162971322843305e+02
1.099000000000000000e+03 1.495219161391736407e+02
1.100000000000000000e+03 1.500209688560602785e+02
1.101000000000000000e+03 1.477450749567214814e+02
1.102000000000000000e+03 1.486365038320178655e+02
1.103000000000000000e+03 1.446558306765769544e+02
1.104000000000000000e+03 1.457904300600631586e+02
1.105000000000000000e+03 1.457677211253657958e+02
1.106000000000000000e+03 1.458158107118702276e+02
1.107000000000000000e+03 1.451219445374657084e+02
1.108000000000000000e+03 1.462328923156958922e+02
1.109000000000000000e+03 1.476900703466180573e+02
1.110000000000000000e+03 1.460255580126603547e+02
1.111000000000000000e+03 1.457522581017937284e+02
1.112000000000000000e+03 1.462152486204218462e+02
1.113000000000000000e+03 1.465192277017631852e+02
1.114000000000000000e+03 1.442302836249627376e+02
1.115000000000000000e+03 1.444189542741991943e+02
1.116000000000000000e+03 1.429132598795981437e+02
1.117000000000000000e+03 1.431412848565092872e+02
1.118000000000000000e+03 1.429313774700491706e+02
1.119000000000000000e+03 1.440584981325404783e+02
1.120000000000000000e+03 1.436504081383625362e+02
1.121000000000000000e+03 1.444588670133881010e+02
1.122000000000000000e+03 1.431849997982517948e+02
1.123000000000000000e+03 1.456994596540510827e+02
1.124000000000000000e+03 1.425159732021207901e+02
1.125000000000000000e+03 1.416298592736078490e+02
1.126000000000000000e+03 1.400438815797315328e+02
1.127000000000000000e+03 1.417212230445342698e+02
1.128000000000000000e+03 1.409009117713859780e+02
1.129000000000000000e+03 1.403943663244738502e+02
1.130000000000000000e+03 1.419339468238403867e+02
1.131000000000000000e+03 1.425005816679317547e+02
1.132000000000000000e+03 1.434941244687502717e+02
1.133000000000000000e+03 1.400422593773130018e+02
1.134000000000000000e+03 1.418151309673485798e+02
1.135000000000000000e+03 1.401602928799929089e+02
1.136000000000000000e+03 1.396826983404992006e+02
1.137000000000000000e+03 1.394905949985551104e+02
1.138000000000000000e+03 1.391516160186921525e+02
1.139000000000000000e+03 1.388973474770148471e+02
1.140000000000000000e+03 1.413761278952115106e+02
1.141000000000000000e+03 1.382662357589991586e+02
1.142000000000000000e+03 1.410143171308401691e+02
1.143000000000000000e+03 1.401158489848412785e+02
1.144000000000000000e+03 1.398927320320905210e+02
1.145000000000000000e+03 1.378396168143505633e+02
1.146000000000000000e+03 1.382933225590912230e+02
1.147000000000000000e+03 1.373304866940684406e+02
1.148000000000000000e+03 1.392484087258622196e+02
1.149000000000000000e+03 1.400553250008140651e+02
1.150000000000000000e+03 1.388721459097228887e+02
1.151000000000000000e+03 1.361438309406884741e+02
1.152000000000000000e+03 1.351717532712301306e+02
1.153000000000000000e+03 1.380558660998026994e+02
1.154000000000000000e+03 1.406034304972715177e+02
1.155000000000000000e+03 1.390500486006187941e+02
1.156000000000000000e+03 1.363860224992630208e+02
1.157000000000000000e+03 1.355904226235633701e+02
1.158000000000000000e+03 1.380239044946446825e+02
1.159000000000000000e+03 1.363864365383292352e+02
1.160000000000000000e+03 1.379731641341702471e+02
1.161000000000000000e+03 1.370013167110733718e+02
1.162000000000000000e+03 1.354283128057255112e+02
1.163000000000000000e+03 1.361137746449322776e+02
1.164000000000000000e+03 1.364161579297946219e+02
1.165000000000000000e+03 1.367504186555087529e+02
1.166000000000000000e+03 1.376820014925031614e+02
1.167000000000000000e+03 1.356663139942546934e+02
1.168000000000000000e+03 1.369597091662205344e+02
1.169000000000000000e+03 1.342876821608641649e+02
1.170000000000000000e+03 1.342468661172147506e+02
1.171000000000000000e+03 1.360699183455718071e+02
1.172000000000000000e+03 1.349933413683188803e+02
1.173000000000000000e+03 1.360511373173985419e+02
1.174000000000000000e+03 1.362101918965421419e+02
1.175000000000000000e+03 1.354297874448504899e+02
1.176000000000000000e+03 1.370541395085331544e+02
1.177000000000000000e+03 1.338719905020053602e+02
1.178000000000000000e+03 1.332325801050452583e+02
1.179000000000000000e+03 1.346933812661916079e+02
1.180000000000000000e+03 1.361033942935417258e+02
1.181000000000000000e+03 1.341983193750612884e+02
1.182000000000000000e+03 1.359788789527564177e+02
1.183000000000000000e+03 1.348519142244509226e+02
1.184000000000000000e+03 1.332423175443805690e+02
1.185000000000000000e+03 1.333352025340074363e+02
1.186000000000000000e+03 2.056545545819564040e+02
1.187000000000000000e+03 2.010520019990704554e+02
1.188000000000000000e+03 1.979281741738490723e+02
1.189000000000000000e+03 1.982711451677987782e+02
1.190000000000000000e+03 1.964031783318349085e+02
1.191000000000000000e+03 1.975692885889455113e+02
1.192000000000000000e+03 1.967726558126151133e+02
1.193000000000000000e+03 2.005049824118991921e+02
1.194000000000000000e+03 1.997057960997967427e+02
1.195000000000000000e+03 1.988902594292344759e+02
1.196000000000000000e+03 2.004354533688327251e+02
1.197000000000000000e+03 2.006931822132839329e+02
1.198000000000000000e+03 2.009974413741415162e+02
1.199000000000000000e+03 2.035647277174081466e+02
1.200000000000000000e+03 2.051245251904443307e+02
1.201000000000000000e+03 1.971328348282078480e+02
1.202000000000000000e+03 1.956538655912956415e+02
1.203000000000000000e+03 1.937319405548250870e+02
1.204000000000000000e+03 1.916355927464859974e+02
1.205000000000000000e+03 1.913209557390742077e+02
1.206000000000000000e+03 1.923177278019786911e+02
1.207000000000000000e+03 1.920116300641698786e+02
1.208000000000000000e+03 1.900942217991316454e+02
1.209000000000000000e+03 1.895407202046092721e+02
1.210000000000000000e+03 1.905879240700623996e+02
1.211000000000000000e+03 1.925145109364224822e+02
1.212000000000000000e+03 1.949216911160922621e+02
1.213000000000000000e+03 1.974589417655431021e+02
1.214000000000000000e+03 1.974917326457391766e+02
1.215000000000000000e+03 2.010850336685067248e+02
1.216000000000000000e+03 1.933694086070018159e+02
1.217000000000000000e+03 1.957729344516025094e+02
1.218000000000000000e+03 1.948536342777206585e+02
1.219000000000000000e+03 1.980490386308235600e+02
1.220000000000000000e+03 1.979902564928354138e+02
1.221000000000000000e+03 2.004200765080200881e+02
1.222000000000000000e+03 1.977217509488418159e+02
1.223000000000000000e+03 1.981348396395475788e+02
1.224000000000000000e+03 1.964145575568956872e+02
1.225000000000000000e+03 1.980842050815548134e+02
1.226000000000000000e+03 2.007980456565837244e+02
1.227000000000000000e+03 2.032923317211891856e+02
1.228000000000000000e+03 2.032633976715449649e+02
1.229000000000000000e+03 2.058607218135925905e+02
1.230000000000000000e+03 2.081578454781348739e+02
1.231000000000000000e+03 1.983235819225901082e+02
1.232000000000000000e+03 2.011317984050991470e+02
1.233000000000000000e+03 2.011659943621815216e+02
1.234000000000000000e+03 2.004416466601724096e+02
1.235000000000000000e+03 2.015814849011865988e+02
1.236000000000000000e+03 2.021330334129853270e+02
1.237000000000000000e+03 2.011480411684269143e+02
1.238000000000000000e+03 1.999083633607901049e+02
1.239000000000000000e+03 1.994463030851218832e+02
1.240000000000000000e+03 2.003069380747577668e+02
1.241000000000000000e+03 2.005126553746026161e+02
1.242000000000000000e+03 2.014673748549972174e+02
1.243000000000000000e+03 2.016233726320676567e+02
1.244000000000000000e+03 2.013837237269924003e+02
1.245000000000000000e+03 1.940873402307575475e+02
1.246000000000000000e+03 1.949949596171417170e+02
1.247000000000000000e+03 1.962579247952384947e+02
1.248000000000000000e+03 1.966449760561203846e+02
1.249000000000000000e+03 1.971353447554562308e+02
1.250000000000000000e+03 1.948394344209989413e+02
1.251000000000000000e+03 1.945490367482256033e+02
1.252000000000000000e+03 1.979253988837877216e+02
1.253000000000000000e+03 1.959343534780026630e+02
1.254000000000000000e+03 1.968353841717685384e+02
1.255000000000000000e+03 1.982247323394996670e+02
1.256000000000000000e+03 1.954421872322887452e+02
1.257000000000000000e+03 1.934309711620676637e+02
1.258000000000000000e+03 1.935217679644173359e+02
1.259000000000000000e+03 1.954092477913777657e+02
1.260000000000000000e+03 1.998978352761833150e+02
1.261000000000000000e+03 2.018929975331491562e+02
1.262000000000000000e+03 2.014518028730753940e+02
1.263000000000000000e+03 2.001470564934330127e+02
1.264000000000000000e+03 1.991088792055942349e+02
1.265000000000000000e+03 1.986549635203653565e+02
1.266000000000000000e+03 1.984614941345575971e+02
1.267000000000000000e+03 1.986574242287080097e+02
1.268000000000000000e+03 1.944423931073601466e+02
1.269000000000000000e+03 1.942922939400455959e+02
1.270000000000000000e+03 1.924536308332689600e+02
1.271000000000000000e+03 1.904568893023790110e+02
1.272000000000000000e+03 1.859961139241683270e+02
1.273000000000000000e+03 1.809419164350680376e+02
1.274000000000000000e+03 1.795310892677585173e+02
1.275000000000000000e+03 1.812196574974862529e+02
1.276000000000000000e+03 1.801921444438435742e+02
1.277000000000000000e+03 1.765705022621310718e+02
1.278000000000000000e+03 1.740334879013388161e+02
1.279000000000000000e+03 1.741508596795142694e+02
1.280000000000000000e+03 1.756819338738266936e+02
1.281000000000000000e+03 1.735610861592690810e+02
1.282000000000000000e+03 1.711304878810538526e+02
1.283000000000000000e+03 1.693761867053310937e+02
1.284000000000000000e+03 1.705922028017127445e+02
1.285000000000000000e+03 1.717350652169373575e+02
1.286000000000000000e+03 1.720757773648226134e+02
1.287000000000000000e+03 1.707290434442435867e+02
1.288000000000000000e+03 1.726132705512129064e+02
1.289000000000000000e+03 1.712071449914966479e+02
1.290000000000000000e+03 1.705000348835442878e+02
1.291000000000000000e+03 1.710151747768650239e+02
1.292000000000000000e+03 1.734502602938151767e+02
1.293000000000000000e+03 1.716998193660534469e+02
1.294000000000000000e+03 1.727258095297507907e+02
1.295000000000000000e+03 1.741478734704989222e+02
1.296000000000000000e+03 1.762732188673793416e+02
1.297000000000000000e+03 1.782723247263768371e+02
1.298000000000000000e+03 1.785186151215071675e+02
1.299000000000000000e+03 1.790024907867961872e+02
1.300000000000000000e+03 1.786988559665505250e+02
1.301000000000000000e+03 1.819111005248101094e+02
1.302000000000000000e+03 1.852786855044313086e+02
1.303000000000000000e+03 1.869311884669118626e+02
1.304000000000000000e+03 1.901196199802798503e+02
1.305000000000000000e+03 1.910948545920088861e+02
1.306000000000000000e+03 1.931976727599844708e+02
1.307000000000000000e+03 1.964372802623257144e+02
1.308000000000000000e+03 1.995114968639668973e+02
1.309000000000000000e+03 1.988323466454710626e+02
1.310000000000000000e+03 2.002121746370523567e+02
1.311000000000000000e+03 2.013665443769246792e+02


==> data/CG-EGA/acp_P-EGA_AP.dat <==
trues preds
153.2 149.2825164794922
152.78 149.1427459716797
152.36 149.12008666992188
151.95 148.5344696044922
151.54 148.04664611816406
151.13 148.0086669921875
150.73 148.6619110107422
150.32 148.01919555664062
149.92 147.7541961669922
149.52 147.25653076171875
149.13 146.56069946289062
148.74 145.63766479492188
148.35 145.83921813964844
147.96 145.503173828125
147.58 146.32659912109375
147.19 146.19117736816406
146.81 146.2225799560547
146.44 145.83924865722656
146.06 145.23410034179688
145.69 145.10952758789062
145.32 145.166748046875
144.96 144.60543823242188
144.59 144.9163360595703
144.23 143.7933807373047
143.87 144.0684356689453
143.52 142.84054565429688
143.17 143.3919219970703
142.82 142.12196350097656
142.47 141.5568389892578
142.12 141.48800659179688
141.78 140.83859252929688
141.44 140.66897583007812
141.1 140.49154663085938
140.77 140.0831298828125
140.44 139.72779846191406
140.11 139.31546020507812
139.78 139.27215576171875
139.46 138.78170776367188
139.13 138.59121704101562
138.81 138.57363891601562
138.5 138.42405700683594
138.18 138.638427734375
137.87 138.35142517089844
137.56 138.3016357421875
137.26 137.9901580810547
136.95 138.0753631591797
136.65 137.4473114013672
136.35 137.0951690673828
136.06 137.11680603027344
135.76 137.1946258544922
135.47 137.01625061035156
135.18 137.27053833007812
134.9 137.3793487548828
134.61 136.93405151367188
134.33 136.6160888671875
134.05 135.42697143554688
133.78 135.5310821533203
133.5 135.32308959960938
133.23 136.32373046875
132.96 137.3842010498047
132.7 138.05616760253906
132.43 138.84317016601562
132.17 138.23524475097656
131.91 137.6888427734375
131.65 136.56491088867188
131.4 135.4113311767578
131.15 135.64315795898438
130.9 135.8913116455078
130.65 135.3200225830078
130.4 134.74072265625
130.16 134.6743621826172
129.92 134.0986785888672
129.68 134.1043701171875
129.45 133.02578735351562
129.21 132.8455810546875
128.98 132.10336303710938
128.75 131.994140625
128.53 132.2521209716797
128.3 132.12661743164062
128.08 131.59059143066406
127.86 132.0170440673828
127.64 131.86131286621094
127.43 131.528564453125
127.21 131.34437561035156
127.0 131.1697998046875
126.8 131.4210968017578
126.59 130.80438232421875
126.38 131.37481689453125
126.18 131.66993713378906
125.98 131.50030517578125
125.78 131.44837951660156
125.59 130.97320556640625
125.39 130.48196411132812
125.2 130.054443359375
125.01 129.78924560546875
124.83 129.776611328125
124.64 129.56906127929688
124.46 129.638427734375
124.28 130.01095581054688
124.1 129.6357879638672
123.92 129.5625457763672
123.74 128.28607177734375
123.57 128.2702178955078
123.4 128.50340270996094
123.23 128.3906707763672
123.06 128.17227172851562
122.9 127.66323852539062
122.73 127.74009704589844
122.57 127.72068786621094
122.41 127.7463607788086
122.26 127.8508529663086
122.1 126.71246337890625
121.95 126.53807067871094
121.8 126.04065704345703
121.65 125.90953826904297
121.5 126.20132446289062
121.35 125.77304077148438
121.21 125.88806915283203
121.07 125.63096618652344
120.93 125.88555145263672
120.79 125.50965118408203
120.66 125.4054946899414
120.53 125.34819030761719
120.4 124.79582977294922
120.28 124.5924072265625
120.16 124.93578338623047
120.05 125.04801940917969
119.94 124.94825744628906
119.83 124.4652099609375
119.72 124.45272827148438
119.62 124.0636215209961
119.52 124.46837615966797
119.43 124.27449035644531
119.34 123.9697494506836
119.25 123.45049285888672
119.17 123.2557144165039
119.09 123.05606842041016
119.01 123.04679107666016
118.94 123.03462982177734
118.87 122.93123626708984
118.8 122.92076873779297
118.73 122.86051940917969
118.67 123.39183807373047
118.62 123.17977905273438
118.56 123.17033386230469
118.51 122.6732177734375
118.46 122.59471130371094
118.41 122.57129669189453
118.37 122.5202407836914
118.33 122.34147644042969
118.29 121.79798126220703
118.26 121.98101043701172
118.22 122.24266052246094
118.19 122.44451904296875
118.16 122.49341583251953
118.14 122.41720581054688
118.11 122.45547485351562
118.09 122.41758728027344
118.07 122.57782745361328
118.05 122.13729095458984
118.04 121.66444396972656
118.02 121.86767578125
118.01 121.84552001953125
118.0 122.00753784179688
117.99 121.99116516113281
117.98 122.27074432373047
117.98 121.84793853759766
117.97 121.77159881591797
117.97 121.52449798583984
117.97 121.70216369628906
117.97 121.30690002441406
117.97 121.66107940673828
117.97 121.54800415039062
117.98 122.10813903808594
117.98 122.35073852539062
117.99 122.6196060180664
118.0 122.66873168945312
118.0 122.79435729980469
118.01 122.85713958740234
118.02 122.89446258544922
118.03 122.92182159423828
118.05 123.14247131347656
118.06 122.81524658203125
118.07 123.09600830078125
118.09 123.10044860839844
118.1 123.12841796875
118.12 123.72439575195312
118.14 123.95185089111328
118.15 124.27378845214844
118.17 123.92435455322266
118.19 123.85437774658203
118.21 124.15690612792969
118.23 124.2652816772461
118.25 124.37736511230469
118.27 124.75389099121094
118.29 124.19454956054688
118.31 124.6487808227539
118.33 124.8935546875
118.36 125.64032745361328
118.38 125.50313568115234
118.4 125.53363800048828
118.43 125.58558654785156
118.45 125.06655883789062
118.47 125.18883514404297
118.5 124.64020538330078
118.52 124.67932891845703
118.55 124.79690551757812
118.57 125.0064926147461
118.6 125.09234619140625
118.62 124.96741485595703
118.65 125.1077651977539
118.67 125.10574340820312
118.7 125.42383575439453
118.73 125.3416976928711
118.75 125.21562194824219
118.78 124.98969268798828
118.81 125.73603820800781
118.83 125.91942596435547
118.86 125.89874267578125
118.89 125.85020446777344
118.91 125.85321044921875
118.94 125.56041717529297
118.97 125.40447998046875
118.99 125.48345947265625
119.02 125.7696533203125
119.05 125.83414459228516
119.08 126.18319702148438
119.1 126.51016235351562
119.13 126.39114379882812
119.16 126.4720687866211
119.19 126.57007598876953
119.21 126.8338851928711
119.24 126.47027587890625
119.27 126.46099090576172
119.3 126.6629867553711
119.32 126.5986328125
119.35 126.67182922363281
119.38 126.46175384521484
119.41 126.90635681152344
119.43 126.91609191894531
119.46 127.52225494384766
119.49 127.68347930908203
119.51 128.36073303222656
119.54 128.54783630371094
119.57 128.56332397460938
119.6 129.0852813720703
119.62 129.22149658203125
119.65 129.66990661621094
119.68 129.56138610839844
119.71 129.4945831298828
119.74 129.10247802734375
119.76 128.80044555664062
119.76 128.89913940429688
119.76 129.49163818359375
119.76 129.2432403564453
119.77 129.10411071777344
119.83 129.055419921875
119.96 129.67857360839844
120.18 129.93309020996094
120.52 130.3775634765625
121.0 130.29212951660156
121.63 130.0333251953125
122.42 129.61700439453125
123.38 129.74325561523438
124.51 130.57611083984375
125.82 130.72979736328125
127.29 131.23101806640625
128.93 130.95272827148438
132.63 130.46217346191406
136.85 130.73167419433594
148.75 131.12008666992188
161.2 132.15325927734375
173.05 133.0631561279297
175.29 133.53204345703125
179.63 134.2096405029297
181.72 134.70269775390625
183.76 134.8360595703125
185.74 134.83168029785156
189.54 135.21498107910156
193.11 135.17213439941406
194.81 135.74594116210938
196.46 135.56198120117188
198.05 136.13226318359375
199.59 136.46881103515625
201.08 137.42355346679688
202.51 138.31280517578125
203.89 138.09156799316406
205.21 138.04489135742188
206.49 137.55322265625
207.72 137.31419372558594
208.9 138.18511962890625
210.03 138.30345153808594
211.11 137.74537658691406
212.15 137.91610717773438
213.15 138.10006713867188
214.1 139.80865478515625
215.01 140.21719360351562
215.88 140.1789093017578
216.71 140.03041076660156
217.5 139.47201538085938
218.25 139.56985473632812
218.97 140.17330932617188
219.65 140.9073944091797
220.29 140.8641357421875
220.9 140.6870574951172
221.48 141.15843200683594
222.03 141.67247009277344
222.55 141.68801879882812
223.04 142.234619140625
223.5 142.04855346679688
223.93 142.27957153320312
224.34 141.64990234375
224.72 143.14727783203125
225.08 143.46604919433594
225.41 144.16983032226562
225.72 143.92091369628906
226.01 145.20401000976562
226.28 145.41384887695312
226.54 146.06126403808594
226.77 146.5874786376953
226.98 147.4625701904297
227.18 147.00149536132812
227.36 147.8894805908203
227.53 148.938232421875
227.68 148.4563446044922
227.82 149.40771484375
227.95 150.55657958984375
228.07 150.60919189453125
228.37 155.8881378173828
228.45 155.24246215820312
228.53 156.37078857421875
228.67 158.25746154785156
228.74 156.5140838623047
228.87 160.43194580078125
228.94 160.9235382080078
229.01 161.65492248535156
229.09 162.71621704101562
229.17 163.855712890625
229.26 163.82009887695312
229.36 163.47280883789062
229.61 165.7744140625
229.75 164.613037109375
229.92 166.64816284179688
230.11 167.79371643066406
230.32 168.98158264160156
231.13 222.35809326171875
231.46 222.786865234375
233.05 233.6306610107422
234.48 224.782958984375
234.98 224.34359741210938
235.49 226.1476593017578
236.01 225.55357360839844
237.57 226.53379821777344
238.08 227.0484161376953
238.58 225.66212463378906
239.08 226.52474975585938
239.56 225.56570434570312
240.04 225.4642333984375
240.5 226.07241821289062
240.94 226.3212432861328
241.37 225.50645446777344
242.18 227.80020141601562
242.55 226.59950256347656
243.25 230.82896423339844
243.87 228.45803833007812
244.15 228.1499786376953
244.41 227.86790466308594
244.64 229.8618927001953
244.86 231.62400817871094
245.06 231.77880859375
245.74 233.6208038330078
245.88 237.315673828125
245.91 239.11341857910156
245.93 233.92543029785156
245.92 234.30953979492188
245.88 234.23953247070312
245.83 234.84005737304688
245.76 235.72239685058594
245.67 234.77670288085938
245.57 235.7326202392578
245.45 235.8748016357422
245.31 237.14859008789062
245.16 237.1147918701172
244.99 237.42752075195312
244.81 236.28839111328125
244.61 234.2769317626953
244.4 234.52896118164062
244.18 234.139892578125
243.94 234.1162109375
243.69 235.2097625732422
243.42 233.25697326660156
243.14 232.9373016357422
242.85 233.21873474121094
242.55 231.59027099609375
242.24 229.84909057617188
241.92 230.22955322265625
241.58 229.97274780273438
241.23 229.85165405273438
240.88 229.6575927734375
240.51 229.86746215820312
239.75 231.81320190429688
239.36 231.4510040283203
238.95 232.14427185058594
238.54 232.15853881835938
238.12 232.76734924316406
237.69 233.6084747314453
237.26 234.11392211914062
236.81 234.23492431640625
236.36 234.5526580810547
235.9 233.8868408203125
235.44 233.14906311035156
234.97 231.8361053466797
234.49 230.64260864257812
234.0 229.0411376953125
233.51 227.50277709960938
233.02 225.88836669921875
232.52 223.594970703125
232.01 221.18907165527344
231.5 219.2197265625
230.98 217.33787536621094
230.46 215.75808715820312
229.93 214.5045623779297
229.4 213.37188720703125
228.87 213.01283264160156
228.33 213.30796813964844
227.79 213.97976684570312
227.24 214.37863159179688
226.69 214.28982543945312
226.13 214.34449768066406
225.58 214.2442169189453
225.02 214.1708984375
224.46 213.80723571777344
223.89 213.3926544189453
223.32 212.9752655029297
222.75 212.3119659423828
222.18 211.998779296875
221.6 211.96034240722656
221.02 211.80746459960938
220.44 211.73928833007812
219.86 211.95016479492188
219.28 211.99241638183594
218.7 211.82630920410156
218.11 211.30935668945312
217.52 210.0397186279297
216.93 209.06130981445312
216.34 208.25408935546875
215.75 207.5988006591797
215.16 207.6402130126953
214.56 207.46401977539062
213.97 207.35655212402344
213.37 207.4805450439453
212.78 207.64576721191406
212.18 207.07089233398438
211.58 207.00469970703125
210.99 206.47186279296875
210.39 206.16294860839844
209.79 205.89747619628906
209.19 205.697998046875
208.6 205.3338623046875
208.0 204.82017517089844
207.4 204.37591552734375
206.8 203.8512725830078
206.2 203.3778839111328
205.61 202.9486083984375
205.01 202.61204528808594
204.41 202.19915771484375
203.82 202.2064971923828
203.22 202.14869689941406
202.63 202.3562774658203
202.03 202.4608612060547
201.44 202.16026306152344
200.85 201.78709411621094
200.26 201.40733337402344
199.66 201.22853088378906
199.07 200.87684631347656
198.49 200.5433349609375
197.9 200.3352813720703
197.31 199.9899444580078
196.72 199.5269317626953
196.14 199.0046844482422
195.56 198.45648193359375
194.97 197.76194763183594
194.39 196.99635314941406
193.81 196.1757049560547
193.24 195.26397705078125
192.66 194.44410705566406
192.08 193.57769775390625
191.51 192.53350830078125
190.94 191.505615234375
190.37 190.5171356201172
189.8 189.77740478515625
189.23 188.89439392089844
188.66 187.57003784179688
188.1 186.59027099609375
187.54 186.73643493652344
186.98 185.37022399902344
186.42 184.74578857421875
185.86 184.17520141601562
185.31 183.3341522216797
184.75 182.72019958496094
184.2 182.36585998535156
183.65 181.6561279296875
183.11 181.16534423828125
182.56 180.37322998046875
182.02 180.81556701660156
181.47 180.30380249023438
180.93 180.09408569335938
180.39 179.99716186523438
179.86 179.71047973632812
179.32 179.6077880859375
178.79 179.7633056640625
178.26 179.57839965820312
177.73 179.90908813476562
177.2 180.14366149902344
176.68 180.4102325439453
176.16 180.27490234375
175.64 179.6166229248047
175.12 178.5478057861328
174.6 177.9042510986328
174.09 177.29917907714844
173.58 177.24298095703125
173.07 175.6984100341797
172.56 175.16543579101562
172.05 173.2467803955078
171.55 171.86895751953125
171.05 170.77146911621094
170.55 169.58059692382812
170.05 169.70355224609375
169.07 164.69224548339844
168.58 162.6394805908203
168.09 161.85787963867188
167.61 161.23460388183594
166.17 152.7259521484375
165.69 152.70068359375
165.22 153.12327575683594
164.75 152.50189208984375
164.28 152.01087951660156
163.82 149.66709899902344
163.35 149.36708068847656
162.89 148.64639282226562
162.43 148.5350799560547
161.98 148.13404846191406
161.53 147.35205078125
161.07 146.77711486816406
160.63 146.11978149414062
160.18 145.9876708984375
159.74 145.49098205566406
159.3 145.24851989746094
158.86 144.75369262695312
158.42 144.2347869873047
157.99 143.60708618164062
157.56 142.7023162841797
157.13 142.4820098876953
156.71 142.1538543701172
156.28 141.086669921875
155.86 140.5828094482422
155.44 139.98988342285156
155.03 139.84913635253906
154.62 139.982177734375
154.21 139.763427734375
153.8 139.07569885253906
153.39 138.08151245117188
152.99 137.09613037109375
152.59 136.67173767089844
152.19 136.2154541015625
151.8 136.02108764648438
151.4 135.14639282226562
151.01 135.5345458984375
150.63 135.50283813476562
150.24 136.96914672851562
149.86 137.2301025390625
149.48 137.42599487304688
149.1 137.30564880371094
148.73 136.94613647460938
148.36 137.17486572265625
147.99 137.41073608398438
147.62 138.54510498046875
147.26 138.82254028320312
146.89 139.21070861816406
146.53 138.86895751953125
146.18 139.3144073486328
145.82 140.26870727539062
145.47 141.0032196044922
145.12 141.5965576171875
144.77 142.06935119628906
144.43 141.8414306640625
144.09 142.90077209472656
143.75 143.54039001464844
143.41 144.86700439453125
143.08 145.8240509033203
142.75 145.70840454101562
142.42 145.2112579345703
142.09 145.87998962402344
141.77 147.32470703125
141.45 148.5616912841797
141.13 148.38308715820312
140.81 148.51593017578125
140.5 148.93194580078125
140.18 149.47486877441406
139.87 149.8162384033203
139.57 150.45526123046875
139.26 150.58224487304688
138.96 151.43040466308594
138.66 151.94024658203125
138.36 151.73028564453125
138.07 151.8192901611328
137.78 152.33279418945312
137.49 152.76907348632812
137.2 153.32723999023438
136.92 152.8592529296875
136.63 152.3093719482422
136.35 152.63262939453125
136.07 153.8447265625
135.8 154.17662048339844
135.52 153.65354919433594
135.25 153.1365509033203
134.99 153.91693115234375
134.72 154.03036499023438
134.46 154.40467834472656
134.19 154.77142333984375
133.93 155.44720458984375
133.68 155.0603485107422
133.42 155.51898193359375
133.17 155.4117431640625
132.92 156.0027618408203
132.67 155.81521606445312
132.43 157.01417541503906
132.18 156.59414672851562
131.94 157.5899658203125
131.7 157.9447784423828
131.47 158.6721954345703
131.23 159.13485717773438
131.0 159.89608764648438
130.77 159.98655700683594
130.54 159.36131286621094
130.32 158.50079345703125
130.1 158.6721649169922
129.87 159.32847595214844
129.63 159.80328369140625
129.38 159.83380126953125
129.11 159.7367706298828
128.83 158.3196563720703
128.56 159.27333068847656
128.33 160.82872009277344
128.21 160.00897216796875
128.22 159.10342407226562
128.81 157.5418243408203
129.45 158.1156463623047
130.36 157.72073364257812
131.55 158.0428924560547
133.03 159.24781799316406
134.8 161.3666229248047
136.85 162.04649353027344
141.79 163.08245849609375
144.64 165.80450439453125
147.72 168.01333618164062
151.0 170.37937927246094
158.06 173.12290954589844
161.79 175.50958251953125
165.61 177.04006958007812
177.39 178.2973175048828
189.24 179.3645477294922
208.05 178.8800048828125
218.45 181.99964904785156
221.73 186.1018829345703
224.93 188.50575256347656
228.03 191.30946350097656
231.03 192.89390563964844
233.94 196.02554321289062
236.76 199.5083465576172
239.48 204.81480407714844
242.1 210.19696044921875
244.63 214.376220703125
247.06 218.64639282226562
249.4 220.82281494140625
251.65 224.6438446044922
253.81 228.80027770996094
255.88 230.33523559570312
257.86 232.94163513183594
259.76 234.86097717285156
261.58 235.8180389404297
263.31 237.64845275878906
264.96 238.7511444091797
266.53 240.35067749023438
268.03 242.4754638671875
269.46 243.2111053466797
270.81 243.0149383544922
272.09 242.85401916503906
273.3 245.2024383544922
274.45 244.89004516601562
275.53 244.37210083007812
277.51 241.1457061767578
278.42 242.15084838867188
281.48 233.79568481445312
282.12 234.3490447998047
283.75 229.66519165039062
284.21 230.89144897460938
285.02 227.770263671875
285.36 228.8954315185547
285.67 228.59446716308594
285.95 228.81185913085938
286.4 234.22483825683594
286.59 235.0787353515625
286.88 239.44656372070312
287.07 243.2490997314453
287.13 244.1342315673828
287.18 244.64108276367188
287.22 248.9043731689453
287.21 249.22845458984375
287.12 256.6596374511719
287.08 257.8042297363281
286.97 263.6625671386719
286.91 264.85235595703125
286.84 264.2957458496094
286.78 265.3858947753906
286.68 269.41680908203125
286.64 269.6289367675781
286.61 269.7862243652344
286.6 271.06103515625
286.6 271.4903259277344
286.62 272.1056823730469
286.67 271.94622802734375
286.75 271.9793701171875
286.86 272.02239990234375
287.01 272.13189697265625
287.19 271.7927551269531
289.81 287.5539855957031
293.66 284.30999755859375
295.1 289.5899963378906
296.55 297.3458251953125
298.67 292.2547302246094
300.02 292.928955078125
300.66 295.08050537109375
301.88 292.9810485839844
303.51 286.6278991699219
303.99 288.7467956542969
305.63 297.0885314941406
306.76 296.15350341796875
307.13 298.96435546875
307.27 298.30816650390625
307.38 297.8819885253906
307.5 295.8694763183594
307.51 297.69677734375
307.46 297.4852600097656
307.39 297.015869140625
307.29 298.5502624511719
307.01 295.8451232910156
306.83 296.9990234375
306.62 295.4570617675781
306.39 295.1242980957031
305.85 296.4914245605469
305.54 297.65032958984375
305.21 298.4905700683594
304.49 296.44647216796875
303.67 297.67388916015625
302.78 291.3792724609375
297.87 290.0836486816406
297.24 290.7987976074219
296.6 288.7769470214844
295.95 289.2326354980469
294.6 290.9366455078125
293.91 289.96600341796875
293.2 289.01043701171875
292.49 287.1397399902344
291.76 285.9049987792969
291.02 285.7798156738281
290.27 284.6679992675781
289.51 284.4610290527344
288.75 283.2403564453125
287.97 281.0486145019531
287.18 278.3096923828125
286.39 275.6402282714844
285.58 273.00823974609375
284.77 270.6383361816406
283.95 268.60809326171875
283.13 266.49639892578125
282.29 264.7852478027344
281.45 262.516357421875
280.61 260.38446044921875
279.76 258.4385070800781
278.9 256.7004089355469
278.03 254.79966735839844
277.16 253.61318969726562
276.29 252.0885009765625
275.41 250.9678955078125
274.53 250.148681640625
273.64 249.76763916015625
272.75 249.4155731201172
271.85 248.94534301757812
270.95 248.32740783691406
270.05 247.63299560546875
269.14 246.72384643554688
268.23 246.13372802734375
267.32 246.10482788085938
266.4 245.96546936035156
265.48 245.6633758544922
264.56 244.73843383789062
263.64 244.161865234375
262.71 243.8333740234375
261.79 243.54725646972656
260.86 243.42111206054688
259.93 243.56851196289062
259.0 243.5504608154297
258.06 242.99276733398438
257.13 241.62838745117188
256.2 240.09336853027344
255.26 238.5440673828125
254.33 236.2436065673828
253.39 234.9428253173828
252.45 234.1776123046875
251.52 233.09437561035156
250.58 232.075439453125
249.64 230.8625946044922
248.7 229.36314392089844
247.77 228.31594848632812
246.83 227.370361328125
245.89 226.8936309814453
244.96 226.5625
244.02 225.95797729492188
243.09 225.63487243652344
242.15 225.15199279785156
241.22 224.90870666503906
240.29 224.71148681640625
239.36 224.37887573242188
238.43 223.68603515625
237.5 223.44296264648438
236.57 223.52212524414062
235.65 223.7246551513672
234.73 223.5938720703125
233.8 223.56573486328125
232.88 223.29547119140625
231.96 222.4971466064453
231.05 221.72555541992188
230.13 220.8794708251953
229.22 220.3555450439453
228.31 219.56387329101562
227.4 218.82437133789062
226.49 217.90476989746094
225.58 216.9068603515625
224.68 216.03021240234375
223.78 215.26478576660156
222.88 214.633544921875
221.99 213.76148986816406
221.09 213.041015625
220.2 212.31253051757812
219.32 211.69937133789062
218.43 211.21458435058594
217.55 210.1187286376953
216.67 209.53968811035156
215.79 209.09332275390625
214.91 207.9640655517578
214.04 207.07020568847656
213.17 206.61410522460938
212.31 206.55352783203125
211.45 205.98800659179688
210.59 205.57298278808594
209.73 205.1566162109375
208.87 204.85389709472656
208.02 204.2535400390625
207.18 203.7122802734375
206.33 203.31002807617188
205.49 203.16268920898438
204.65 203.2191162109375
203.82 203.24574279785156
202.99 203.12745666503906
202.16 203.13917541503906
201.34 203.35313415527344
200.51 203.1400909423828
199.7 202.76724243164062
198.88 202.4440460205078
198.07 201.97840881347656
197.26 201.12513732910156
196.46 199.97926330566406
195.66 198.81884765625
194.86 197.19436645507812
194.07 195.4530487060547
193.28 193.38926696777344
191.71 187.30401611328125
190.94 184.68270874023438
190.16 182.11508178710938
189.39 179.74317932128906
188.62 177.75425720214844
187.86 175.4406280517578
187.1 174.2147674560547
186.35 172.77713012695312
185.59 171.49916076660156
184.85 169.6820831298828
184.1 168.45802307128906
183.36 167.8467254638672
182.62 166.65660095214844
181.89 165.0409393310547
181.16 163.8897247314453
180.43 162.64100646972656
179.71 161.77806091308594
178.99 161.48069763183594
178.28 160.77696228027344
177.56 159.3033447265625
176.86 158.79261779785156
176.15 159.3323211669922
175.45 159.2957000732422
174.75 158.2394256591797
174.06 156.661376953125
173.37 155.88165283203125
172.69 156.81515502929688
172.0 156.7447509765625
171.33 156.8997802734375
170.65 157.3338165283203
169.98 157.79246520996094
169.31 157.24908447265625
168.65 158.4503173828125
167.99 158.85289001464844
167.34 158.93161010742188
166.69 158.0101776123047
166.04 158.6973419189453
165.39 157.88255310058594
164.75 158.99620056152344
164.12 159.4390869140625
162.86 159.88226318359375
162.23 160.53427124023438
161.61 159.89111328125
161.0 161.20884704589844
160.38 159.84523010253906
159.78 157.37123107910156
159.17 158.56475830078125
157.97 157.7432098388672
156.79 159.4366455078125
154.47 161.05470275878906
153.9 159.83001708984375
152.77 163.1856231689453
152.22 161.12001037597656
151.11 163.24708557128906
150.02 163.5633087158203
149.48 163.2797088623047
148.42 165.83729553222656
147.89 165.57101440429688
147.37 163.2822265625
146.85 161.27365112304688
145.82 167.56915283203125
144.31 165.0335693359375
143.32 169.29293823242188
142.82 170.06898498535156
142.31 168.01922607421875
141.28 164.81649780273438
140.77 164.21044921875
139.87 167.8470001220703
139.51 168.19107055664062
139.01 170.7052001953125
139.56 171.85740661621094
140.0 170.384033203125
140.57 170.67428588867188
141.25 170.87332153320312
142.04 173.4860382080078
142.94 176.10305786132812
143.94 177.26028442382812
145.02 178.44650268554688
146.17 178.30506896972656
149.93 179.5620880126953
151.25 183.53028869628906
152.59 184.69650268554688
153.93 187.62832641601562
155.28 187.35690307617188
157.96 187.09417724609375
159.27 189.30191040039062
160.57 190.81307983398438
161.84 192.42495727539062
163.09 194.4345245361328
164.32 195.5115966796875
165.51 195.5719451904297
166.67 197.05914306640625
167.8 197.47019958496094
168.89 197.36497497558594
170.98 196.9120330810547
171.97 197.0515899658203
172.92 196.37220764160156
173.84 195.73464965820312
174.73 195.37655639648438
175.58 194.2432403564453
176.39 193.3025665283203
177.17 192.40179443359375
180.58 184.44747924804688
182.73 166.37940979003906
185.43 146.10084533691406
185.97 142.2315673828125
186.21 140.66357421875
186.43 139.22805786132812
186.63 137.7835693359375
186.81 137.05697631835938
186.97 135.60528564453125
187.11 135.42398071289062
187.23 133.90357971191406
187.33 133.69515991210938
187.42 132.50076293945312
187.5 132.0567626953125
187.55 131.50450134277344
187.6 131.50985717773438
187.63 131.66455078125
187.65 131.60043334960938
187.65 131.00164794921875
187.64 130.72314453125
187.62 131.27569580078125
187.6 131.84120178222656
187.56 131.9730224609375
187.51 131.6383819580078
187.45 131.33058166503906
187.39 132.0745391845703
187.32 132.579833984375
187.24 133.9061737060547
187.15 133.54592895507812
187.06 133.4132537841797
186.97 133.90826416015625
186.87 135.14149475097656
186.77 136.6336212158203
186.66 137.67654418945312
186.56 137.53268432617188
186.34 138.22442626953125
186.23 138.77244567871094
186.13 140.32118225097656
186.02 139.18492126464844
185.92 140.58668518066406
185.82 139.820556640625
185.73 140.68492126464844
185.37 149.28623962402344
185.36 153.46742248535156
185.38 155.0809326171875
186.62 173.3330078125
188.6 183.18679809570312
190.1 177.5557098388672
191.68 188.07272338867188
191.91 189.55076599121094
192.12 188.73187255859375
192.67 191.92330932617188
192.97 191.68017578125
193.58 186.47509765625
193.54 186.70233154296875
193.44 183.40586853027344
193.37 182.29156494140625
192.35 179.8109893798828
191.58 179.61416625976562
191.36 178.35203552246094
190.39 177.18280029296875
188.69 190.9140167236328
188.06 189.2013397216797
187.74 188.64224243164062
187.41 189.7545166015625
187.07 188.60458374023438
186.73 188.83905029296875
186.38 187.63636779785156
186.03 188.5105743408203
185.31 189.61935424804688
184.94 191.16148376464844
184.57 192.43704223632812
184.19 193.3157501220703
183.81 193.35113525390625
183.42 191.5829620361328
182.23 182.15052795410156
181.83 181.95306396484375
181.42 180.5686798095703
181.01 178.7491455078125
180.6 177.11924743652344
180.18 175.99798583984375
179.76 174.9171600341797
178.06 164.7628936767578
177.63 162.45445251464844
177.19 161.34706115722656
176.76 159.89996337890625
176.32 158.38238525390625
175.44 154.13595581054688
174.99 153.3245391845703
174.55 153.05007934570312
174.1 151.57176208496094
173.65 151.7095184326172
173.2 150.9324188232422
172.75 150.8211212158203
172.3 150.19886779785156
171.85 149.90640258789062
171.4 148.884765625
170.95 148.32823181152344
170.49 148.2469482421875
170.04 148.53646850585938
169.58 148.40965270996094
169.13 148.0356903076172
168.67 147.268798828125
168.21 146.36761474609375
167.76 145.9464569091797
167.3 145.43862915039062
166.84 144.23565673828125
166.39 143.43865966796875
165.93 142.4156951904297


==> data/CG-EGA/acp_P-EGA_BE.dat <==
trues preds
130.71 130.4689483642578
134.69 130.5148468017578
139.1 130.43942260742188
141.44 129.80392456054688
143.83 129.9095001220703
146.28 130.22991943359375
151.25 131.2474822998047
153.75 131.58587646484375
156.25 131.68260192871094
158.74 131.6894073486328
163.65 132.1841583251953
166.06 132.4535369873047
168.43 132.32489013671875
170.76 132.64315795898438
177.49 133.71644592285156
228.18 153.03843688964844
228.28 155.16018676757812
228.6 158.494140625
228.8 159.6079559326172
229.48 166.00790405273438
230.57 202.6788787841797
230.83 223.4167938232422
231.82 230.865234375
232.2 228.978271484375
232.62 233.8449249267578
233.51 224.58201599121094
233.99 222.33299255371094
236.53 229.09007263183594
237.05 225.58892822265625
241.78 228.26231384277344
242.91 229.2855987548828
243.57 228.0589599609375
245.24 235.15235900878906
245.39 232.21469116210938
245.53 229.3894805908203
245.64 232.2914276123047
245.82 236.60926818847656
245.93 235.7172088623047
240.14 232.12261962890625
169.56 167.0957794189453
167.13 157.3577423095703
166.65 154.493408203125
128.4 156.92869567871094
139.19 161.11297607421875
154.45 170.49916076660156
169.5 177.83865356445312
279.26 238.8335723876953
280.05 234.6390838623047
280.79 232.4710693359375
282.71 231.77621459960938
283.25 227.76182556152344
284.63 229.06712341308594
286.19 233.1328887939453
286.75 237.5980224609375
286.98 241.8399658203125
287.2 247.47216796875
287.19 252.36865234375
287.16 255.06207275390625
287.02 262.0088195800781
286.73 268.4408874511719
287.42 247.76966857910156
287.7 284.4625244140625
288.02 275.9102783203125
288.39 268.49774169921875
288.82 276.9591369628906
289.29 286.7337646484375
290.37 298.39044189453125
290.97 296.97503662109375
291.61 282.20281982421875
292.27 278.5815124511719
292.95 282.3466491699219
294.37 288.3470764160156
295.82 294.83734130859375
297.27 293.861083984375
297.98 291.1349182128906
299.35 290.436767578125
301.28 291.8576354980469
302.45 290.2358703613281
302.99 288.07025146484375
304.45 291.2196960449219
304.87 294.2272033691406
305.27 297.60638427734375
305.96 293.6971740722656
306.26 298.2302551269531
306.53 294.3802490234375
306.96 298.9668273925781
307.46 294.4988098144531
307.52 298.6511535644531
307.17 294.1537170410156
306.13 297.2143249511719
304.86 295.92388916015625
304.09 298.2902526855469
303.24 293.67156982421875
302.3 286.2925720214844
301.81 288.4161682128906
301.3 292.12567138671875
300.77 293.7953186035156
300.22 295.3629455566406
299.65 299.4536437988281
299.07 295.00286865234375
298.48 292.3367919921875
295.28 290.9895324707031
192.5 190.08856201171875
163.49 161.4047088623047
158.57 160.23927307128906
157.38 160.293212890625
156.21 160.88600158691406
155.62 164.4473114013672
155.05 161.51675415039062
153.34 162.7842254638672
151.66 163.8568878173828
150.57 165.84066772460938
148.95 167.0723876953125
146.33 166.283447265625
145.31 164.97100830078125
144.81 166.80746459960938
143.82 170.89395141601562
141.8 164.38975524902344
140.3 167.24603271484375
139.24 172.48553466796875
139.07 168.85308837890625
139.07 172.80763244628906
139.25 170.63575744628906
156.62 186.4053192138672
177.92 191.11962890625
178.63 189.7115020751953
179.31 186.5225372314453
179.96 184.43228149414062
181.16 177.33473205566406
181.71 173.13194274902344
182.24 166.7175750732422
183.2 160.9043426513672
183.63 156.96426391601562
184.04 155.242919921875
184.43 151.55711364746094
184.78 149.12074279785156
185.12 146.15093994140625
185.71 143.4510040283203
186.45 139.7895965576172
185.65 144.4961395263672
185.57 141.82469177246094
185.5 144.38278198242188
185.44 146.402587890625
185.4 148.7447509765625
185.35 152.54307556152344
185.42 159.55934143066406
185.49 228.36305236816406
185.58 184.35159301757812
185.69 181.4456329345703
185.83 159.76287841796875
185.99 186.4794158935547
186.18 165.23876953125
186.39 171.48110961914062
186.86 169.7286834716797
187.13 181.2006072998047
187.41 179.36898803710938
187.69 169.88502502441406
187.99 176.61911010742188
188.29 181.3928985595703
188.9 173.7370147705078
189.21 185.67111206054688
189.51 182.12908935546875
189.81 176.2320098876953
190.39 172.5526885986328
190.67 165.5727081298828
190.94 183.2115020751953
191.2 173.3733367919922
191.45 187.56454467773438
192.32 181.7520751953125
192.5 193.18289184570312
192.83 190.06602478027344
193.1 179.63185119628906
193.21 187.93112182617188
193.31 183.05209350585938
193.39 185.3258056640625
193.46 193.40248107910156
193.52 187.98133850097656
193.56 185.59774780273438
193.59 178.1494598388672
193.59 183.73944091796875
193.57 187.41220092773438
193.49 181.9715576171875
193.28 184.92286682128906
193.19 181.13436889648438
193.08 183.21392822265625
192.95 186.34500122070312
192.82 190.3184051513672
192.68 183.4287109375
192.52 178.69053649902344
192.18 182.6284942626953
191.99 185.47088623046875
191.79 180.5478515625
191.13 181.78009033203125
190.89 179.38685607910156
190.65 176.9027557373047
190.13 179.17750549316406
189.86 181.13589477539062
189.58 176.5399169921875
189.29 185.94000244140625
188.99 191.91651916503906
188.38 187.59591674804688
185.67 191.4073486328125
183.03 187.6740264892578
182.63 183.49441528320312
179.34 172.29933166503906
178.92 169.869384765625
178.49 166.97756958007812
175.88 155.45701599121094


==> data/CG-EGA/acp_P-EGA_EP.dat <==
trues preds
187.67 134.5340576171875
191.35 134.69810485839844
173.44 176.12586975097656
181.36 177.720458984375
185.31 178.23643493652344
193.12 178.4024200439453
196.95 178.18936157226562
200.72 177.6746063232422
204.43 177.86907958984375
211.6 179.1968536376953
215.07 179.18966674804688
276.55 242.10595703125
147.38 177.1381378173828
148.63 175.81472778320312
169.95 195.91839599609375


==> data/CG-EGA/acp_R-EGA_AP.dat <==
trues_roc preds_roc
-0.4200000000000159 -1.0272979736328125
-0.4199999999999875 -0.1397705078125
-0.4199999999999875 -0.0226593017578125
-0.410000000000025 -0.5856170654296875
-0.4099999999999966 -0.487823486328125
-0.4099999999999966 -0.0379791259765625
-0.4000000000000057 0.6532440185546875
-0.4099999999999966 -0.6427154541015625
-0.4000000000000057 -0.2649993896484375
-0.39999999999997726 -0.4976654052734375
-0.3900000000000148 -0.695831298828125
-0.38999999999998636 -0.92303466796875
-0.3900000000000148 0.2015533447265625
-0.38999999999998636 -0.3360443115234375
-0.37999999999999545 0.82342529296875
-0.3900000000000148 -0.1354217529296875
-0.37999999999999545 0.031402587890625
-0.37000000000000455 -0.383331298828125
-0.37999999999999545 -0.6051483154296875
-0.37000000000000455 -0.12457275390625
-0.37000000000000455 0.057220458984375
-0.3599999999999852 -0.561309814453125
-0.37000000000000455 0.3108978271484375
-0.36000000000001364 -1.122955322265625
-0.3599999999999852 0.275054931640625
-0.3499999999999943 -1.2278900146484375
-0.35000000000002274 0.5513763427734375
-0.3499999999999943 -1.26995849609375
-0.3499999999999943 -0.56512451171875
-0.3499999999999943 -0.0688323974609375
-0.3400000000000034 -0.6494140625
-0.3400000000000034 -0.16961669921875
-0.3400000000000034 -0.17742919921875
-0.3299999999999841 -0.408416748046875
-0.3300000000000125 -0.3553314208984375
-0.3299999999999841 -0.4123382568359375
-0.3300000000000125 -0.043304443359375
-0.3199999999999932 -0.490447998046875
-0.3300000000000125 -0.19049072265625
-0.3199999999999932 -0.017578125
-0.3100000000000023 -0.1495819091796875
-0.3199999999999932 0.2143707275390625
-0.3100000000000023 -0.2870025634765625
-0.3100000000000023 -0.0497894287109375
-0.30000000000001137 -0.3114776611328125
-0.3100000000000023 0.085205078125
-0.29999999999998295 -0.6280517578125
-0.30000000000001137 -0.352142333984375
-0.28999999999999204 0.021636962890625
-0.30000000000001137 0.07781982421875
-0.28999999999999204 -0.178375244140625
-0.28999999999999204 0.2542877197265625
-0.28000000000000114 0.1088104248046875
-0.28999999999999204 -0.4452972412109375
-0.28000000000000114 -0.317962646484375
-0.28000000000000114 -1.189117431640625
-0.27000000000001023 0.1041107177734375
-0.28000000000000114 -0.2079925537109375
-0.27000000000001023 1.000640869140625
-0.2699999999999818 1.0604705810546875
-0.2600000000000193 0.671966552734375
-0.2699999999999818 0.7870025634765625
-0.2600000000000193 -0.6079254150390625
-0.2599999999999909 -0.5464019775390625
-0.2599999999999909 -1.123931884765625
-0.25 -1.1535797119140625
-0.25 0.2318267822265625
-0.25 0.2481536865234375
-0.25 -0.5712890625
-0.25 -0.5792999267578125
-0.2400000000000091 -0.0663604736328125
-0.2400000000000091 -0.57568359375
-0.23999999999998067 0.0056915283203125
-0.2300000000000182 -1.078582763671875
-0.23999999999998067 -0.180206298828125
-0.2300000000000182 -0.742218017578125
-0.22999999999998977 -0.109222412109375
-0.21999999999999886 0.2579803466796875
-0.22999999999998977 -0.1255035400390625
-0.21999999999999886 -0.5360260009765625
-0.22000000000001307 0.42645263671875
-0.21999999999999886 -0.155731201171875
-0.20999999999999375 -0.3327484130859375
-0.22000000000001307 -0.1841888427734375
-0.20999999999999375 -0.1745758056640625
-0.20000000000000284 0.2512969970703125
-0.20999999999999375 -0.6167144775390625
-0.21000000000000796 0.5704345703125
-0.19999999999998863 0.2951202392578125
-0.20000000000000284 -0.1696319580078125
-0.20000000000000284 -0.0519256591796875
-0.18999999999999773 -0.4751739501953125
-0.20000000000000284 -0.491241455078125
-0.18999999999999773 -0.427520751953125
-0.18999999999999773 -0.26519775390625
-0.18000000000000682 -0.01263427734375
-0.18999999999999773 -0.207550048828125
-0.18000000000000682 0.069366455078125
-0.1799999999999926 0.372528076171875
-0.18000000000000682 -0.3751678466796875
-0.1799999999999926 -0.0732421875
-0.18000000000000682 -1.2764739990234375
-0.1700000000000017 -0.0158538818359375
-0.1699999999999875 0.233184814453125
-0.1700000000000017 -0.11273193359375
-0.1700000000000017 -0.2183990478515625
-0.1599999999999966 -0.509033203125
-0.1700000000000017 0.0768585205078125
-0.1600000000000108 -0.0194091796875
-0.1599999999999966 0.02567291259765625
-0.14999999999999147 0.1044921875
-0.1600000000000108 -1.1383895874023438
-0.14999999999999147 -0.1743927001953125
-0.15000000000000568 -0.49741363525390625
-0.14999999999999147 -0.1311187744140625
-0.15000000000000568 0.29178619384765625
-0.15000000000000568 -0.42828369140625
-0.14000000000000057 0.11502838134765625
-0.14000000000000057 -0.25710296630859375
-0.13999999999998636 0.25458526611328125
-0.14000000000000057 -0.3759002685546875
-0.13000000000000966 -0.104156494140625
-0.12999999999999545 -0.05730438232421875
-0.12999999999999545 -0.5523605346679688
-0.12000000000000455 -0.20342254638671875
-0.12000000000000455 0.34337615966796875
-0.10999999999999943 0.11223602294921875
-0.10999999999999943 -0.099761962890625
-0.10999999999999943 -0.4830474853515625
-0.10999999999999943 -0.012481689453125
-0.09999999999999432 -0.38910675048828125
-0.10000000000000853 0.404754638671875
-0.0899999999999892 -0.19388580322265625
-0.09000000000000341 -0.30474090576171875
-0.09000000000000341 -0.519256591796875
-0.0799999999999983 -0.1947784423828125
-0.0799999999999983 -0.19964599609375
-0.0799999999999983 -0.00927734375
-0.07000000000000739 -0.0121612548828125
-0.06999999999999318 -0.1033935546875
-0.07000000000000739 -0.010467529296875
-0.06999999999999318 -0.06024932861328125
-0.060000000000002274 0.5313186645507812
-0.04999999999999716 -0.21205902099609375
-0.060000000000002274 -0.0094451904296875
-0.04999999999999716 -0.4971160888671875
-0.05000000000001137 -0.0785064697265625
-0.04999999999999716 -0.02341461181640625
-0.03999999999999204 -0.051055908203125
-0.04000000000000625 -0.17876434326171875
-0.03999999999999204 -0.5434951782226562
-0.030000000000001137 0.1830291748046875
-0.04000000000000625 0.26165008544921875
-0.030000000000001137 0.2018585205078125
-0.030000000000001137 0.04889678955078125
-0.01999999999999602 -0.07621002197265625
-0.030000000000001137 0.03826904296875
-0.01999999999999602 -0.0378875732421875
-0.020000000000010232 0.16024017333984375
-0.01999999999999602 -0.4405364990234375
-0.009999999999990905 -0.47284698486328125
-0.020000000000010232 0.2032318115234375
-0.009999999999990905 -0.02215576171875
-0.010000000000005116 0.162017822265625
-0.010000000000005116 -0.0163726806640625
-0.009999999999990905 0.27957916259765625
0.0 -0.4228057861328125
-0.010000000000005116 -0.0763397216796875
0.0 -0.247100830078125
0.0 0.17766571044921875
0.0 -0.395263671875
0.0 0.35417938232421875
0.0 -0.11307525634765625
0.010000000000005116 0.5601348876953125
0.0 0.2425994873046875
0.009999999999990905 0.26886749267578125
0.010000000000005116 0.04912567138671875
0.0 0.1256256103515625
0.010000000000005116 0.06278228759765625
0.009999999999990905 0.037322998046875
0.010000000000005116 0.0273590087890625
0.01999999999999602 0.22064971923828125
0.010000000000005116 -0.3272247314453125
0.009999999999990905 0.28076171875
0.020000000000010232 0.0044403076171875
0.009999999999990905 0.0279693603515625
0.020000000000010232 0.595977783203125
0.01999999999999602 0.22745513916015625
0.010000000000005116 0.32193756103515625
0.01999999999999602 -0.34943389892578125
0.01999999999999602 -0.069976806640625
0.01999999999999602 0.30252838134765625
0.020000000000010232 0.10837554931640625
0.01999999999999602 0.11208343505859375
0.01999999999999602 0.37652587890625
0.020000000000010232 -0.5593414306640625
0.01999999999999602 0.45423126220703125
0.01999999999999602 0.24477386474609375
0.030000000000001137 0.7467727661132812
0.01999999999999602 -0.1371917724609375
0.020000000000010232 0.0305023193359375
0.030000000000001137 0.05194854736328125
0.01999999999999602 -0.5190277099609375
0.01999999999999602 0.12227630615234375
0.030000000000001137 -0.5486297607421875
0.01999999999999602 0.03912353515625
0.030000000000001137 0.11757659912109375
0.01999999999999602 0.20958709716796875
0.030000000000001137 0.08585357666015625
0.020000000000010232 -0.12493133544921875
0.030000000000001137 0.140350341796875
0.01999999999999602 -0.00202178955078125
0.030000000000001137 0.31809234619140625
0.030000000000001137 -0.0821380615234375
0.01999999999999602 -0.12607574462890625
0.030000000000001137 -0.22592926025390625
0.030000000000001137 0.7463455200195312
0.01999999999999602 0.18338775634765625
0.030000000000001137 -0.02068328857421875
0.030000000000001137 -0.0485382080078125
0.01999999999999602 0.0030059814453125
0.030000000000001137 -0.29279327392578125
0.030000000000001137 -0.15593719482421875
0.01999999999999602 0.0789794921875
0.030000000000001137 0.28619384765625
0.030000000000001137 0.06449127197265625
0.030000000000001137 0.34905242919921875
0.01999999999999602 0.32696533203125
0.030000000000001137 -0.1190185546875
0.030000000000001137 0.08092498779296875
0.030000000000001137 0.0980072021484375
0.01999999999999602 0.2638092041015625
0.030000000000001137 -0.36360931396484375
0.030000000000001137 -0.00928497314453125
0.030000000000001137 0.201995849609375
0.01999999999999602 -0.06435394287109375
0.030000000000001137 0.0731964111328125
0.030000000000001137 -0.21007537841796875
0.030000000000001137 0.44460296630859375
0.020000000000010232 0.009735107421875
0.029999999999986926 0.6061630249023438
0.030000000000001137 0.161224365234375
0.020000000000010232 0.6772537231445312
0.030000000000001137 0.187103271484375
0.029999999999986926 0.0154876708984375
0.030000000000001137 0.5219573974609375
0.020000000000010232 0.1362152099609375
0.030000000000001137 0.4484100341796875
0.030000000000001137 -0.1085205078125
0.029999999999986926 -0.066802978515625
0.030000000000001137 -0.3921051025390625
0.020000000000010232 -0.302032470703125
0.0 0.09869384765625
0.0 0.592498779296875
0.0 -0.2483978271484375
0.009999999999990905 -0.139129638671875
0.060000000000002274 -0.0486907958984375
0.12999999999999545 0.6231536865234375
0.22000000000001307 0.2545166015625
0.3399999999999892 0.4444732666015625
0.480000000000004 -0.0854339599609375
0.6299999999999955 -0.2588043212890625
0.7900000000000063 -0.41632080078125
0.9599999999999937 0.126251220703125
1.1300000000000097 0.832855224609375
1.309999999999988 0.1536865234375
1.470000000000013 0.501220703125
1.6400000000000006 -0.278289794921875
1.9199999999999875 -0.00677490234375
2.1599999999999966 0.216827392578125
2.469999999999999 0.890167236328125
2.4599999999999795 0.4638519287109375
2.2900000000000205 0.4199981689453125
2.2399999999999807 0.4688873291015625
2.1399999999999864 0.493194580078125
2.0900000000000034 0.4930572509765625
2.039999999999992 0.13336181640625
1.9800000000000182 -0.0043792724609375
1.8700000000000045 0.6809234619140625
1.7600000000000193 0.474029541015625
1.6999999999999886 0.5738067626953125
1.6500000000000057 -0.1839599609375
1.5900000000000034 0.570281982421875
1.539999999999992 0.3365478515625
1.490000000000009 0.954742431640625
1.4299999999999784 0.889251708984375
1.3799999999999955 -0.2212371826171875
1.3200000000000216 -0.0466766357421875
1.2800000000000011 -0.491668701171875
1.2299999999999898 -0.2390289306640625
1.1800000000000068 0.8709259033203125
1.1299999999999955 0.1183319091796875
1.0800000000000125 -0.558074951171875
1.039999999999992 0.1707305908203125
1.0 0.1839599609375
0.9499999999999886 1.708587646484375
0.9099999999999966 0.408538818359375
0.8700000000000045 -0.0382843017578125
0.8300000000000125 -0.14849853515625
0.789999999999992 -0.5583953857421875
0.75 0.09783935546875
0.7199999999999989 0.60345458984375
0.6800000000000068 0.7340850830078125
0.6399999999999864 -0.0432586669921875
0.6100000000000136 -0.1770782470703125
0.5799999999999841 0.47137451171875
0.5500000000000114 0.5140380859375
0.5200000000000102 0.0155487060546875
0.4899999999999807 0.546600341796875
0.46000000000000796 -0.186065673828125
0.4300000000000068 0.23101806640625
0.4099999999999966 -0.629669189453125
0.37999999999999545 1.49737548828125
0.36000000000001364 0.3187713623046875
0.3299999999999841 0.7037811279296875
0.3100000000000023 -0.2489166259765625
0.28999999999999204 1.2830963134765625
0.27000000000001023 0.2098388671875
0.2599999999999909 0.6474151611328125
0.2300000000000182 0.526214599609375
0.20999999999997954 0.875091552734375
0.20000000000001705 -0.4610748291015625
0.18000000000000682 0.8879852294921875
0.1699999999999875 1.0487518310546875
0.15000000000000568 -0.4818878173828125
0.13999999999998636 0.9513702392578125
0.12999999999999545 1.14886474609375
0.12000000000000455 0.0526123046875
0.09000000000000341 0.7279510498046875
0.07999999999998408 -0.6456756591796875
0.0800000000000125 1.128326416015625
0.06999999999999318 -0.2366790771484375
0.0700000000000216 -1.743377685546875
0.06999999999999318 0.8239898681640625
0.06999999999999318 0.4915924072265625
0.06999999999999318 0.73138427734375
0.0800000000000125 1.0612945556640625
0.07999999999998408 1.139495849609375
0.09000000000000341 -0.035614013671875
0.10000000000002274 -0.3472900390625
0.13000000000002387 -0.233489990234375
0.13999999999998636 -1.161376953125
0.1699999999999875 2.035125732421875
0.19000000000002615 1.1455535888671875
0.20999999999997954 1.1878662109375
0.29999999999998295 -1.0587005615234375
0.3300000000000125 0.42877197265625
0.4300000000000068 -0.214263916015625
0.4899999999999807 2.4499664306640625
0.5 -0.439361572265625
0.5100000000000193 1.8040618896484375
0.5199999999999818 -0.594085693359375
0.5199999999999818 0.9448699951171875
0.5100000000000193 0.514617919921875
0.5 -1.38629150390625
0.5 0.8626251220703125
0.47999999999998977 -0.95904541015625
0.47999999999998977 -0.101470947265625
0.46000000000000796 0.608184814453125
0.4399999999999977 0.2488250732421875
0.4300000000000068 -0.814788818359375
0.4000000000000057 -0.4621124267578125
0.37000000000000455 -1.2006988525390625
0.3400000000000034 1.543365478515625
0.30000000000001137 0.399078369140625
0.28000000000000114 -0.3080596923828125
0.2599999999999909 -0.282073974609375
0.22999999999998977 1.993988037109375
0.22000000000002728 1.762115478515625
0.19999999999998863 0.1548004150390625
0.10000000000002274 1.329376220703125
0.060000000000002274 0.7064056396484375
0.030000000000001137 1.7977447509765625
0.0 -1.791778564453125
-0.010000000000019327 0.3841094970703125
-0.03999999999999204 -0.07000732421875
-0.04999999999998295 0.60052490234375
-0.0700000000000216 0.8823394775390625
-0.09000000000000341 -0.9456939697265625
-0.09999999999999432 0.9559173583984375
-0.12000000000000455 0.142181396484375
-0.13999999999998636 1.2737884521484375
-0.15000000000000568 -0.0337982177734375
-0.1699999999999875 0.3127288818359375
-0.18000000000000682 -1.139129638671875
-0.19999999999998863 -2.0114593505859375
-0.21000000000000796 0.2520294189453125
-0.21999999999999886 -0.389068603515625
-0.2400000000000091 -0.023681640625
-0.25 1.0935516357421875
-0.27000000000001023 -1.952789306640625
-0.28000000000000114 -0.319671630859375
-0.28999999999999204 0.28143310546875
-0.29999999999998295 -1.6284637451171875
-0.3100000000000023 -1.741180419921875
-0.3200000000000216 0.380462646484375
-0.339999999999975 -0.256805419921875
-0.35000000000002274 -0.12109375
-0.3499999999999943 -0.194061279296875
-0.37000000000000455 0.209869384765625
-0.38999999999998636 -0.309417724609375
-0.38999999999998636 -0.3621978759765625
-0.410000000000025 0.693267822265625
-0.4099999999999966 0.0142669677734375
-0.4199999999999875 0.6088104248046875
-0.4300000000000068 0.84112548828125
-0.4300000000000068 0.5054473876953125
-0.44999999999998863 0.121002197265625
-0.44999999999998863 0.3177337646484375
-0.46000000000000796 -0.6658172607421875
-0.46000000000000796 -0.7377777099609375
-0.46999999999999886 -1.312957763671875
-0.47999999999998977 -1.1934967041015625
-0.4900000000000091 -1.601470947265625
-0.4900000000000091 -1.538360595703125
-0.4899999999999807 -1.614410400390625
-0.5 -2.29339599609375
-0.5100000000000193 -2.4058990478515625
-0.5099999999999909 -1.9693450927734375
-0.5200000000000102 -1.8818511962890625
-0.5199999999999818 -1.5797882080078125
-0.5300000000000011 -1.2535247802734375
-0.5300000000000011 -1.1326751708984375
-0.5300000000000011 -0.3590545654296875
-0.539999999999992 0.295135498046875
-0.5400000000000205 0.6717987060546875
-0.549999999999983 0.39886474609375
-0.5500000000000114 -0.08880615234375
-0.5600000000000023 0.0546722412109375
-0.549999999999983 -0.10028076171875
-0.5600000000000023 -0.0733184814453125
-0.5600000000000023 -0.3636627197265625
-0.5700000000000216 -0.414581298828125
-0.5699999999999932 -0.417388916015625
-0.5699999999999932 -0.663299560546875
-0.5699999999999932 -0.3131866455078125
-0.5800000000000125 -0.0384368896484375
-0.5799999999999841 -0.1528778076171875
-0.5800000000000125 -0.06817626953125
-0.5799999999999841 0.21087646484375
-0.5800000000000125 0.0422515869140625
-0.5800000000000125 -0.166107177734375
-0.589999999999975 -0.5169525146484375
-0.5900000000000034 -1.2696380615234375
-0.5900000000000034 -0.9784088134765625
-0.5900000000000034 -0.807220458984375
-0.5900000000000034 -0.6552886962890625
-0.5900000000000034 0.041412353515625
-0.5999999999999943 -0.1761932373046875
-0.5900000000000034 -0.1074676513671875
-0.5999999999999943 0.123992919921875
-0.5900000000000034 0.16522216796875
-0.5999999999999943 -0.5748748779296875
-0.5999999999999943 -0.066192626953125
-0.5900000000000034 -0.5328369140625
-0.6000000000000227 -0.3089141845703125
-0.5999999999999943 -0.265472412109375
-0.5999999999999943 -0.1994781494140625
-0.5900000000000034 -0.3641357421875
-0.5999999999999943 -0.5136871337890625
-0.5999999999999943 -0.4442596435546875
-0.5999999999999943 -0.5246429443359375
-0.6000000000000227 -0.473388671875
-0.589999999999975 -0.4292755126953125
-0.6000000000000227 -0.3365631103515625
-0.5999999999999943 -0.4128875732421875
-0.5900000000000034 0.0073394775390625
-0.5999999999999943 -0.05780029296875
-0.5900000000000034 0.20758056640625
-0.5999999999999943 0.104583740234375
-0.5900000000000034 -0.30059814453125
-0.5900000000000034 -0.3731689453125
-0.5900000000000034 -0.3797607421875
-0.5999999999999943 -0.178802490234375
-0.5900000000000034 -0.3516845703125
-0.5799999999999841 -0.3335113525390625
-0.5900000000000034 -0.2080535888671875
-0.5900000000000034 -0.3453369140625
-0.5900000000000034 -0.4630126953125
-0.5800000000000125 -0.522247314453125
-0.5799999999999841 -0.5482025146484375
-0.5900000000000034 -0.6945343017578125
-0.5800000000000125 -0.765594482421875
-0.5799999999999841 -0.820648193359375
-0.5699999999999932 -0.9117279052734375
-0.5800000000000125 -0.8198699951171875
-0.5799999999999841 -0.8664093017578125
-0.5700000000000216 -1.044189453125
-0.5699999999999932 -1.02789306640625
-0.5699999999999932 -0.9884796142578125
-0.5699999999999932 -0.7397308349609375
-0.5700000000000216 -0.8830108642578125
-0.5699999999999932 -1.3243560791015625
-0.5600000000000023 -0.979766845703125
-0.5600000000000023 0.1461639404296875
-0.5600000000000023 -1.3662109375
-0.5600000000000023 -0.6244354248046875
-0.5599999999999739 -0.570587158203125
-0.5500000000000114 -0.8410491943359375
-0.5600000000000023 -0.61395263671875
-0.5500000000000114 -0.354339599609375
-0.549999999999983 -0.7097320556640625
-0.539999999999992 -0.49078369140625
-0.5500000000000114 -0.7921142578125
-0.539999999999992 0.4423370361328125
-0.5500000000000114 -0.5117645263671875
-0.539999999999992 -0.209716796875
-0.5400000000000205 -0.096923828125
-0.5299999999999727 -0.28668212890625
-0.5400000000000205 -0.102691650390625
-0.5300000000000011 0.155517578125
-0.5300000000000011 -0.184906005859375
-0.5300000000000011 0.3306884765625
-0.5300000000000011 0.2345733642578125
-0.5199999999999818 0.266571044921875
-0.5200000000000102 -0.1353302001953125
-0.5200000000000102 -0.6582794189453125
-0.5199999999999818 -1.068817138671875
-0.5200000000000102 -0.6435546875
-0.5099999999999909 -0.605072021484375
-0.5099999999999909 -0.0561981201171875
-0.5100000000000193 -1.5445709228515625
-0.5099999999999909 -0.5329742431640625
-0.5099999999999909 -1.9186553955078125
-0.5 -1.3778228759765625
-0.5 -1.0974884033203125
-0.5 -1.1908721923828125
-0.5 0.122955322265625
-0.4900000000000091 -2.403533935546875
-0.4899999999999807 -2.052764892578125
-0.4900000000000091 -0.7816009521484375
-0.47999999999998977 -0.6232757568359375
-0.4800000000000182 -1.7674560546875
-0.47999999999998977 -0.0252685546875
-0.46999999999999886 0.4225921630859375
-0.46999999999999886 -0.6213836669921875
-0.46999999999999886 -0.4910125732421875
-0.46000000000000796 -2.343780517578125
-0.46999999999999886 -0.300018310546875
-0.46000000000000796 -0.7206878662109375
-0.45999999999997954 -0.1113128662109375
-0.45000000000001705 -0.401031494140625
-0.44999999999998863 -0.7819976806640625
-0.46000000000000796 -0.5749359130859375
-0.4399999999999977 -0.6573333740234375
-0.44999999999998863 -0.132110595703125
-0.4399999999999977 -0.4966888427734375
-0.4399999999999977 -0.242462158203125
-0.4399999999999977 -0.4948272705078125
-0.44000000000002615 -0.5189056396484375
-0.4299999999999784 -0.6277008056640625
-0.4300000000000068 -0.9047698974609375
-0.4300000000000068 -0.220306396484375
-0.4199999999999875 -0.328155517578125
-0.4300000000000068 -1.0671844482421875
-0.4199999999999875 -0.5038604736328125
-0.4200000000000159 -0.592926025390625
-0.4099999999999966 -0.1407470703125
-0.4099999999999966 0.1330413818359375
-0.4099999999999966 -0.21875
-0.4099999999999966 -0.6877288818359375
-0.410000000000025 -0.9941864013671875
-0.39999999999997726 -0.985382080078125
-0.4000000000000057 -0.4243927001953125
-0.4000000000000057 -0.4562835693359375
-0.38999999999998636 -0.194366455078125
-0.4000000000000057 -0.87469482421875
-0.3900000000000148 0.388153076171875
-0.37999999999999545 -0.031707763671875
-0.38999999999998636 1.46630859375
-0.37999999999999545 0.260955810546875
-0.3800000000000239 0.195892333984375
-0.37999999999999545 -0.1203460693359375
-0.37000000000000455 -0.3595123291015625
-0.3699999999999761 0.228729248046875
-0.37000000000000455 0.235870361328125
-0.37000000000000455 1.134368896484375
-0.36000000000001364 0.277435302734375
-0.37000000000000455 0.3881683349609375
-0.3599999999999852 -0.3417510986328125
-0.3499999999999943 0.4454498291015625
-0.36000000000001364 0.9542999267578125
-0.3499999999999943 0.7345123291015625
-0.3499999999999943 0.5933380126953125
-0.3499999999999943 0.4727935791015625
-0.3400000000000034 -0.2279205322265625
-0.3400000000000034 1.0593414306640625
-0.3400000000000034 0.639617919921875
-0.3400000000000034 1.3266143798828125
-0.3299999999999841 0.9570465087890625
-0.3300000000000125 -0.1156463623046875
-0.3300000000000125 -0.4971466064453125
-0.3299999999999841 0.668731689453125
-0.3199999999999932 1.4447174072265625
-0.3200000000000216 1.2369842529296875
-0.3199999999999932 -0.1786041259765625
-0.3199999999999932 0.132843017578125
-0.3100000000000023 0.416015625
-0.3199999999999932 0.5429229736328125
-0.3100000000000023 0.34136962890625
-0.30000000000001137 0.6390228271484375
-0.3100000000000023 0.126983642578125
-0.29999999999998295 0.8481597900390625
-0.30000000000001137 0.5098419189453125
-0.29999999999998295 -0.2099609375
-0.29000000000002046 0.0890045166015625
-0.28999999999999204 0.5135040283203125
-0.28999999999999204 0.436279296875
-0.29000000000002046 0.55816650390625
-0.28000000000000114 -0.467987060546875
-0.28999999999999204 -0.5498809814453125
-0.28000000000000114 0.3232574462890625
-0.28000000000000114 1.21209716796875
-0.2699999999999818 0.3318939208984375
-0.28000000000000114 -0.5230712890625
-0.27000000000001023 -0.516998291015625
-0.2599999999999909 0.7803802490234375
-0.27000000000001023 0.113433837890625
-0.2599999999999909 0.3743133544921875
-0.27000000000001023 0.3667449951171875
-0.2599999999999909 0.67578125
-0.25 -0.3868560791015625
-0.2600000000000193 0.4586334228515625
-0.25 -0.10723876953125
-0.25 0.5910186767578125
-0.25 -0.1875457763671875
-0.23999999999998067 1.1989593505859375
-0.25 -0.4200286865234375
-0.2400000000000091 0.995819091796875
-0.2400000000000091 0.3548126220703125
-0.22999999999998977 0.7274169921875
-0.2400000000000091 0.4626617431640625
-0.22999999999998977 0.76123046875
-0.22999999999998977 0.0904693603515625
-0.2300000000000182 -0.625244140625
-0.21999999999999886 -0.8605194091796875
-0.21999999999999886 0.1713714599609375
-0.22999999999998977 0.65631103515625
-0.2400000000000091 0.4748077392578125
-0.25 0.030517578125
-0.2699999999999818 -0.0970306396484375
-0.28000000000000114 -1.4171142578125
-0.27000000000001023 0.95367431640625
-0.22999999999998977 1.555389404296875
-0.12000000000000455 -0.8197479248046875
0.009999999999990905 -0.905548095703125
0.4099999999999966 0.613128662109375
0.6399999999999864 0.573822021484375
0.910000000000025 -0.3949127197265625
1.1899999999999977 0.3221588134765625
1.4799999999999898 1.204925537109375
1.7700000000000102 2.118804931640625
2.049999999999983 0.67987060546875
2.5999999999999943 1.969482421875
2.8499999999999943 2.7220458984375
3.0800000000000125 2.208831787109375
3.280000000000001 2.3660430908203125
3.6100000000000136 2.623748779296875
3.7299999999999898 2.3866729736328125
3.8200000000000216 1.530487060546875
3.9499999999999886 2.17144775390625
3.930000000000007 1.12811279296875
3.6200000000000045 1.01092529296875
3.3799999999999955 2.8099822998046875
3.280000000000001 4.10223388671875
3.200000000000017 2.40386962890625
3.0999999999999943 2.8037109375
3.0 1.584442138671875
2.9099999999999966 3.1316375732421875
2.819999999999993 3.4828033447265625
2.719999999999999 5.30645751953125
2.6200000000000045 5.3821563720703125
2.530000000000001 4.17926025390625
2.430000000000007 4.270172119140625
2.3400000000000034 2.176422119140625
2.25 3.8210296630859375
2.1599999999999966 4.15643310546875
2.069999999999993 1.5349578857421875
1.9800000000000182 2.6063995361328125
1.8999999999999773 1.919342041015625
1.8199999999999932 0.957061767578125
1.7300000000000182 1.830413818359375
1.6499999999999773 1.102691650390625
1.5699999999999932 1.5995330810546875
1.5 2.124786376953125
1.4300000000000068 0.7356414794921875
1.3500000000000227 -0.1961669921875
1.2799999999999727 -0.160919189453125
1.2100000000000364 2.348419189453125
1.1499999999999773 -0.3123931884765625
1.079999999999984 -0.5179443359375
0.9599999999999795 -0.9602508544921875
0.910000000000025 1.0051422119140625
0.6899999999999977 1.324615478515625
0.6399999999999864 0.5533599853515625
0.5 1.9033660888671875
0.45999999999997954 1.22625732421875
0.38999999999998636 -1.2968597412109375
0.34000000000003183 1.1251678466796875
0.3100000000000023 -0.30096435546875
0.2799999999999727 0.2173919677734375
0.20999999999997954 1.091949462890625
0.18999999999999773 0.8538970947265625
0.12999999999999545 1.848541259765625
0.08999999999997499 1.4091339111328125
0.060000000000002274 0.8851318359375
0.05000000000001137 0.5068511962890625
0.020000000000038654 1.4322052001953125
-0.010000000000047748 0.3240814208984375
-0.040000000000020464 1.597564697265625
-0.040000000000020464 1.14459228515625
-0.049999999999954525 1.65374755859375
-0.060000000000002274 1.189788818359375
-0.07000000000005002 -0.556610107421875
-0.060000000000002274 1.09014892578125
-0.05000000000001137 0.975921630859375
-0.040000000000020464 0.212127685546875
-0.029999999999972715 0.15728759765625
-0.009999999999990905 1.274810791015625
0.0 0.429290771484375
0.01999999999998181 0.6153564453125
0.05000000000001137 -0.159454345703125
0.07999999999998408 0.03314208984375
0.11000000000001364 0.04302978515625
0.14999999999997726 0.1094970703125
0.18000000000000682 -0.339141845703125
0.5199999999999818 0.820220947265625
0.7100000000000364 1.963348388671875
0.7300000000000182 1.242919921875
0.7300000000000182 2.50848388671875
0.6899999999999977 1.11981201171875
0.6699999999999591 2.4921875
0.6400000000000432 2.15155029296875
0.6000000000000227 1.1234130859375
0.5199999999999818 -1.442352294921875
0.4800000000000182 2.118896484375
0.36000000000001364 -0.517852783203125
0.2300000000000182 1.77325439453125
0.17000000000001592 -0.002471923828125
0.13999999999998636 -0.65618896484375
0.11000000000001364 -0.426177978515625
0.040000000000020464 1.37066650390625
-0.009999999999990905 -0.954376220703125
-0.05000000000001137 -0.211517333984375
-0.06999999999999318 -0.469390869140625
-0.0999999999999659 1.534393310546875
-0.160000000000025 1.69140625
-0.18000000000000682 1.153900146484375
-0.20999999999997954 -1.541961669921875
-0.2300000000000182 -0.332763671875
-0.2799999999999727 -0.722900390625
-0.3100000000000023 1.158905029296875
-0.3300000000000409 0.840240478515625
-0.37000000000000455 0.5225830078125
-0.4199999999999591 -0.616363525390625
-0.4600000000000364 -2.29229736328125
-0.6100000000000136 -2.253143310546875
-0.6299999999999955 0.71514892578125
-0.6399999999999864 -2.0218505859375
-0.6500000000000341 0.4556884765625
-0.67999999999995 -0.052886962890625
-0.6899999999999977 -0.97064208984375
-0.7100000000000364 -0.95556640625
-0.7099999999999795 -1.870697021484375
-0.7300000000000182 -1.2347412109375
-0.7400000000000091 -0.12518310546875
-0.75 -1.11181640625
-0.7599999999999909 -0.20697021484375
-0.7599999999999909 -1.220672607421875
-0.7799999999999727 -2.191741943359375
-0.7900000000000205 -2.738922119140625
-0.7900000000000205 -2.669464111328125
-0.8100000000000023 -2.631988525390625
-0.8100000000000023 -2.369903564453125
-0.8199999999999932 -2.030242919921875
-0.8199999999999932 -2.1116943359375
-0.839999999999975 -1.711151123046875
-0.8400000000000318 -2.268890380859375
-0.839999999999975 -2.13189697265625
-0.8500000000000227 -1.945953369140625
-0.8600000000000136 -1.73809814453125
-0.8700000000000045 -1.9007415771484375
-0.8699999999999477 -1.1864776611328125
-0.8700000000000045 -1.524688720703125
-0.8799999999999955 -1.12060546875
-0.8800000000000523 -0.8192138671875
-0.8899999999999864 -0.38104248046875
-0.8899999999999864 -0.3520660400390625
-0.8999999999999773 -0.4702301025390625
-0.9000000000000341 -0.6179351806640625
-0.8999999999999773 -0.6944122314453125
-0.910000000000025 -0.909149169921875
-0.9099999999999682 -0.590118408203125
-0.910000000000025 -0.028900146484375
-0.9200000000000159 -0.1393585205078125
-0.9199999999999591 -0.302093505859375
-0.9200000000000159 -0.9249420166015625
-0.9200000000000159 -0.576568603515625
-0.9300000000000068 -0.3284912109375
-0.9199999999999591 -0.2861175537109375
-0.9300000000000068 -0.1261444091796875
-0.9300000000000068 0.14739990234375
-0.9300000000000068 -0.0180511474609375
-0.9399999999999977 -0.5576934814453125
-0.9300000000000068 -1.3643798828125
-0.9300000000000068 -1.5350189208984375
-0.9399999999999977 -1.5493011474609375
-0.9299999999999784 -2.3004608154296875
-0.9400000000000261 -1.30078125
-0.9399999999999977 -0.7652130126953125
-0.9299999999999784 -1.0832366943359375
-0.9399999999999977 -1.0189361572265625
-0.9400000000000261 -1.2128448486328125
-0.9399999999999977 -1.49945068359375
-0.9299999999999784 -1.0471954345703125
-0.9399999999999977 -0.945587158203125
-0.9400000000000261 -0.4767303466796875
-0.9299999999999784 -0.3311309814453125
-0.9399999999999977 -0.604522705078125
-0.9300000000000068 -0.3231048583984375
-0.9399999999999977 -0.482879638671875
-0.9300000000000068 -0.2432861328125
-0.9300000000000068 -0.1972198486328125
-0.9299999999999784 -0.332611083984375
-0.9300000000000068 -0.692840576171875
-0.9300000000000068 -0.243072509765625
-0.9300000000000068 0.07916259765625
-0.9199999999999875 0.2025299072265625
-0.9200000000000159 -0.1307830810546875
-0.9299999999999784 -0.02813720703125
-0.9200000000000159 -0.270263671875
-0.9199999999999875 -0.7983245849609375
-0.9099999999999966 -0.7715911865234375
-0.9200000000000159 -0.8460845947265625
-0.9099999999999966 -0.52392578125
-0.9099999999999966 -0.7916717529296875
-0.9099999999999966 -0.739501953125
-0.9099999999999966 -0.9196014404296875
-0.9099999999999966 -0.9979095458984375
-0.9000000000000057 -0.87664794921875
-0.9000000000000057 -0.7654266357421875
-0.9000000000000057 -0.6312408447265625
-0.8899999999999864 -0.8720550537109375
-0.9000000000000057 -0.7204742431640625
-0.8900000000000148 -0.728485107421875
-0.8799999999999955 -0.6131591796875
-0.8899999999999864 -0.4847869873046875
-0.8799999999999955 -1.095855712890625
-0.8800000000000239 -0.57904052734375
-0.8799999999999955 -0.4463653564453125
-0.8799999999999955 -1.1292572021484375
-0.8700000000000045 -0.89385986328125
-0.8700000000000045 -0.4561004638671875
-0.8599999999999852 -0.060577392578125
-0.8600000000000136 -0.565521240234375
-0.8599999999999852 -0.4150238037109375
-0.8600000000000136 -0.4163665771484375
-0.8599999999999852 -0.3027191162109375
-0.8499999999999943 -0.6003570556640625
-0.8400000000000034 -0.541259765625
-0.8499999999999943 -0.402252197265625
-0.8400000000000034 -0.1473388671875
-0.8400000000000034 0.056427001953125
-0.8300000000000125 0.0266265869140625
-0.8299999999999841 -0.1182861328125
-0.8300000000000125 0.01171875
-0.8199999999999932 0.213958740234375
-0.8300000000000125 -0.213043212890625
-0.8100000000000023 -0.3728485107421875
-0.8199999999999932 -0.3231964111328125
-0.8100000000000023 -0.46563720703125
-0.8100000000000023 -0.853271484375
-0.799999999999983 -1.1458740234375
-0.8000000000000114 -1.1604156494140625
-0.799999999999983 -1.624481201171875
-0.7900000000000205 -1.7413177490234375
-0.789999999999992 -2.06378173828125
-0.789999999999992 -2.7845458984375
-0.7700000000000102 -2.621307373046875
-0.7800000000000011 -2.567626953125
-0.7700000000000102 -2.3719024658203125
-0.7699999999999818 -1.988922119140625
-0.7599999999999909 -2.313629150390625
-0.7600000000000193 -1.225860595703125
-0.75 -1.4376373291015625
-0.7599999999999909 -1.2779693603515625
-0.7400000000000091 -1.81707763671875
-0.75 -1.22406005859375
-0.7399999999999807 -0.611297607421875
-0.7400000000000091 -1.19012451171875
-0.7300000000000182 -1.61566162109375
-0.7299999999999898 -1.151214599609375
-0.7299999999999898 -1.24871826171875
-0.7199999999999989 -0.862945556640625
-0.7199999999999989 -0.29736328125
-0.710000000000008 -0.7037353515625
-0.7199999999999989 -1.4736175537109375
-0.6999999999999886 -0.5107269287109375
-0.710000000000008 0.539703369140625
-0.700000000000017 -0.03662109375
-0.6999999999999886 -1.0562744140625
-0.6899999999999977 -1.5780487060546875
-0.6899999999999977 -0.77972412109375
-0.6800000000000068 0.933502197265625
-0.6899999999999977 -0.070404052734375
-0.6699999999999875 0.155029296875
-0.6800000000000068 0.4340362548828125
-0.6700000000000159 0.458648681640625
-0.6699999999999875 -0.5433807373046875
-0.6599999999999966 1.20123291015625
-0.6599999999999966 0.4025726318359375
-0.6500000000000057 0.0787200927734375
-0.6500000000000057 -0.9214324951171875
-0.6500000000000057 0.687164306640625
-0.6500000000000057 -0.814788818359375
-0.6399999999999864 1.1136474609375
-0.6299999999999955 0.4428863525390625
-0.6299999999999955 -1.5224456787109375
-0.6300000000000239 0.652008056640625
-0.6199999999999761 -0.643157958984375
-0.6100000000000136 1.3177337646484375
-0.6200000000000045 -1.363616943359375
-0.5999999999999943 -2.4739990234375
-0.6100000000000136 1.1935272216796875
-0.5999999999999943 -2.496063232421875
-0.5900000000000034 -0.8565673828125
-0.5800000000000125 -0.4620513916015625
-0.5699999999999932 -1.2246856689453125
-0.5699999999999932 0.401397705078125
-0.5500000000000114 -2.06561279296875
-0.549999999999983 -0.60980224609375
-0.549999999999983 -2.2773590087890625
-0.5400000000000205 -0.283599853515625
-0.5300000000000011 -1.2350921630859375
-0.5300000000000011 -0.2662811279296875
-0.5199999999999818 -2.288787841796875
-0.5200000000000102 -2.008575439453125
-0.5100000000000193 1.28570556640625
-0.5 -1.773895263671875
-0.5 -1.60101318359375
-0.5 0.7760467529296875
-0.5099999999999909 -2.0497589111328125
-0.5200000000000102 0.4267425537109375
-0.5099999999999909 -0.606048583984375
-0.4300000000000068 0.6009674072265625
-0.36000000000001364 0.3440704345703125
-0.060000000000002274 1.85211181640625
0.3100000000000023 1.221649169921875
0.4399999999999977 -1.4733734130859375
0.5699999999999932 0.290252685546875
0.6800000000000068 0.19903564453125
0.789999999999992 2.6127166748046875
0.9000000000000057 2.6170196533203125
1.0 1.1572265625
1.0800000000000125 1.18621826171875
1.1499999999999773 -0.1414337158203125
1.3000000000000114 3.7473602294921875
1.3199999999999932 3.96820068359375
1.3400000000000034 1.1662139892578125
1.3400000000000034 2.93182373046875
1.3499999999999943 -0.27142333984375
1.3400000000000034 0.6888580322265625
1.3100000000000023 2.207733154296875
1.299999999999983 1.51116943359375
1.2700000000000102 1.61187744140625
1.25 2.0095672607421875
1.2299999999999898 1.0770721435546875
1.1899999999999977 0.0603485107421875
1.1599999999999966 1.4871978759765625
1.1300000000000239 0.4110565185546875
1.089999999999975 -0.105224609375
1.0300000000000011 0.9936370849609375
0.9900000000000091 0.139556884765625
0.9499999999999886 -0.67938232421875
0.9200000000000159 -0.6375579833984375
0.8899999999999864 -0.35809326171875
0.8500000000000227 -1.1333160400390625
0.8099999999999739 -0.940673828125
0.7800000000000011 -0.9007720947265625
0.6200000000000045 0.01519775390625
0.4899999999999807 -0.338165283203125
0.3100000000000023 -0.0500946044921875
0.2599999999999909 -1.2194366455078125
0.2400000000000091 -1.5679931640625
0.21999999999999886 -1.435516357421875
0.19999999999998863 -1.444488525390625
0.18000000000000682 -0.726593017578125
0.1599999999999966 -1.451690673828125
0.14000000000001478 -0.181304931640625
0.11999999999997613 -1.5204010009765625
0.10000000000002274 -0.2084197998046875
0.08999999999997499 -1.19439697265625
0.0800000000000125 -0.444000244140625
0.05000000000001137 -0.5522613525390625
0.04999999999998295 0.0053558349609375
0.030000000000001137 0.154693603515625
0.020000000000010232 -0.064117431640625
0.0 -0.598785400390625
-0.010000000000019327 -0.27850341796875
-0.01999999999998181 0.55255126953125
-0.020000000000010232 0.5655059814453125
-0.03999999999999204 0.1318206787109375
-0.05000000000001137 -0.3346405029296875
-0.060000000000002274 -0.30780029296875
-0.060000000000002274 0.74395751953125
-0.06999999999999318 0.5052947998046875
-0.07999999999998408 1.3263397216796875
-0.09000000000000341 -0.3602447509765625
-0.09000000000000341 -0.1326751708984375
-0.09000000000000341 0.4950103759765625
-0.09999999999999432 1.2332305908203125
-0.09999999999999432 1.49212646484375
-0.11000000000001364 1.0429229736328125
-0.09999999999999432 -0.14385986328125
-0.10999999999998522 -1.5651702880859375
-0.11000000000001364 0.5480194091796875
-0.09999999999999432 1.548736572265625
-0.10999999999998522 -1.136260986328125
-0.10000000000002274 1.401763916015625
-0.09999999999999432 -0.7661285400390625
-0.09000000000000341 0.8643646240234375
-0.030000000000001137 0.5414886474609375
0.010000000000019327 0.924346923828125
0.01999999999998181 1.6135101318359375
0.2300000000000182 1.851898193359375
0.3100000000000023 1.7938995361328125
0.28999999999999204 1.323699951171875
0.2300000000000182 0.5081787109375
0.22999999999998977 1.4780426025390625
0.21000000000000796 -0.8188934326171875
0.1699999999999875 -1.25958251953125
0.13999999999998636 1.6141510009765625
0.020000000000010232 0.877349853515625
-0.030000000000001137 -0.709869384765625
-0.05000000000001137 1.4343109130859375
-0.06999999999999318 -1.1143035888671875
-0.17000000000001592 1.120452880859375
-0.20999999999997954 -0.933685302734375
-0.21999999999999886 -1.2621307373046875
-0.2600000000000193 0.2800445556640625
-0.30000000000001137 -1.00250244140625
-0.3199999999999932 1.6054229736328125
-0.3199999999999932 -0.5590972900390625
-0.3300000000000125 1.112274169921875
-0.3400000000000034 -1.149932861328125
-0.3400000000000034 0.234466552734375
-0.3499999999999943 -1.2026824951171875
-0.3499999999999943 0.87420654296875
-0.3599999999999852 -1.787994384765625
-0.37000000000000455 1.5421295166015625
-0.37000000000000455 1.2755584716796875
-0.37999999999999545 0.8787078857421875
-0.37999999999999545 0.0353851318359375
-0.3900000000000148 -1.7681732177734375
-0.4000000000000057 -1.3438873291015625
-0.39999999999997726 -0.1974639892578125
-0.410000000000025 -1.3843841552734375
-0.4099999999999966 -1.8195343017578125
-0.4099999999999966 -1.6298980712890625
-0.4199999999999875 -1.1212615966796875
-0.4200000000000159 -1.0808258056640625
-0.4300000000000068 -2.2146759033203125
-0.4300000000000068 -2.308441162109375
-0.4399999999999977 -1.107391357421875
-0.4300000000000068 -1.4470977783203125
-0.4399999999999977 -1.517578125
-0.4399999999999977 -1.3210601806640625
-0.44999999999998863 -0.8114166259765625
-0.4399999999999977 -0.2744598388671875
-0.45000000000001705 -1.4783172607421875
-0.44999999999998863 0.13775634765625
-0.45000000000001705 -0.777099609375
-0.44999999999998863 -0.111297607421875
-0.44999999999998863 -0.62225341796875
-0.45000000000001705 -0.2924652099609375
-0.44999999999998863 -1.021636962890625
-0.45000000000001705 -0.5565338134765625
-0.45999999999997954 -0.0812835693359375
-0.45000000000001705 0.289520263671875
-0.45999999999997954 -0.1268157958984375
-0.45000000000001705 -0.37396240234375
-0.46000000000000796 -0.7668914794921875
-0.45999999999997954 -0.90118408203125
-0.45000000000001705 -0.4211578369140625
-0.45999999999997954 -0.5078277587890625
-0.46000000000000796 -1.202972412109375
-0.45000000000001705 -0.7969970703125
-0.45999999999997954 -1.0229644775390625


==> data/CG-EGA/acp_R-EGA_BE.dat <==
trues_roc preds_roc
1.7800000000000011 -0.4837799072265625
2.0600000000000023 0.05267333984375
2.25 -0.2922515869140625
2.3400000000000034 -0.635498046875
2.390000000000015 0.1055755615234375
2.4499999999999886 0.3204193115234375
2.5 0.1273956298828125
2.5 0.3383941650390625
2.5 0.0967254638671875
2.490000000000009 0.006805419921875
2.450000000000017 0.0308990478515625
2.4099999999999966 0.269378662109375
2.3700000000000045 -0.1286468505859375
2.329999999999984 0.318267822265625
2.200000000000017 0.1844024658203125
0.11000000000001364 2.4292449951171875
0.09999999999999432 2.1217498779296875
0.06999999999999318 2.12335205078125
0.060000000000002274 3.0938720703125
0.11999999999997613 2.53509521484375
0.25 33.697296142578125
0.2600000000000193 20.7379150390625
0.3599999999999852 8.078369140625
0.37999999999999545 -1.886962890625
0.4200000000000159 4.8666534423828125
0.45999999999997954 -9.04864501953125
0.4800000000000182 -2.2490234375
0.5200000000000102 3.5364990234375
0.5200000000000102 -3.5011444091796875
0.4099999999999966 2.755859375
0.3599999999999852 2.68609619140625
0.3199999999999932 -2.7700042724609375
0.18000000000000682 3.3735504150390625
0.14999999999997726 -2.9376678466796875
0.14000000000001478 -2.8252105712890625
0.10999999999998522 2.901947021484375
0.07999999999998408 2.98846435546875
0.020000000000010232 -3.396209716796875
-0.37000000000000455 2.255157470703125
-0.4900000000000091 -2.6077728271484375
-0.4800000000000182 -3.876861572265625
-0.47999999999998977 -2.8643341064453125
0.18000000000000682 -2.1747283935546875
2.3400000000000034 -0.9335174560546875
3.4499999999999886 0.119781494140625
3.8899999999999864 0.798583984375
0.839999999999975 -3.3172760009765625
0.7900000000000205 -4.194488525390625
0.7400000000000091 -2.1680145263671875
0.589999999999975 -2.5728302001953125
0.5400000000000205 -4.0143890380859375
0.4200000000000159 -1.8243255615234375
0.2400000000000091 4.3210296630859375
0.160000000000025 2.519287109375
0.10000000000002274 2.393402099609375
0.01999999999998181 2.831085205078125
-0.01999999999998181 3.14019775390625
-0.029999999999972715 2.69342041015625
-0.060000000000002274 4.20458984375
-0.049999999999954525 3.05499267578125
0.2300000000000182 -24.023086547851562
0.2799999999999727 36.69285583496094
0.3199999999999932 -8.55224609375
0.37000000000000455 -7.41253662109375
0.4300000000000068 8.461395263671875
0.4700000000000273 9.774627685546875
0.5600000000000023 10.836456298828125
0.6000000000000227 -1.4154052734375
0.6399999999999864 -14.772216796875
0.6599999999999682 -3.621307373046875
0.6800000000000068 3.76513671875
0.7099999999999795 4.037078857421875
0.7199999999999704 5.247344970703125
0.7199999999999704 -3.4847412109375
0.7100000000000364 -2.726165771484375
0.6800000000000068 -1.817962646484375
0.6199999999999477 -3.222869873046875
0.5699999999999932 -2.74517822265625
0.5400000000000205 -2.165618896484375
0.45999999999997954 2.472900390625
0.4200000000000159 3.00750732421875
0.39999999999997726 3.379180908203125
0.3299999999999841 -3.391357421875
0.30000000000001137 4.5330810546875
0.2699999999999818 -3.850006103515625
0.19999999999998863 2.813323974609375
0.07999999999998408 -3.3831787109375
0.01999999999998181 2.78167724609375
-0.12000000000000455 -4.39654541015625
-0.2599999999999909 2.09002685546875
-0.3499999999999659 -2.566680908203125
-0.4000000000000341 1.843780517578125
-0.4300000000000068 -4.0023193359375
-0.47999999999996135 -5.086700439453125
-0.4900000000000091 2.12359619140625
-0.5099999999999909 3.709503173828125
-0.5300000000000296 1.669647216796875
-0.5499999999999545 1.567626953125
-0.57000000000005 4.0906982421875
-0.5799999999999841 -4.450775146484375
-0.589999999999975 -2.66607666015625
-0.6700000000000159 1.75689697265625
-0.7800000000000011 -3.3007049560546875
-0.6299999999999955 1.9656219482421875
-0.5999999999999943 1.6745147705078125
-0.5900000000000034 2.5500030517578125
-0.5799999999999841 1.4493560791015625
-0.5900000000000034 3.561309814453125
-0.5699999999999932 -2.9305572509765625
-0.5600000000000023 2.9542083740234375
-0.5600000000000023 2.73687744140625
-0.5400000000000205 2.5935821533203125
-0.5300000000000011 3.7926788330078125
-0.5199999999999818 5.009796142578125
-0.5099999999999909 -2.59814453125
-0.5 1.836456298828125
-0.4900000000000091 5.860382080078125
-0.5099999999999909 -3.6294708251953125
-0.46999999999999886 3.03558349609375
-0.2699999999999818 4.294464111328125
-0.17000000000001592 -3.6324462890625
0.060000000000002274 2.1024322509765625
0.18000000000000682 -2.171875
1.3400000000000034 -0.9515838623046875
0.75 -1.28216552734375
0.710000000000008 -1.4081268310546875
0.6800000000000068 -3.18896484375
0.6500000000000057 -2.0902557373046875
0.5799999999999841 -7.1127471923828125
0.5500000000000114 -4.202789306640625
0.5300000000000011 -6.41436767578125
0.46999999999999886 -5.475067138671875
0.4300000000000068 -3.9400787353515625
0.4099999999999966 -1.721343994140625
0.3900000000000148 -3.6858062744140625
0.3499999999999943 -2.436370849609375
0.3400000000000034 -2.9698028564453125
0.28000000000000114 -2.64984130859375
-0.11000000000001364 2.2569122314453125
-0.07999999999998408 3.81121826171875
-0.0800000000000125 -2.67144775390625
-0.06999999999999318 2.5580902099609375
-0.060000000000002274 2.019805908203125
-0.03999999999999204 2.3421630859375
-0.020000000000010232 3.2568359375
0.03999999999999204 4.4784088134765625
0.0700000000000216 68.8037109375
0.09000000000000341 -44.01145935058594
0.10999999999998522 -2.9059600830078125
0.14000000000001478 -21.682754516601562
0.1599999999999966 26.716537475585938
0.18999999999999773 -21.240646362304688
0.20999999999997954 6.242340087890625
0.2400000000000091 -3.6043243408203125
0.2699999999999818 11.471923828125
0.28000000000000114 -1.8316192626953125
0.28000000000000114 -9.483963012695312
0.30000000000001137 6.7340850830078125
0.29999999999998295 4.7737884521484375
0.30000000000001137 -9.449783325195312
0.3100000000000023 11.934097290039062
0.29999999999998295 -3.542022705078125
0.30000000000001137 -5.8970794677734375
0.28999999999999204 -5.003021240234375
0.28000000000000114 -6.97998046875
0.27000000000001023 17.6387939453125
0.2599999999999909 -9.838165283203125
0.25 14.191207885742188
0.19999999999998863 -6.97979736328125
0.18000000000000682 11.430816650390625
0.160000000000025 -1.8572845458984375
0.12999999999999545 -12.048324584960938
0.11000000000001364 8.299270629882812
0.09999999999999432 -4.8790283203125
0.07999999999998408 2.273712158203125
0.0700000000000216 8.076675415039062
0.060000000000002274 -5.421142578125
0.03999999999999204 -2.3835906982421875
0.009999999999990905 -8.325637817382812
0.0 5.5899810791015625
-0.020000000000010232 3.672760009765625
-0.04999999999998295 -4.73077392578125
-0.09000000000000341 2.6313018798828125
-0.09000000000000341 -3.7884979248046875
-0.10999999999998522 2.079559326171875
-0.13000000000002387 3.131072998046875
-0.12999999999999545 3.9734039306640625
-0.13999999999998636 -6.8896942138671875
-0.1599999999999966 -4.7381744384765625
-0.1699999999999875 2.8175048828125
-0.18999999999999773 2.8423919677734375
-0.20000000000001705 -4.92303466796875
-0.2300000000000182 3.4280548095703125
-0.2400000000000091 -2.3932342529296875
-0.23999999999998067 -2.484100341796875
-0.2599999999999909 1.9947052001953125
-0.2699999999999818 1.9583892822265625
-0.28000000000000114 -4.595977783203125
-0.29000000000002046 9.40008544921875
-0.29999999999998295 5.9765167236328125
-0.3100000000000023 -3.3180999755859375
-0.36000000000001364 2.8967742919921875
-0.38999999999998636 -3.908935546875
-0.4000000000000057 -4.1796112060546875
-0.4199999999999875 -2.617828369140625
-0.4200000000000159 -2.4299468994140625
-0.4299999999999784 -2.891815185546875
-0.4399999999999977 -2.9253692626953125


==> data/CG-EGA/acp_R-EGA_EP.dat <==
trues_roc preds_roc
1.9299999999999784 -0.2976226806640625
1.8100000000000023 -0.516876220703125
3.9399999999999977 -1.7127838134765625
3.9700000000000273 -0.5768585205078125
3.9499999999999886 0.5159759521484375
3.8799999999999955 -0.962127685546875
3.829999999999984 -0.2130584716796875
3.7700000000000102 -0.5147552490234375
3.710000000000008 0.1944732666015625
3.549999999999983 0.3168487548828125
3.469999999999999 -0.0071868896484375
1.0200000000000387 -2.266143798828125
1.210000000000008 -1.16693115234375
1.25 -1.3234100341796875
1.0600000000000023 -1.4465789794921875


==> data/CG-EGA/awa_P-EGA_AP.dat <==
trues preds
153.2 150.33060507476455
152.78 149.84354144353242
152.36 149.44348218596474
151.95 149.11733045280175
151.54 148.89298603601915
151.13 148.73336561286925
150.73 148.65137179259779
150.32 148.48787046608783
149.92 148.3425510895596
149.52 148.21068319501725
149.13 148.03578336572093
148.74 147.80204340587687
148.35 147.71572290119582
147.96 147.5904004301479
147.58 147.56214344505605
147.19 147.3932654626813
146.81 147.18000335821364
146.44 146.93304708848137
146.06 146.6513984234051
145.69 146.41789878492386
145.32 146.22934294671242
144.96 146.02099428641787
144.59 145.79551081919072
144.23 145.4604845527117
143.87 145.10077750751066
143.52 144.63451023807895
143.17 144.27385362570294
142.82 143.81682285807915
142.47 143.39582519950017
142.12 142.98835753981717
141.78 142.51718959648548
141.44 142.0971599797262
141.1 141.73676225632525
140.77 141.29604582280805
140.44 140.88876210913233
140.11 140.50029345271727
139.78 140.14981002401225
139.46 139.76052552448772
139.13 139.43336004698176
138.81 139.175129132824
138.5 138.8674949139226
138.18 138.63142121561873
137.87 138.31299884815488
137.56 138.05805658905078
137.26 137.8752738363666
136.95 137.71598485344563
136.65 137.3745877072829
136.35 137.042162267796
136.06 136.81486676729247
135.76 136.44243198899852
135.47 135.99990631200137
135.18 135.86360636834178
134.9 135.35224505329302
134.61 134.9463587277564
134.33 134.58751081720055
134.05 134.13743095921305
133.78 133.91734741096514
133.5 133.6401314331404
133.23 133.36698975152441
132.96 133.136262518561
132.7 132.8278364350139
132.43 132.5925163546877
132.17 132.31551512509796
131.91 132.02570721740344
131.65 131.71115399738306
131.4 131.39415269099143
131.15 131.15413259582147
130.9 130.95494463768702
130.65 130.66659869609012
130.4 130.39433350109542
130.16 130.22590472468522
129.92 129.98784847284253
129.68 129.82149580391678
129.45 129.6009219114959
129.21 129.47848162005488
128.98 129.33458067259062
128.75 129.1640781533828
128.53 129.06447294633037
128.3 129.02807437739938
128.08 128.9395557240418
127.86 129.01432577442108
127.64 129.00625831024695
127.43 128.93148740447174
127.21 128.99079950382827
127.0 128.96597734246956
126.8 128.9667463703779
126.59 128.87371166188322
126.38 128.92649206860233
126.18 129.0294443659056
125.98 129.04008094115414
125.78 128.71018493224005
125.59 128.35909571599873
125.39 128.02797592552463
125.2 127.78882379096078
125.01 127.63889835303823
124.83 127.49220430422821
124.64 127.36177551188415
124.46 127.22734143997573
124.28 127.05882480457218
124.1 126.74583994673353
123.92 126.54704959756711
123.74 126.19850904124449
123.57 125.98143527178723
123.4 125.87712785949887
123.23 125.63429053290903
123.06 125.38095312392853
122.9 125.19153530271274
122.73 125.03724181670117
122.57 124.9157246807038
122.41 124.79590491151096
122.26 124.63413191293563
122.1 124.2713914541837
121.95 124.02574914074415
121.8 123.68869488144666
121.65 123.35595251918437
121.5 123.20862658854097
121.35 122.9069458737265
121.21 122.67916681927358
121.07 122.53534200586338
120.93 122.40292755674332
120.79 122.21110745711287
120.66 122.09935542703664
120.53 122.00164107876792
120.4 121.88098797987075
120.28 121.81981437008291
120.16 121.78112363350407
120.05 121.62969770355228
119.94 121.38125430788077
119.83 121.0918252724666
119.72 120.94671303440174
119.62 120.66822664663127
119.52 120.49908716350095
119.43 120.26693072237347
119.34 120.02962314426733
119.25 119.73616543600443
119.17 119.40221681774277
119.09 119.18518879659193
119.01 119.05322276584366
118.94 118.97654255481407
118.87 118.9002450554306
118.8 118.82140845943907
118.73 118.74467784964409
118.67 118.77395572900419
118.62 118.70955841597119
118.56 118.67726236525061
118.51 118.62242912766759
118.46 118.54986659283624
118.41 118.4720868482164
118.37 118.35719686919347
118.33 118.20516643371529
118.29 118.03209113151405
118.26 117.96690385066591
118.22 118.00275061200226
118.19 118.14655724962655
118.16 118.30740639840161
118.14 118.47964123143905
118.11 118.56467223203079
118.09 118.4411352558598
118.07 118.32326181188373
118.05 118.15850732443161
118.04 117.98584171635616
118.02 117.88477433505153
118.01 117.73001089455465
118.0 117.54304621804864
117.99 117.34835545951422
117.98 117.22444667270786
117.98 117.0447115217619
117.97 117.04429709156275
117.97 117.19081380553581
117.97 117.4036297160427
117.97 117.53269481353217
117.97 117.75616427907082
117.97 117.9160319155048
117.98 118.12542222803278
117.98 118.28532305949108
117.99 118.43445479084669
118.0 118.57439942340807
118.0 118.71960613858568
118.01 118.8290225564598
118.02 118.95076475955761
118.03 119.12528347480757
118.05 119.31619976268321
118.06 119.4140940439143
118.07 119.57659407369843
118.09 119.7152526673221
118.1 119.84439573114666
118.12 120.09399679247157
118.14 120.33809783474842
118.15 120.53361811792254
118.17 120.69756227555881
118.19 120.86072192489348
118.21 121.09013054154569
118.23 121.26009024547805
118.25 121.38690894129962
118.27 121.56464646336872
118.29 121.60745957742263
118.31 121.70869962126739
118.33 121.90049236289968
118.36 122.10452905986706
118.38 122.25354000357976
118.4 122.36044584461615
118.43 122.21104796014598
118.45 122.01763668123202
118.47 121.9042286438762
118.5 121.72883737727311
118.52 121.71259785591084
118.55 121.77080582129827
118.57 121.76554172921529
118.6 121.734686771774
118.62 121.76050228654013
118.65 121.83891501639539
118.67 121.90477021104812
118.7 121.99713574887946
118.73 122.04997439216748
118.75 122.157695732023
118.78 122.25737974038074
118.81 122.40735446295716
118.83 122.5039867388696
118.86 122.58148169037673
118.89 122.66989318770976
118.91 122.79073195991786
118.94 122.84257496986145
118.97 122.8620569870448
118.99 122.92931998852325
119.02 123.02938887586231
119.05 123.0712360261737
119.08 123.11325926784674
119.1 123.18073165312583
119.13 123.22551992879576
119.16 123.28293615713827
119.19 123.35934917935117
119.21 123.47537971065239
119.24 123.56184471163107
119.27 123.62957511931117
119.3 123.75782660601737
119.32 123.86423839126742
119.35 123.99156983219079
119.38 124.08406140778732
119.41 124.24190957003358
119.43 124.43989231433453
119.46 124.64925973754211
119.49 124.8042041645908
119.51 125.00038357237723
119.54 125.14819997361937
119.57 125.23785183984323
119.6 125.38002782995756
119.62 125.5064788792672
119.65 125.65407931014971
119.68 125.77422571319795
119.71 125.86289979094458
119.74 125.94296389251602
119.76 126.04745545979776
119.76 126.15071785387175
119.76 126.29262463449092
119.76 126.40324872335879
119.77 126.4973697012949
119.83 126.60436059291212
119.96 126.72198301104382
120.18 126.7919284955546
120.52 126.88433567649247
121.0 126.95339680078433
121.63 127.01778727235025
122.42 127.06945309956848
123.38 127.12224973265896
124.51 127.2020988905487
125.82 127.24937354363182
127.29 127.27548401957984
128.93 127.28071218095891
130.71 127.27790330396681
132.63 127.30314981758369
175.29 130.4690089692208
177.49 130.6766615868806
179.63 130.90570871748176
181.72 131.13587195078998
183.76 131.33883063119367
185.74 131.54633954693787
187.67 131.73971276177772
189.54 131.97533732129006
191.35 132.15425330661716
193.11 132.36086134889138
194.81 132.57314844190913
196.46 132.75473826860414
198.05 132.95644771169842
199.59 133.14688074875434
201.08 133.3395060069415
202.51 133.53767998310187
203.89 133.6707376099704
205.21 133.80287178497272
206.49 133.959165387148
207.72 134.0999571034682
208.9 134.27525039271853
210.03 134.45255401782225
211.11 134.5944933527093
212.15 134.77979434144027
213.15 134.95128906730673
214.1 135.1504178406076
215.01 135.3341564278577
215.88 135.50673619432996
216.71 135.7107295908637
217.5 135.90215823601181
218.25 136.08993745789
218.97 136.30432907341276
219.65 136.55979944119093
220.29 136.77338666482456
220.9 136.97122875950674
221.48 137.1885829762445
222.03 137.39592837849727
222.55 137.58151859753102
223.04 137.89238214429952
223.5 138.17900724075474
223.93 138.50917739840654
224.34 138.80644085793335
224.72 139.1316826083645
225.08 139.4552128662642
225.41 139.79818543044868
225.72 140.11366958453868
226.01 140.46792556172306
226.28 140.82362412008288
226.54 141.185362894558
226.77 141.57369023213556
226.98 141.94448710004835
227.18 142.29826152199806
227.36 142.68618934557676
227.53 143.08975056986603
227.68 143.44046552189218
227.82 143.8772137359291
227.95 144.31178213150685
228.07 144.71918047064528
228.18 145.1781322060515
228.28 145.6274568504807
228.37 146.0759823837908
228.45 146.49880505154476
228.53 146.93598663284885
228.6 147.39897701471403
228.67 147.869617595844
228.74 148.27343625742122
228.8 148.75517147929472
228.87 149.2128322989698
228.94 149.6878896073025
229.01 150.14131417450534
229.09 150.59189917550026
229.17 151.06019005495577
229.26 151.54053139223714
229.36 151.9513417999044
229.48 152.42911171768898
229.61 152.8204078572632
229.75 153.12893959059795
229.92 153.50263424058969
230.11 153.87720618797735
230.32 154.27595696347998
238.58 236.87604989620993
239.08 237.7704518286169
240.94 235.12702803082757
241.37 234.2796464021375
244.15 238.65432001229465
245.53 234.9952251662655
245.82 247.65810545060043
245.88 246.54773145903246
245.88 245.32186508460398
245.76 244.42345287867002
245.31 249.57029787640508
245.16 247.75503369827413
244.99 247.03344009037477
244.61 238.45857121782808
244.4 238.8582565092164
243.94 241.71149384952423
242.85 245.12494394342502
242.24 239.4836423643083
240.88 238.31211383959467
240.51 237.42488512169928
239.75 242.98245778796152
239.36 242.98505113737764
238.95 243.71675304881668
238.54 244.32949455857738
238.12 245.319015344044
237.69 245.438671431408
237.26 245.090663382222
236.81 243.23791535522423
236.36 241.56246192535144
235.9 240.04362820300128
235.44 238.13606903011657
234.49 232.9449671979638
233.51 228.1501045882565
233.02 226.10664062707474
231.5 218.0488869022854
230.98 216.5189581165526
230.46 215.42687651943618
229.93 215.31283620821534
229.4 214.9615631220342
228.87 214.6973723612448
228.33 214.40427945424764
227.79 214.15830029550023
227.24 213.26039449370504
226.69 212.54683127950722
226.13 211.1145165054891
225.58 210.49203485514613
225.02 209.92585746182058
224.46 209.65392909302275
223.89 210.21611574670104
223.32 209.79136738137635
222.75 209.84510910015763
222.18 210.42178945993646
221.6 210.28836959948808
221.02 210.66733867972164
220.44 210.50846721503177
219.86 210.83129687540122
219.28 211.78080707364106
218.11 214.1523937722023
217.52 213.68734164296504
216.93 214.49861314415347
216.34 215.35546065869516
215.75 215.71735199697855
214.56 217.51212123726458
213.97 218.30114836581197
213.37 219.3770523873838
212.78 219.81640368666183
212.18 219.26242940551992
211.58 219.6581291606912
210.99 218.84299931463488
210.39 218.33528473919856
209.79 217.91393196811038
209.19 217.31579891625256
208.6 216.1187252375422
208.0 214.66253006681137
207.4 213.6762141846232
206.8 212.59695792903364
206.2 211.61853010349046
205.61 210.8944236559308
205.01 210.40043926426296
204.41 209.64433429034074
203.82 209.852127574669
203.22 209.51481411438715
202.63 210.22263282435298
202.03 210.4291751731897
201.44 209.3159999065423
200.85 208.39233184813122
200.26 207.2158559428503
199.66 206.8634999444925
199.07 206.02961165175134
198.49 205.27564694807245
197.9 204.48351682157053
197.31 203.8471790528932
196.72 203.100503724479
196.14 202.53500876164242
195.56 201.55708208658604
194.97 199.86793626885276
194.39 199.31997251213153
193.81 199.2057594506141
193.24 199.07314182891488
192.66 198.08266965362452
192.08 197.91577415336047
191.51 196.88894686966495
190.94 196.9223570077912
190.37 196.61782459059515
189.8 196.08838655651712
189.23 194.2656410390763
188.66 192.7600615894046
188.1 192.44242014793923
187.54 192.9737562602355
186.98 192.23511583557598
186.42 192.14035234695115
185.86 191.44974226518428
185.31 190.46120338119
184.75 190.20499469404817
184.2 190.2444697517443
183.65 189.63344159860293
183.11 189.21485009831062
182.56 188.9664510759414
182.02 189.09403145055268
181.47 188.77525539503344
180.93 189.4776607906074
180.39 189.52879739946525
179.86 189.39344407778643
179.32 189.38853983841355
178.79 188.7112162713618
178.26 187.99241772276616
177.73 188.2128384602843
177.2 187.93682775783736
176.68 187.85721744974785
176.16 187.8580946803121
175.64 186.4995373977629
175.12 184.93277473598272
174.6 184.47528382753083
174.09 183.52999710644903
173.58 183.3033467707006
173.07 182.22218304660652
172.56 181.9863378001524
172.05 180.49419393885574
171.55 179.61734993823032
171.05 179.11912153164354
170.55 178.03067798909396
170.05 178.03809661646196
169.56 176.5092651278884
169.07 175.24484979659184
168.58 174.29228358803476
168.09 173.84692659605693
167.61 173.3762992979196
167.13 171.74819228123692
166.65 170.15864704635703
166.17 169.42992626527507
165.69 169.4913063686137
165.22 169.17733568539182
164.75 168.26766689072025
164.28 167.6154469904732
163.82 166.08649458928147
163.35 165.53704771844923
162.89 164.8040197605218
162.43 164.52795653867264
161.98 164.16635419698872
161.53 163.52102729268182
161.07 162.54941830114961
160.63 161.66618783534506
160.18 161.27072150109385
159.74 160.4502895417614
159.3 160.1794279184611
158.86 159.6369488843163
158.42 159.04671955533462
157.99 158.17997442075747
157.56 157.06245384197126
157.13 156.61120515633763
156.71 156.31589019415645
156.28 155.17290558158038
155.86 154.62717546982967
155.44 154.25498819349997
155.03 153.92080530611636
154.62 153.8392476432858
154.21 153.5871918001051
153.8 152.51152966425593
153.39 151.05871506596128
152.99 150.24934205511852
152.59 150.0985712184797
152.19 150.15978194370888
151.8 150.50011028924135
151.4 149.7212325737669
151.01 149.7872431919675
150.63 149.30970855683864
150.24 149.70921285722588
149.86 149.67658027154042
149.48 149.76014333036892
149.1 150.35145001085252
148.73 150.16972435733854
148.36 150.37635131598108
147.99 150.42212997240958
147.62 151.8514861267185
147.26 152.06386163652007
146.89 152.40848059862782
146.53 152.35968410924013
146.18 152.84102968968745
145.82 154.1723144045367
145.47 154.6771017661858
145.12 155.30241738691905
144.77 156.1453266009963
144.43 156.4643037764231
144.09 157.4284373944881
143.75 158.27766278209637
143.41 159.4645504404338
143.08 160.3727444291975
142.75 160.78430130807476
142.42 160.56675679621992
142.09 161.5251000333352
141.45 163.83250373181718
141.13 164.23734730010835
140.81 164.34618209541384
140.5 165.39579337000572
140.18 166.10951023307817
139.87 166.06013943402866
139.57 166.9060852661658
139.26 167.7504680151635
138.96 169.39174290981595
138.66 169.74808862687036
138.36 169.69448915191603
138.07 170.1025369007157
137.78 171.11109305437344
137.49 171.7928166318954
137.2 172.3174829336465
136.92 172.20001049114748
136.63 172.14666092952925
136.35 173.1287582095496
136.07 174.19320185371038
135.8 174.44272564447394
135.52 174.23176090299143
135.25 173.9917524752175
134.99 174.58212309148388
134.72 174.50021838443814
134.46 175.08795489985113
134.19 175.29084231140638
133.93 175.93769595180902
133.68 175.45920349976893
133.42 175.3792894885723
133.17 174.6220477528709
132.92 174.5980923397421
132.67 174.27903052777498
132.43 174.92126057158953
132.18 174.145130188532
131.94 174.19949040586454
131.7 173.67588875387128
131.47 172.9094107020006
131.23 172.43062473303982
131.0 172.12894925672623
130.77 171.5831753750865
130.54 170.7708077535627
130.32 170.25545352589714
130.1 169.29309539821827
129.87 168.98361884652076
129.63 168.4597007257455
129.38 167.73692299697836
129.11 167.18379692545176
128.83 166.06078720480485
128.56 165.6337201880603
128.33 165.45832447987755
128.21 164.51785566624238
128.22 163.64669779630464
128.4 162.97397485598702
128.81 162.8981662524851
129.45 162.61535621746097
130.36 162.06539960233425
131.55 161.60325951780004
133.03 161.55643867087957
134.8 161.81003070464448
224.93 169.09648351044993
228.03 170.3273554351786
239.48 172.0366242802803
242.1 172.97549810585235
244.63 174.01969262586994
247.06 175.13623806394293
249.4 175.6187293793356
251.65 176.86239613036184
253.81 178.70812626045284
255.88 179.18480490873168
257.86 180.5906485392797
259.76 181.9449355646627
261.58 182.9725574145956
263.31 184.47703755581853
264.96 185.4571356115971
266.53 186.58746551766052
268.03 187.521520132992
269.46 189.11425038088072
270.81 189.49387371981732
272.09 190.43122000639724
273.3 192.80537517110386
274.45 193.78125301554928
275.53 194.9215549973515
276.55 195.68391526852503
277.51 196.61808294116236
278.42 198.11765626081572
279.26 199.0433315066792
280.05 199.30015228224266
280.79 199.76020504434103
281.48 201.03526329643103
282.12 201.96847658511228
282.71 202.24887772460386
283.25 201.8750613867942
283.75 202.71336314421615
284.21 203.21979662820632
284.63 203.25433489784805
285.02 203.29585782649525
285.36 203.32834411734447
285.67 202.36387742884267
285.95 202.13201487155692
286.19 203.5387519047216
286.4 203.15297032411243
286.59 202.29122601231427
286.75 202.09892592210488
286.88 200.81564828084421
286.98 200.93223586779186
287.07 200.63458046315577
287.13 199.49714829557954
287.18 197.72768884072332
287.2 197.47455796926482
287.22 195.88735135353897
287.21 195.353071852389
287.19 195.41524102431947
287.16 195.28787266114364
287.12 193.47759127103257
287.08 192.13200127338803
287.02 192.4766813061334
286.97 191.14094468364598
286.91 190.3151001319219
286.78 186.40242001170844
286.73 187.0203426717472
286.68 185.8468187479728
286.64 185.30527621255374
286.61 184.87815433022726
286.6 182.87063302211362
286.6 182.494294490285
286.62 181.16348842221817
290.37 302.39753752270065
291.61 299.07080861655413
292.27 298.0036149945348
293.66 306.18515402115725
302.99 294.7628495123799
304.45 303.16515657024996
305.27 317.32527186802406
307.46 301.49355655773354
305.54 300.67795304229327
305.21 301.9505104641552
302.3 292.5572695551357
301.3 294.80809579897976
300.22 304.10790585379164
294.6 298.49443058832173
293.91 296.3650295356898
293.2 294.47852144063677
292.49 293.65684796996476
291.76 293.04923749055
291.02 292.28796684368444
290.27 291.09203355542616
289.51 289.1359974903727
288.75 286.87797886938125
287.97 284.23908179358955
287.18 282.239313246614
286.39 280.48458649365875
285.58 278.65251399347306
284.77 276.88947256168666
283.95 275.8887037085168
283.13 275.2916673467098
282.29 275.02373205411436
281.45 273.77651827648333
280.61 272.9801018384401
279.76 271.26174185443654
278.9 269.46796608130285
278.03 267.9524626193915
277.16 267.1549901791271
276.29 266.2218822973142
275.41 265.55474372817537
274.53 265.55889942019724
273.64 265.5312321398703
272.75 265.5052633205489
271.85 264.72777491910836
270.95 263.7075820346238
270.05 262.7156939806756
269.14 262.0737051570766
268.23 261.4047954072322
267.32 261.0395064337712
266.4 260.51081491049933
265.48 259.28099257796254
264.56 257.00598005867107
263.64 256.39011782528934
262.71 256.78468127590486
261.79 257.1081050048973
260.86 256.7123311763638
259.93 255.74672301485677
259.0 254.43699432001733
253.39 229.75307192692713
252.45 228.83571813621285
251.52 227.8684808491942
250.58 227.84780437115546
249.64 228.0758526255335
248.7 228.3588668886823
247.77 228.97906422185028
246.83 229.55283195077624
245.89 230.194697628028
244.96 230.02804648514575
244.02 229.47992790154257
243.09 229.24782219311072
242.15 228.8623937069753
241.22 228.79803100125758
240.29 228.97353467950154
239.36 229.21621528551725
238.43 229.3814626267084
237.5 229.54177170907795
236.57 230.1148209571287
235.65 230.30019744801305
234.73 230.1106155077236
233.8 229.88807470357173
232.88 229.38465258870428
231.96 228.51492315032078
231.05 227.7077402567894
230.13 226.78815594236096
229.22 226.0471855768063
228.31 225.00633257002428
227.4 224.0775283962836
226.49 223.08976013077208
225.58 221.9662860519265
224.68 221.29248440112332
223.78 220.58783194523946
222.88 219.89308329990564
221.99 218.98117737758577
221.09 218.02270816095813
220.2 216.97024898587725
219.32 215.9973941525078
218.43 215.0952843413283
217.55 213.64506291645094
216.67 212.46227584218258
215.79 211.98363162149664
214.91 211.1263155266259
214.04 210.3819719202771
213.17 210.25127220567035
212.31 210.06836621342973
211.45 209.4641029071549
210.59 208.8610602828965
209.73 207.89911915484086
208.87 206.294323262933
208.02 204.62807147149204
207.18 203.40590727521104
206.33 203.08119665170915
205.49 203.04504400139544
204.65 203.23804477853045
203.82 203.4111053717504
202.99 204.03031311944105
202.16 204.902397568669
201.34 205.68480141358847
200.51 205.34321487613448
199.7 204.79235968255952
198.88 204.11569817999913
198.07 202.80200379980914
197.26 200.83038756588297
196.46 198.98712975682054
195.66 197.52492572675175
194.86 196.15829522807022
194.07 195.1312969418716
193.28 193.714337134159
192.5 191.79695682913552
191.71 189.58379826087264
190.94 187.6490621397864
190.16 185.85093857914268
189.39 184.16245049813017
188.62 182.60622351541093
187.86 180.81052608379326
187.1 179.43557893006403
186.35 178.04375229823455
185.59 176.67001002221735
184.85 175.55225068629989
184.1 174.58730714830224
183.36 173.88432194604772
182.62 172.82344534046166
181.89 171.69152339636355
181.16 170.76778398168017
180.43 169.8185444997315
179.71 168.98777674436727
178.99 168.3169382367925
178.28 167.7586428854031
177.56 166.98950358395518
176.86 166.4598731528209
176.15 166.21667233138135
175.45 165.795883274475
174.75 165.2714179426153
174.06 164.71502919025318
173.37 164.5195888976613
172.69 164.50970534391507
172.0 164.43787133081756
171.33 164.3901728929015
170.65 164.31922033257518
169.98 163.97318945108924
169.31 163.4330229105929
168.65 163.10786284900271
167.99 162.87994850147365
167.34 162.61913116655543
166.69 162.26876803292384
166.04 162.0642680561101
165.39 161.6949473361642
164.75 161.45073665085462
164.12 161.25689119640987
163.49 161.1477891839751
162.86 160.75018733891906
162.23 160.6031228886946
161.61 160.35908028680518
161.0 160.17456635707222
160.38 160.0812387572883
159.78 159.82203167922285
159.17 159.93487115423997
158.57 159.97589794640348
157.97 159.74124384775652
157.38 160.0047851672735
156.79 160.20211176880332
156.21 160.38312537955056
155.62 160.7610481630549
155.05 160.8333084802331
154.47 160.92251472648752
153.9 161.12898333944077
153.34 161.55240298058823
152.77 161.65235538572688
152.22 161.74572023572796
151.66 162.16534835434646
151.11 162.25993066776888
150.57 162.58466666205106
150.02 162.67085499064223
149.48 162.93658699348566
148.95 163.40787991139882
148.42 163.68366693467254
147.89 163.89775018943
147.37 164.07436269095882
146.85 164.27461339923656
146.33 164.89036150677055
145.82 165.3524155921843
145.31 165.4785315197767
144.81 165.91160764335723
144.31 166.22681565434488
143.82 166.4784456784674
143.32 166.3740263599691
142.82 166.47738043105085
142.31 166.31875560629672
141.8 166.20589797588326
141.28 166.21569907104248
140.77 166.19281052293172
140.3 166.3526344176189
139.87 166.3658304526225
139.51 166.31150787807184
139.24 166.45519317667123
139.07 166.39470434061224
139.01 166.81072393344039
139.07 167.20393306373867
139.25 167.28028761820983
139.56 167.36324979551694
140.0 167.48447412500607
140.57 167.5425085697515
141.25 167.47724052854596
142.04 167.57233816933257
142.94 167.58937007289822
143.94 167.5869192345226
145.02 167.42998905556357
146.17 167.15209980591672
147.38 166.99996377091944
148.63 166.83716592156068
149.93 167.10507695459995
151.25 167.5168551956603
152.59 167.50929544040324
153.93 167.58298802435127
155.28 167.40766164166425
156.62 167.54391015748382
157.96 167.53878058795374
159.27 167.24038063510372
160.57 167.22802039925966
161.84 166.70181099278057
163.09 166.51153237898762
164.32 166.1968951149093
165.51 165.92790384659938
166.67 165.52464156554578
167.8 165.2937252906804
168.89 165.03164778231832
169.95 164.45523237749154
170.98 163.9378513807125
171.97 163.46139779340425
172.92 162.96991464422973
173.84 162.1603142636249
174.73 161.57855789236555
175.58 160.76552426485085
176.39 159.92286916291246
177.17 158.8657808322788
177.92 157.96085461656605
178.63 156.90869532953087
179.31 155.94144157426896
179.96 154.67398580621364
180.58 153.67629691620877
181.71 150.7700894972663
182.24 149.759279154993
182.73 148.97843304446312
183.2 147.79557392225075
183.63 146.5951869592211
184.04 145.5309474769698
184.43 144.3047490646819
184.78 143.01457340906816
185.12 141.41470293629
185.43 140.46108959030278
185.71 139.20414566153997
185.97 138.1185156705054
186.21 137.0988038579738
186.43 136.06312136402096
186.63 135.04885203895853
186.81 134.34040733072084
186.97 133.03095466100018
187.11 132.32494968377063
187.23 131.66731666557058
187.33 131.0648775969227
187.42 130.3211576284475
187.5 129.92544726157658
187.55 129.71397498621735
187.6 129.8701833704875
187.63 129.85525238333605
187.65 129.6096113379073
187.65 129.20618271562392
187.64 129.02342484191644
187.62 129.38700451467759
187.6 129.72597903966636
187.56 129.6745717131622
187.51 129.52308897028442
187.45 129.62596107997132
187.39 130.23370900692632
187.32 130.40045418498656
187.24 130.96194722555603
187.15 131.2704173336479
187.06 131.4645031616863
186.97 131.90682516596397
186.87 132.34225894895508
186.77 132.87688171813048
186.66 133.50024867367722
186.56 133.8528233648389
186.45 134.19460064031728
186.34 133.96125539179536
186.23 134.04267707672568
186.13 134.51372042234192
186.02 134.6641240941166
185.92 134.70135518566934
185.82 134.56584550365892
185.73 134.69183717300334
185.65 135.16605678407697
185.57 135.18227384651746
185.5 135.52839214006107
185.44 136.01228742412457
185.4 136.5800673572153
185.37 136.78321233026332
185.35 137.23674671587122
185.36 137.71840446421965
185.38 138.24737646630493
185.42 138.98991034194782
185.83 170.47366267623119
187.13 193.06830272710192
187.41 193.70338248942136
187.69 194.5852183133468
189.81 194.0300388176223
192.32 195.0137690782483
192.97 201.26585422846375
193.54 198.5527295465456
193.44 191.3027480468288
192.95 197.41445540031128
192.52 182.9247994453583
190.65 183.33442723830998
190.39 181.97981261957528
189.86 188.79584578911684
189.58 187.86910606166867
188.99 190.7009524915012
188.69 188.7267549405878
188.38 188.1182174062265
187.41 187.1702982757145
187.07 187.98325320016792
186.73 187.74638799789835
186.38 187.3513693608001
186.03 187.01602897243743
185.67 186.88833733777363
185.31 187.06833561521367
184.94 187.26314452577822
184.57 185.9675616434439
184.19 185.69735142277955
183.81 184.90589520179284
183.42 184.00914166050842
183.03 182.1701766490381
182.63 180.03811909369136
182.23 178.89301630026506
181.83 178.64091930552098
181.42 177.58804942733732
181.01 175.6826355377406
180.6 173.76753765099068
180.18 172.01428336793282
179.76 170.908124244788
179.34 168.78912921918948
178.92 166.56765729617075
178.49 164.64154041427003
178.06 163.67683724852324
177.63 162.76036525641717
177.19 161.68773690457613
176.76 160.1193792765181
176.32 159.67055159359666
175.88 158.17841127238358
175.44 156.94345271956036
174.99 156.18892143898736
174.55 156.17927463238794
174.1 154.7416099989827
173.65 153.8960671612773
173.2 153.33495507056975
172.75 152.85509072153948
172.3 152.44031095852196
171.85 151.70548376361862
171.4 151.24496334153213
170.95 150.61069555597487
170.49 151.16661045939975
170.04 151.9111193476968
169.58 152.2447352686916
169.13 153.09715274596
168.67 153.19912976440435
168.21 153.9703962358513
167.76 154.85508024120412
167.3 155.64971569462801
166.84 155.18914329413823
166.39 155.4211399257004
165.93 156.02330090478443


==> data/CG-EGA/awa_P-EGA_BE.dat <==
trues preds
134.69 127.30833261015164
136.85 127.31922786563045
139.1 127.39877315445324
141.44 127.50351678472978
143.83 127.632841630095
146.28 127.77679597366472
148.75 127.93258642595187
151.25 128.05430481683504
153.75 128.19781324610466
156.25 128.33542945205647
158.74 128.52061307331886
161.2 128.8136240524405
163.65 129.07900080601186
166.06 129.3670657831713
168.43 129.64211214580908
170.76 129.91679699620846
173.05 130.19465588856576
230.57 215.54483089242325
230.83 227.50418531360992
231.13 225.48696247620848
231.46 223.0171486535474
231.82 227.01555063133787
232.2 235.79566100775676
232.62 241.45339437199743
233.05 227.6084397449975
233.51 242.71773033196183
233.99 229.39093877256485
234.48 240.5024917607473
234.98 233.32518441265995
235.49 237.3192212320388
236.01 231.6657408168697
236.53 238.04630775040113
237.05 228.9321058697471
237.57 242.35149268217438
238.08 237.33736691431986
239.56 230.65124316808587
240.04 237.14126771066952
240.5 234.46573701565984
241.78 245.9606706293021
242.18 239.11803753434248
242.55 235.7749894702975
242.91 243.2141586923215
243.25 240.7673156027974
243.57 234.05613821533967
243.87 236.7026686912273
244.41 235.89257676021717
244.64 240.70844766392895
244.86 251.1708945112132
245.06 241.59316504721764
245.24 246.45758312766708
245.39 234.52056184844375
245.64 252.2116574200033
245.74 246.43280746539736
245.91 255.5042189119919
245.93 244.80499593924532
245.93 239.7613642888693
245.92 245.72704235788203
245.83 242.67816652039454
245.67 237.08919008412283
245.57 246.69065943924147
245.45 249.02596891674014
244.81 239.46414655138793
244.18 241.9599658609365
243.69 248.14531526263363
243.42 239.55867236614208
243.14 245.29343521665652
242.55 239.7557713283099
241.92 241.3535262379476
241.58 235.4817451385199
241.23 238.3332679937098
240.14 241.74510623482615
234.97 235.2001181288187
234.0 230.28354002520177
232.52 223.35643740698407
232.01 220.0386088253702
218.7 213.42203513665484
215.16 217.55251114164372
141.77 163.2506710906473
136.85 161.40595433209722
139.19 160.77413139849065
141.79 160.9126180133887
144.64 161.51195221111385
147.72 161.69764900371024
151.0 161.96793077115439
154.45 161.50952413334684
158.06 161.70728921842016
161.79 162.32106730565636
165.61 162.90185678569875
169.5 163.0567186060079
173.44 162.5403736476756
177.39 163.516083571145
286.84 187.85541999870776
287.7 253.24993822686315
288.02 273.12294008678106
288.39 282.07423111052844
288.82 285.9299583965574
289.29 291.46455894548035
289.81 300.2663696403049
290.97 298.29607329532087
292.95 305.962779582718
294.37 314.53001938008015
295.1 312.6530039814178
295.82 331.1260105368238
296.55 323.25878682998285
297.27 305.630490144043
297.98 303.5995621672433
298.67 301.0222035514947
299.35 294.68097674820103
300.02 299.68072166925697
300.66 295.68631403287964
301.28 293.724072668829
301.88 291.39169598055753
302.45 293.99184713612084
303.51 291.4729019094341
303.99 301.1093502509267
304.87 316.26162900576065
305.63 304.31542709659624
305.96 307.6787260696479
306.26 311.46484480553124
306.53 300.1840384965901
306.76 307.4954840145931
306.96 304.69768902154567
307.13 306.8957498359387
307.27 297.97426736465854
307.38 300.7321362447143
307.46 295.7049599249839
307.5 298.1994346206639
307.52 305.79912336489224
307.51 302.5570353662201
307.39 309.212672743902
307.29 311.2689675467703
307.17 301.72140710610046
307.01 307.2783203850697
306.83 302.1751762552824
306.62 295.6390113942756
306.39 299.89737957523886
306.13 307.3812538867485
305.85 299.03338615484085
304.86 298.7615775346066
304.49 308.9341547177402
304.09 311.2544740116543
303.67 300.8650354276349
303.24 296.8553763033603
302.78 294.0021571914531
301.81 295.6994482740122
300.77 304.7392278780578
299.65 317.08351231249617
299.07 301.5572230520021
298.48 305.4585883178205
297.87 294.92856011775916
297.24 303.03439919806624
296.6 291.22547032665966
295.95 297.572712133762
295.28 299.7513034782022
258.06 250.6399024249498
257.13 245.3764752497583
256.2 240.79307572795307
255.26 236.4988865913832
254.33 232.13883068538325
181.16 152.07389333291837
185.49 241.2780544778213
185.58 179.44431186845162
185.69 172.13279557651109
185.99 195.91816274762363
186.18 185.52723035560194
186.39 173.38439208018406
186.62 200.0048929834777
186.86 191.22473836115643
187.99 186.52631697172575
188.29 191.40187381159774
188.6 195.799229647449
188.9 177.93124557725918
189.21 207.50041223936995
189.51 192.8532093943145
190.1 188.39040970636472
190.39 201.6951030003315
190.67 197.13053396987095
190.94 201.0300910920426
191.2 193.78294196990157
191.45 202.96794110175216
191.68 189.43730898817063
191.91 201.6449157766001
192.12 193.6626502778949
192.5 203.2299888249595
192.67 197.44237663377697
192.83 199.9223007177074
193.1 193.38566621076845
193.21 203.9686507858662
193.31 190.41747390813953
193.39 196.47280519564936
193.46 200.86327533006937
193.52 192.78840493740887
193.56 195.34154746520153
193.58 191.30659517663975
193.59 183.83268132977744
193.59 194.03310319409377
193.57 200.46655491247282
193.49 191.48535652055614
193.37 197.65739643905727
193.28 194.43454589778383
193.19 189.47200330762985
193.08 196.94415505189733
192.82 202.5491027390101
192.68 184.51189792225017
192.35 187.2908772577784
192.18 195.81041346487993
191.99 197.9189379506168
191.79 184.07785921119898
191.58 189.76960336548206
191.36 185.83594366992642
191.13 192.3722300835626
190.89 182.38802853885912
190.13 187.73937299540523
189.29 189.887538096558
188.06 191.08151292545892
187.74 187.38258301041827


==> data/CG-EGA/awa_P-EGA_EP.dat <==
trues preds
181.36 163.78162399764662
185.31 164.38089980811287
189.24 164.60655462820532
193.12 164.39343448269625
196.95 164.47584137121652
200.72 165.33386601313802
204.43 166.07126303415868
208.05 166.4731653040069
211.6 167.34302515598594
215.07 167.60685236027558
218.45 167.74051262017446
221.73 168.0816037435306
231.03 170.77825872426638
233.94 171.26292098531567
236.76 171.08452947849102
286.67 179.79939436748026
286.75 178.8635580851987
286.86 178.64204096479477
287.01 176.48627258546597
287.19 176.0287477631096
287.42 144.50707749080357


==> data/CG-EGA/awa_R-EGA_AP.dat <==
trues_roc preds_roc
-0.4200000000000159 -0.5581019777648066
-0.4199999999999875 -0.48706363123213237
-0.4199999999999875 -0.40005925756767624
-0.410000000000025 -0.3261517331629875
-0.4099999999999966 -0.22434441678259986
-0.4099999999999966 -0.159620423149903
-0.4000000000000057 -0.08199382027146385
-0.4099999999999966 -0.16350132650995874
-0.4000000000000057 -0.1453193765282208
-0.39999999999997726 -0.13186789454235281
-0.3900000000000148 -0.1748998292963222
-0.38999999999998636 -0.23373995984405838
-0.3900000000000148 -0.0863205046810549
-0.38999999999998636 -0.12532247104792305
-0.37999999999999545 -0.02825698509184349
-0.3900000000000148 -0.16887798237473817
-0.37999999999999545 -0.2132621044676739
-0.37000000000000455 -0.2469562697322658
-0.37999999999999545 -0.2816486650762613
-0.37000000000000455 -0.23349963848124844
-0.37000000000000455 -0.1885558382114425
-0.3599999999999852 -0.20834866029454702
-0.37000000000000455 -0.22548346722714996
-0.36000000000001364 -0.33502626647901934
-0.3599999999999852 -0.35970704520104846
-0.3499999999999943 -0.46626726943171093
-0.35000000000002274 -0.36065661237600466
-0.3499999999999943 -0.4570307676237917
-0.3499999999999943 -0.4209976585789832
-0.3499999999999943 -0.40746765968299314
-0.3400000000000034 -0.4711679433316931
-0.3400000000000034 -0.42002961675927963
-0.3400000000000034 -0.36039772340095055
-0.3299999999999841 -0.4407164335171956
-0.3300000000000125 -0.40728371367572436
-0.3299999999999841 -0.388468656415057
-0.3300000000000125 -0.3504834287050187
-0.3199999999999932 -0.3892844995245355
-0.3300000000000125 -0.32716547750595737
-0.3199999999999932 -0.2582309141577639
-0.3100000000000023 -0.3076342189013985
-0.3199999999999932 -0.23607369830386915
-0.3100000000000023 -0.3184223674638531
-0.3100000000000023 -0.25494225910409796
-0.30000000000001137 -0.18278275268417588
-0.3100000000000023 -0.1592889829209696
-0.29999999999998295 -0.3413971461627341
-0.30000000000001137 -0.3324254394869115
-0.28999999999999204 -0.22729550050351577
-0.30000000000001137 -0.37243477829395033
-0.28999999999999204 -0.44252567699714973
-0.28999999999999204 -0.1362999436595942
-0.28000000000000114 -0.5113613150487595
-0.28999999999999204 -0.4058863255366134
-0.28000000000000114 -0.35884791055585197
-0.28000000000000114 -0.45007985798750383
-0.27000000000001023 -0.22008354824791354
-0.28000000000000114 -0.2772159778247385
-0.27000000000001023 -0.2731416816159822
-0.2699999999999818 -0.23072723296340314
-0.2600000000000193 -0.3084260835471184
-0.2699999999999818 -0.2353200803262041
-0.2600000000000193 -0.27700122958972884
-0.2599999999999909 -0.2898079076945237
-0.2599999999999909 -0.3145532200203718
-0.25 -0.3170013063916315
-0.25 -0.24002009516996736
-0.25 -0.1991879581344449
-0.25 -0.2883459415969014
-0.25 -0.27226519499470214
-0.2400000000000091 -0.16842877641019527
-0.2400000000000091 -0.23805625184269275
-0.23999999999998067 -0.16635266892575373
-0.2300000000000182 -0.2205738924208731
-0.23999999999998067 -0.12244029144102342
-0.2300000000000182 -0.1439009474642603
-0.22999999999998977 -0.17050251920781534
-0.21999999999999886 -0.09960520705243425
-0.22999999999998977 -0.03639856893099136
-0.21999999999999886 -0.0885186533575677
-0.22000000000001307 0.07477005037927142
-0.21999999999999886 -0.00806746417413251
-0.20999999999999375 -0.0747709057752104
-0.22000000000001307 0.059312099356532144
-0.20999999999999375 -0.0248221613587134
-0.20000000000000284 0.0007690279083476526
-0.20999999999999375 -0.09303470849468454
-0.21000000000000796 0.05278040671910844
-0.19999999999998863 0.10295229730326128
-0.20000000000000284 0.010636575248554436
-0.20000000000000284 -0.32989600891409054
-0.18999999999999773 -0.35108921624131995
-0.20000000000000284 -0.331119790474105
-0.18999999999999773 -0.23915213456385231
-0.18999999999999773 -0.14992543792254764
-0.18000000000000682 -0.14669404881001924
-0.18999999999999773 -0.13042879234406257
-0.18000000000000682 -0.13443407190841583
-0.1799999999999926 -0.16851663540354878
-0.18000000000000682 -0.31298485783865715
-0.1799999999999926 -0.19879034916641558
-0.18000000000000682 -0.34854055632261804
-0.1700000000000017 -0.21707376945725798
-0.1699999999999875 -0.10430741228836382
-0.1700000000000017 -0.2428373265898358
-0.1700000000000017 -0.2533374089804994
-0.1599999999999966 -0.1894178212157982
-0.1700000000000017 -0.1542934860115679
-0.1600000000000108 -0.12151713599736524
-0.1599999999999966 -0.1198197691928442
-0.14999999999999147 -0.16177299857533
-0.1600000000000108 -0.3627404587519294
-0.14999999999999147 -0.24564231343954646
-0.15000000000000568 -0.33705425929748856
-0.14999999999999147 -0.3327423622622945
-0.15000000000000568 -0.1473259306434045
-0.15000000000000568 -0.30168071481446646
-0.14000000000000057 -0.2277790544529239
-0.14000000000000057 -0.14382481341019115
-0.13999999999998636 -0.13241444912006273
-0.14000000000000057 -0.19182009963044777
-0.13000000000000966 -0.11175203007623224
-0.12999999999999545 -0.09771434826872394
-0.12999999999999545 -0.12065309889716502
-0.12000000000000455 -0.061173609787843475
-0.12000000000000455 -0.03869073657884314
-0.10999999999999943 -0.1514259299517846
-0.10999999999999943 -0.24844339567151508
-0.10999999999999943 -0.2894290354141731
-0.10999999999999943 -0.14511223806485418
-0.09999999999999432 -0.27848638777047086
-0.10000000000000853 -0.1691394831303228
-0.0899999999999892 -0.23215644112747214
-0.09000000000000341 -0.23730757810614023
-0.09000000000000341 -0.2934577082629062
-0.0799999999999983 -0.3339486182616582
-0.0799999999999983 -0.2170280211508384
-0.0799999999999983 -0.1319660307482735
-0.07000000000000739 -0.07668021102958278
-0.06999999999999318 -0.07629749938347175
-0.07000000000000739 -0.07883659599153248
-0.06999999999999318 -0.07673060979497848
-0.060000000000002274 0.029277879360094516
-0.04999999999999716 -0.06439731303299823
-0.060000000000002274 -0.032296050720574954
-0.04999999999999716 -0.05483323758302561
-0.05000000000001137 -0.07256253483134856
-0.04999999999999716 -0.07777974461983206
-0.03999999999999204 -0.11488997902293363
-0.04000000000000625 -0.1520304354781814
-0.03999999999999204 -0.1730753022012408
-0.030000000000001137 -0.06518728084813574
-0.04000000000000625 0.03584676133634446
-0.030000000000001137 0.14380663762429435
-0.030000000000001137 0.16084914877505696
-0.01999999999999602 0.17223483303743592
-0.030000000000001137 0.08503100059174074
-0.01999999999999602 -0.12353697617098192
-0.020000000000010232 -0.11787344397608024
-0.01999999999999602 -0.16475448745211452
-0.009999999999990905 -0.17266560807544806
-0.020000000000010232 -0.101067381304631
-0.009999999999990905 -0.15476344049687896
-0.010000000000005116 -0.18696467650600823
-0.010000000000005116 -0.19469075853442064
-0.009999999999990905 -0.12390878680636774
0.0 -0.17973515094595882
-0.010000000000005116 -0.0004144301991431121
0.0 0.14651671397305677
0.0 0.2128159105068903
0.0 0.12906509748947315
0.0 0.223469465538642
0.0 0.1598676364339866
0.010000000000005116 0.20939031252797236
0.0 0.1599008314583017
0.009999999999990905 0.14913173135560953
0.010000000000005116 0.1399446325613809
0.0 0.14520671517760775
0.010000000000005116 0.10941641787412948
0.009999999999990905 0.12174220309780992
0.010000000000005116 0.17451871524995966
0.01999999999999602 0.19091628787563764
0.010000000000005116 0.0978942812310919
0.009999999999990905 0.1625000297841268
0.020000000000010232 0.13865859362367416
0.009999999999990905 0.1291430638245572
0.020000000000010232 0.24960106132490978
0.01999999999999602 0.2441010422768528
0.010000000000005116 0.19552028317411896
0.01999999999999602 0.16394415763626569
0.01999999999999602 0.16315964933467342
0.01999999999999602 0.2294086166522078
0.020000000000010232 0.16995970393236348
0.01999999999999602 0.12681869582156935
0.01999999999999602 0.1777375220690942
0.020000000000010232 0.04281311405391364
0.01999999999999602 0.10124004384475427
0.01999999999999602 0.1917927416322982
0.030000000000001137 0.20403669696737836
0.01999999999999602 0.14901094371269608
0.020000000000010232 0.10690584103639367
0.030000000000001137 -0.14939788447017577
0.01999999999999602 -0.19341127891395615
0.01999999999999602 -0.11340803735582483
0.030000000000001137 -0.17539126660308568
0.01999999999999602 -0.01623952136226592
0.030000000000001137 0.058207965387424565
0.01999999999999602 -0.00526409208298162
0.030000000000001137 -0.030854957441292186
0.020000000000010232 0.02581551476613697
0.030000000000001137 0.07841272985525904
0.01999999999999602 0.06585519465272682
0.030000000000001137 0.09236553783134127
0.030000000000001137 0.05283864328802679
0.01999999999999602 0.10772133985551591
0.030000000000001137 0.09968400835774105
0.030000000000001137 0.14997472257641675
0.01999999999999602 0.09663227591244095
0.030000000000001137 0.07749495150713415
0.030000000000001137 0.088411497333027
0.01999999999999602 0.1208387722081028
0.030000000000001137 0.05184300994358182
0.030000000000001137 0.019482017183349853
0.01999999999999602 0.06726300147845166
0.030000000000001137 0.10006888733906294
0.030000000000001137 0.04184715031138353
0.030000000000001137 0.04202324167304994
0.01999999999999602 0.06747238527908905
0.030000000000001137 0.044788275669930044
0.030000000000001137 0.05741622834250393
0.030000000000001137 0.07641302221290402
0.01999999999999602 0.11603053130122021
0.030000000000001137 0.08646500097867715
0.030000000000001137 0.06773040768010219
0.030000000000001137 0.1282514867062048
0.01999999999999602 0.10641178525004591
0.030000000000001137 0.12733144092337056
0.030000000000001137 0.09249157559652588
0.030000000000001137 0.15784816224626752
0.020000000000010232 0.1979827443009441
0.029999999999986926 0.20936742320758128
0.030000000000001137 0.15494442704869016
0.020000000000010232 0.19617940778643117
0.030000000000001137 0.1478164012421388
0.029999999999986926 0.08965186622386057
0.030000000000001137 0.1421759901143247
0.020000000000010232 0.1264510493096509
0.030000000000001137 0.1476004308825054
0.030000000000001137 0.12014640304823843
0.029999999999986926 0.0886740777466315
0.030000000000001137 0.08006410157143762
0.020000000000010232 0.10449156728174103
0.0 0.10326239407399385
0.0 0.14190678061916628
0.0 0.11062408886786557
0.009999999999990905 0.09412097793611451
0.060000000000002274 0.10699089161721531
0.12999999999999545 0.11762241813170249
0.22000000000001307 0.06994548451078231
0.3399999999999892 0.09240718093786882
0.480000000000004 0.06906112429186351
0.6299999999999955 0.06439047156591471
0.7900000000000063 0.051665827218229765
0.9599999999999937 0.05279663309048033
1.1300000000000097 0.07984915788973979
1.309999999999988 0.04727465308312162
1.470000000000013 0.026110475948016187
1.6400000000000006 0.0052281613790796655
1.7800000000000011 -0.0028088769921055246
1.9199999999999875 0.02524651361687802
2.2399999999999807 0.2743530806550325
2.200000000000017 0.2076526176598179
2.1399999999999864 0.22904713060114545
2.0900000000000034 0.2301632333082182
2.039999999999992 0.2029586804036967
1.9800000000000182 0.20750891574419938
1.9299999999999784 0.19337321483985193
1.8700000000000045 0.2356245595123312
1.8100000000000023 0.17891598532710873
1.7600000000000193 0.2066080422742118
1.6999999999999886 0.21228709301774984
1.6500000000000057 0.1815898266950171
1.5900000000000034 0.2017094430942734
1.539999999999992 0.19043303705592507
1.490000000000009 0.19262525818714948
1.4299999999999784 0.19817397616037624
1.3799999999999955 0.13305762686852063
1.3200000000000216 0.13213417500233504
1.2800000000000011 0.15629360217528188
1.2299999999999898 0.14079171632019438
1.1800000000000068 0.17529328925033383
1.1299999999999955 0.17730362510371833
1.0800000000000125 0.14193933488704147
1.039999999999992 0.18530098873097245
1.0 0.17149472586646652
0.9499999999999886 0.1991287733008562
0.9099999999999966 0.1837385872501045
0.8700000000000045 0.1725797664722677
0.8300000000000125 0.20399339653374682
0.789999999999992 0.19142864514810753
0.75 0.18777922187817353
0.7199999999999989 0.21439161552277142
0.6800000000000068 0.2554703677781731
0.6399999999999864 0.21358722363362403
0.6100000000000136 0.19784209468218705
0.5799999999999841 0.21735421673776045
0.5500000000000114 0.20734540225276987
0.5200000000000102 0.18559021903374173
0.4899999999999807 0.3108635467685019
0.46000000000000796 0.28662509645522505
0.4300000000000068 0.3301701576517928
0.4099999999999966 0.29726345952681754
0.37999999999999545 0.3252417504311609
0.36000000000001364 0.3235302578996766
0.3299999999999841 0.3429725641844925
0.3100000000000023 0.31548415409000086
0.28999999999999204 0.35425597718437984
0.27000000000001023 0.3556985583598191
0.2599999999999909 0.36173877447512837
0.2300000000000182 0.3883273375775502
0.20999999999997954 0.3707968679127873
0.20000000000001705 0.35377442194970854
0.18000000000000682 0.3879278235787069
0.1699999999999875 0.40356122428926255
0.15000000000000568 0.3507149520261521
0.13999999999998636 0.43674821403692476
0.12999999999999545 0.43456839557774174
0.12000000000000455 0.4073983391384388
0.11000000000001364 0.4589517354062025
0.09999999999999432 0.4493246444292254
0.09000000000000341 0.4485255333100895
0.07999999999998408 0.4228226677539624
0.0800000000000125 0.43718158130408824
0.06999999999999318 0.4629903818651826
0.06999999999999318 0.4706405811299703
0.0700000000000216 0.403818661577219
0.060000000000002274 0.4817352218734925
0.06999999999999318 0.457660819675084
0.06999999999999318 0.4750573083327083
0.06999999999999318 0.45342456720283053
0.0800000000000125 0.45058500099491994
0.07999999999998408 0.46829087945550896
0.09000000000000341 0.4803413372813736
0.10000000000002274 0.4108104076672703
0.11999999999997613 0.47776991778457045
0.13000000000002387 0.39129613957422293
0.13999999999998636 0.30853173333474615
0.1699999999999875 0.37369464999173374
0.19000000000002615 0.37457194738766475
0.20999999999997954 0.39875077550263427
0.5 -0.46131701810992354
0.5 0.8944019324069643
0.4399999999999977 0.661291015167734
0.4300000000000068 -0.8473816286900728
0.28000000000000114 1.9516513210673452
0.14000000000001478 0.47466331782175075
0.07999999999998408 1.2252979852030705
0.060000000000002274 -1.1103739915679682
-0.03999999999999204 -0.4051772732780421
-0.0700000000000216 1.7452863582754787
-0.13999999999998636 0.5443289596649379
-0.15000000000000568 -1.8152641781309455
-0.1699999999999875 -0.721593607899365
-0.19999999999998863 -1.0055753335598467
-0.21000000000000796 0.3996852913883231
-0.2400000000000091 -0.24847201141227515
-0.28999999999999204 -0.1684912732314956
-0.3100000000000023 -0.27212896400158115
-0.3499999999999943 -0.021154154115123447
-0.37000000000000455 -0.8872287178953968
-0.38999999999998636 1.237351553135369
-0.38999999999998636 0.0025933494161165527
-0.410000000000025 0.7317019114390462
-0.4099999999999966 0.6127415097606956
-0.4199999999999875 0.9895207854666239
-0.4300000000000068 0.11965608736400668
-0.4300000000000068 -0.3480080491860065
-0.44999999999998863 -1.852748026997773
-0.44999999999998863 -1.675453429872789
-0.46000000000000796 -1.5188337223501662
-0.46000000000000796 -1.907559172884703
-0.47999999999998977 -2.25515093085491
-0.4900000000000091 -2.1334354369452626
-0.4899999999999807 -2.0434639611817715
-0.5099999999999909 -1.989721923084801
-0.5200000000000102 -1.5299287857328068
-0.5199999999999818 -1.0920815971164188
-0.5300000000000011 -0.11404031122083325
-0.5300000000000011 -0.35127308618115194
-0.5300000000000011 -0.26419076078940407
-0.539999999999992 -0.2930929069971455
-0.5400000000000205 -0.24597915874741716
-0.549999999999983 -0.89790580179519
-0.5500000000000114 -0.7135632141978192
-0.5600000000000023 -1.4323147740181241
-0.549999999999983 -0.6224816503429622
-0.5600000000000023 -0.5661773933255461
-0.5600000000000023 -0.27192836879783044
-0.5700000000000216 0.5621866536782818
-0.5699999999999932 -0.42474836532468885
-0.5699999999999932 0.05374171878128209
-0.5699999999999932 0.5766803597788339
-0.5800000000000125 -0.1334198604483845
-0.5799999999999841 0.3789690802335599
-0.5800000000000125 -0.15887146468986657
-0.5799999999999841 0.32282966036945027
-0.5800000000000125 0.9495101982398353
-0.589999999999975 0.7303586355474465
-0.5900000000000034 -0.46505212923725026
-0.5900000000000034 0.8112715011884291
-0.5900000000000034 0.8568475145416983
-0.5900000000000034 0.36189133828338527
-0.5999999999999943 -0.04038990437913981
-0.5900000000000034 0.7890271285473887
-0.5999999999999943 1.07590402157183
-0.5900000000000034 0.4393512992780302
-0.5999999999999943 -0.5539742811419046
-0.5999999999999943 0.39569975517127887
-0.5900000000000034 -0.8151298460563225
-0.6000000000000227 -0.5077145754363244
-0.5999999999999943 -0.4213527710881806
-0.5999999999999943 -0.5981330518578147
-0.5900000000000034 -1.1970736787103533
-0.5999999999999943 -1.4561951707308367
-0.5999999999999943 -0.9863158821881655
-0.5999999999999943 -1.07925625558957
-0.6000000000000227 -0.9784278255431786
-0.589999999999975 -0.7241064475596488
-0.6000000000000227 -0.49398439166785124
-0.5999999999999943 -0.7561049739222199
-0.5900000000000034 0.20779328432826105
-0.5999999999999943 -0.33731346028184817
-0.5900000000000034 0.7078187099658351
-0.5999999999999943 0.20654234883670597
-0.5900000000000034 -1.1131752666474029
-0.5900000000000034 -0.9236680584110672
-0.5900000000000034 -1.1764759052809097
-0.5999999999999943 -0.3523559983578082
-0.5900000000000034 -0.8338882927411646
-0.5799999999999841 -0.7539647036788892
-0.5900000000000034 -0.7921301265019167
-0.5900000000000034 -0.636337768677322
-0.5900000000000034 -0.7466753284141987
-0.5800000000000125 -0.5654949628365955
-0.5799999999999841 -0.9779266750563806
-0.5900000000000034 -1.6891458177332765
-0.5800000000000125 -0.5479637567212308
-0.5799999999999841 -0.11421306151743238
-0.5699999999999932 -0.13261762169921099
-0.5800000000000125 -0.990472175290364
-0.5799999999999841 -0.16689550026404731
-0.5700000000000216 -1.0268272836955248
-0.5699999999999932 0.03341013812624283
-0.5699999999999932 -0.30453241719604307
-0.5699999999999932 -0.5294380340780265
-0.5700000000000216 -1.8227455174408078
-0.5699999999999932 -1.5055794496717283
-0.5600000000000023 -0.317641441465355
-0.5600000000000023 0.531336112296259
-0.5600000000000023 -0.7386404246595077
-0.5600000000000023 -0.09476348862483519
-0.5599999999999739 -0.690610081766863
-0.5500000000000114 -0.9885388839942948
-0.5600000000000023 -0.25620868714182166
-0.5500000000000114 0.03947505769613713
-0.549999999999983 -0.6110281531413762
-0.539999999999992 -0.4185915002923082
-0.5500000000000114 -0.2483990223692274
-0.539999999999992 0.12758037461128424
-0.5500000000000114 -0.31877605551923693
-0.539999999999992 0.7024053955739475
-0.5400000000000205 0.051136608857859756
-0.5299999999999727 -0.13535332167882075
-0.5400000000000205 -0.004904239372876873
-0.5300000000000011 -0.6773235670517579
-0.5300000000000011 -0.718798548595629
-0.5300000000000011 0.22042073751813973
-0.5300000000000011 -0.27601070244693915
-0.5199999999999818 -0.07961030808951364
-0.5200000000000102 0.0008772305642423817
-0.5200000000000102 -1.3585572825491852
-0.5199999999999818 -1.5667626617801886
-0.5200000000000102 -0.4574909084518879
-0.5099999999999909 -0.9452867210817999
-0.5099999999999909 -0.22665033574841686
-0.5100000000000193 -1.0811637240940968
-0.5099999999999909 -0.23584524645411875
-0.5099999999999909 -1.492143861296654
-0.5 -0.8768440006254252
-0.5 -0.4982284065867759
-0.5 -1.0884435425495838
-0.5 0.007418627367997033
-0.4900000000000091 -1.5288314885735588
-0.4900000000000091 -1.2644153312965614
-0.4899999999999807 -0.952566208557073
-0.4900000000000091 -0.44535699197783174
-0.47999999999998977 -0.4706272981373445
-0.4800000000000182 -1.6281070166826623
-0.47999999999998977 -1.5895452348798926
-0.4800000000000182 -0.7287207810819609
-0.47999999999998977 0.061380103338620984
-0.46999999999999886 -0.31397068322186783
-0.46999999999999886 -0.9096687946715747
-0.46999999999999886 -0.6522199002470472
-0.46000000000000796 -1.5289524011917308
-0.46999999999999886 -0.5494468708322415
-0.46000000000000796 -0.733027957927419
-0.45999999999997954 -0.27606322184917076
-0.45000000000001705 -0.3616023416839198
-0.44999999999998863 -0.6453269043068985
-0.46000000000000796 -0.9716089915322073
-0.4399999999999977 -0.8832304658045587
-0.44999999999998863 -0.3954663342512106
-0.4399999999999977 -0.8204319593324385
-0.4399999999999977 -0.2708616233003056
-0.4399999999999977 -0.5424790341448045
-0.44000000000002615 -0.5902293289816782
-0.4299999999999784 -0.866745134577144
-0.4300000000000068 -1.1175205787862126
-0.4300000000000068 -0.4512486856336295
-0.4199999999999875 -0.29531496218118036
-0.4300000000000068 -1.1429846125760719
-0.4199999999999875 -0.5457301117507143
-0.4200000000000159 -0.37218727632969717
-0.4099999999999966 -0.334182887383605
-0.4099999999999966 -0.0815576628305621
-0.4099999999999966 -0.25205584318069896
-0.4099999999999966 -1.0756621358491714
-0.410000000000025 -1.4528145982946512
-0.39999999999997726 -0.8093730108427621
-0.4000000000000057 -0.15077083663882718
-0.4000000000000057 0.0612107252291878
-0.38999999999998636 0.3403283455324697
-0.4000000000000057 -0.7788777154744366
-0.3900000000000148 0.06601061820057907
-0.37999999999999545 -0.47753463512884764
-0.38999999999998636 0.3995043003872354
-0.37999999999999545 -0.032632585685462345
-0.3800000000000239 0.08356305882850279
-0.37999999999999545 0.5913066804835978
-0.37000000000000455 -0.18172565351397907
-0.3699999999999761 0.20662695864254488
-0.37000000000000455 0.04577865642849588
-0.37000000000000455 1.4293561543089197
-0.36000000000001364 0.21237550980157494
-0.37000000000000455 0.3446189621077451
-0.3599999999999852 -0.04879648938768355
-0.3499999999999943 0.4813455804473108
-0.36000000000001364 1.3312847148492608
-0.3499999999999943 0.5047873616491074
-0.3499999999999943 0.6253156207332324
-0.3499999999999943 0.8429092140772525
-0.3400000000000034 0.31897717542679516
-0.3400000000000034 0.9641336180650057
-0.3400000000000034 0.8492253876082714
-0.3400000000000034 1.1868876583374401
-0.3299999999999841 0.908193988763685
-0.3300000000000125 0.41155687887726344
-0.3300000000000125 -0.21754451185483958
-0.3299999999999841 0.9583432371152867
-0.3200000000000216 0.581832641169882
-0.3199999999999932 0.4048435682911702
-0.3199999999999932 0.10883479530548357
-0.3100000000000023 1.0496112745918822
-0.3199999999999932 0.7137168630724489
-0.3100000000000023 -0.04937079904951247
-0.30000000000001137 0.8459458321371471
-0.3100000000000023 0.8443827489977025
-0.29999999999998295 1.6412748946524403
-0.30000000000001137 0.35634571705440976
-0.29999999999998295 -0.05359947495432493
-0.29000000000002046 0.40804774879967454
-0.28999999999999204 1.0085561536577359
-0.28999999999999204 0.6817235775219501
-0.29000000000002046 0.5246663017510969
-0.28000000000000114 -0.11747244249900746
-0.28999999999999204 -0.053349561618233565
-0.28000000000000114 0.9820972800203549
-0.28000000000000114 1.0644436441607752
-0.2699999999999818 0.24952379076356124
-0.28000000000000114 -0.21096474148251332
-0.27000000000001023 -0.2400084277739154
-0.2599999999999909 0.5903706162663696
-0.27000000000001023 -0.08190470704573727
-0.2599999999999909 0.5877365154129848
-0.27000000000001023 0.20288741155525258
-0.2599999999999909 0.6468536404026395
-0.25 -0.4784924520400864
-0.2600000000000193 -0.079914011196621
-0.25 -0.757241735701399
-0.25 -0.023955413128817327
-0.25 -0.31906181196711714
-0.23999999999998067 0.6422300438145498
-0.25 -0.7761303830575343
-0.2400000000000091 0.054360217332543925
-0.2400000000000091 -0.5236016519932605
-0.22999999999998977 -0.7664780518706777
-0.2400000000000091 -0.4787859689607785
-0.22999999999998977 -0.3016754763135907
-0.22999999999998977 -0.5457738816397182
-0.2300000000000182 -0.8123676215238049
-0.21999999999999886 -0.5153542276655685
-0.21999999999999886 -0.9623581276788684
-0.22999999999998977 -0.3094765516975144
-0.2400000000000091 -0.5239181207752495
-0.25 -0.7227777287671415
-0.2699999999999818 -0.5531260715266058
-0.28000000000000114 -1.1230097206469054
-0.27000000000001023 -0.4270670167445587
-0.22999999999998977 -0.17539570818274797
-0.12000000000000455 -0.9404688136351638
0.009999999999990905 -0.8711578699377469
0.18000000000000682 -0.6727229403176125
0.4099999999999966 -0.07580860350191188
0.6399999999999864 -0.28281003502414137
0.910000000000025 -0.5499566151267175
1.1899999999999977 -0.4621400845342123
1.4799999999999898 -0.046820846920468284
1.7700000000000102 0.25359203376490314
3.200000000000017 1.0148797669193357
3.0999999999999943 1.2308719247286604
2.719999999999999 0.9520948017892863
2.6200000000000045 0.9388738255720455
2.530000000000001 1.0441945200175837
2.430000000000007 1.1165454380729898
2.3400000000000034 0.48249131539267864
2.25 1.2436667510262396
2.1599999999999966 1.845730130090999
2.069999999999993 0.47667864827883477
1.9800000000000182 1.40584363054802
1.8999999999999773 1.3542870253830017
1.8199999999999932 1.027621849932899
1.7300000000000182 1.5044801412229276
1.6499999999999773 0.9800980557785692
1.5699999999999932 1.130329906063423
1.5 0.9340546153314904
1.4300000000000068 1.59273024788871
1.3500000000000227 0.3796233389365966
1.2799999999999727 0.937346286579924
1.2100000000000364 2.3741551647066217
1.1499999999999773 0.9758778444454208
1.079999999999984 1.1403019818022244
1.0200000000000387 0.7623602711735202
0.9599999999999795 0.9341676726373294
0.910000000000025 1.499573319653365
0.839999999999975 0.9256752458634878
0.7900000000000205 0.2568207755634546
0.7400000000000091 0.4600527620983712
0.6899999999999977 1.2750582520899911
0.6399999999999864 0.9332132886812587
0.589999999999975 0.2804011394915733
0.5400000000000205 -0.3738163378096715
0.5 0.8383017574219593
0.45999999999997954 0.506433483990179
0.4200000000000159 0.0345382696417289
0.38999999999998636 0.04152292864719698
0.34000000000003183 0.03248629084922072
0.3100000000000023 -0.9644666885018012
0.2799999999999727 -0.23186255728575134
0.2400000000000091 1.4067370331646885
0.20999999999997954 -0.38578158060917644
0.18999999999999773 -0.8617443117981622
0.160000000000025 -0.1923000902093861
0.12999999999999545 -1.2832776412606677
0.10000000000002274 0.11658758694764515
0.08999999999997499 -0.29765540463608886
0.060000000000002274 -1.137432167576236
0.05000000000001137 -1.769459454856218
0.01999999999998181 -0.2531308714584952
0.020000000000038654 -1.5872066157258473
-0.010000000000047748 -0.5342795011499675
-0.01999999999998181 0.06216917193046356
-0.029999999999972715 -0.1273683631758331
-0.040000000000020464 -1.8102813901110721
-0.040000000000020464 -1.345589997644538
-0.060000000000002274 0.34468003274537296
-0.049999999999954525 -1.335736622487417
-0.060000000000002274 -0.8258445517240887
-0.060000000000002274 -1.4529999869993162
-0.049999999999954525 0.6179226600387437
-0.05000000000001137 -1.1735239237743826
-0.040000000000020464 -0.5415425354190688
-0.029999999999972715 -0.42712188232647463
-0.009999999999990905 -2.0075213081136383
0.0 -0.37633853182862254
0.01999999999998181 -1.3308060680668348
0.5600000000000023 2.1311678823957436
0.6399999999999864 0.7747353212332655
0.6599999999999682 -1.0671936220193174
0.7100000000000364 0.2223744384392603
0.5400000000000205 0.7710023762590481
0.45999999999997954 2.055806319323267
0.39999999999997726 1.063642862263407
-0.05000000000001137 -1.0634788084865363
-0.3100000000000023 1.644566887452413
-0.3300000000000409 1.2725574218619045
-0.47999999999996135 -1.4448876363173895
-0.5099999999999909 -0.89135247503242
-0.5499999999999545 -0.6313220242661828
-0.67999999999995 -1.2568728898804693
-0.6899999999999977 -2.12940105263192
-0.7100000000000364 -1.8865080950530455
-0.7099999999999795 -0.8216734706720104
-0.7300000000000182 -0.6076104794147454
-0.7400000000000091 -0.7612706468655688
-0.75 -1.1959332882582885
-0.7599999999999909 -1.9560360650534676
-0.7599999999999909 -2.258018620991436
-0.7799999999999727 -2.6388970757917036
-0.7900000000000205 -1.999768546975531
-0.7900000000000205 -1.7547267529552641
-0.8100000000000023 -1.8320725001856886
-0.8100000000000023 -1.7630414317864052
-0.8199999999999932 -1.000768853169859
-0.8199999999999932 -0.5970363618069996
-0.839999999999975 -0.267935292595439
-0.8400000000000318 -1.247213777631032
-0.839999999999975 -0.7964164380432521
-0.8500000000000227 -1.7183599840035413
-0.8600000000000136 -1.7937757731336887
-0.8700000000000045 -1.5155034619113508
-0.8699999999999477 -0.7974724402644142
-0.8700000000000045 -0.9331078818128731
-0.8799999999999955 -0.6671385691388423
-0.8800000000000523 0.0041556920218681626
-0.8899999999999864 -0.02766728032690935
-0.8899999999999864 -0.025968819321406045
-0.8999999999999773 -0.7774884014405643
-0.9000000000000341 -1.0201928844845725
-0.8999999999999773 -0.9918880539481734
-0.910000000000025 -0.6419888235990356
-0.9099999999999682 -0.6689097498443743
-0.910000000000025 -0.36528897346101985
-0.9200000000000159 -0.5286915232718457
-0.9199999999999591 -1.2298223325367985
-0.9200000000000159 -2.275012519291465
-0.9200000000000159 -0.6158622333817334
-0.9300000000000068 0.39456345061552156
-0.9199999999999591 0.3234237289924522
-0.9300000000000068 -0.39577382853349263
-0.9300000000000068 -0.9656081615070491
-0.9300000000000068 -1.3097286948394355
-0.9400000000000261 -2.38575875845612
-0.9399999999999977 -0.9173537907142872
-0.9299999999999784 -0.9672372870186337
-0.9399999999999977 -0.02067647803875161
-0.9400000000000261 0.2280482543780522
-0.9399999999999977 0.28301426314877176
-0.9299999999999784 0.6201973331679937
-0.9399999999999977 0.573767728925958
-0.9400000000000261 0.6418656772517579
-0.9299999999999784 -0.16665114288224459
-0.9399999999999977 -0.5481185836031841
-0.9300000000000068 -0.23210570843184541
-0.9399999999999977 -0.38542848613542446
-0.9300000000000068 -0.06436270571771274
-0.9300000000000068 0.17550367824395607
-0.9299999999999784 0.2426806060157105
-0.9300000000000068 0.16524734119116147
-0.9300000000000068 0.16030908236953678
-0.9300000000000068 0.5730492480507507
-0.9199999999999875 0.1853764908843516
-0.9200000000000159 -0.1895819402894574
-0.9299999999999784 -0.22254080415186195
-0.9200000000000159 -0.5034221148674476
-0.9199999999999875 -0.8697294383835015
-0.9099999999999966 -0.8071828935313761
-0.9200000000000159 -0.9195843144284481
-0.9099999999999966 -0.7409703655546593
-0.9099999999999966 -1.0408530067820152
-0.9099999999999966 -0.9288041737406729
-0.9099999999999966 -0.9877682655115336
-0.9099999999999966 -1.1234740788455895
-0.9000000000000057 -0.6738016508031706
-0.9000000000000057 -0.7046524558838598
-0.9000000000000057 -0.6947486453338172
-0.8899999999999864 -0.9119059223198747
-0.9000000000000057 -0.9584692166276341
-0.8900000000000148 -1.0524591750808838
-0.8799999999999955 -0.9728548333694391
-0.8899999999999864 -0.902109811179514
-0.8799999999999955 -1.4502214248773555
-0.8800000000000239 -1.1827870742683615
-0.8799999999999955 -0.47864422068593626
-0.8799999999999955 -0.8573160948707539
-0.8700000000000045 -0.7443436063487923
-0.8700000000000045 -0.13069971460674878
-0.8599999999999852 -0.1829059922406202
-0.8600000000000136 -0.6042633062748166
-0.8599999999999852 -0.6030426242584213
-0.8600000000000136 -0.9619411280556278
-0.8599999999999852 -1.6047958919078553
-0.8499999999999943 -1.6662517914409705
-0.8400000000000034 -1.2221641962809997
-0.8499999999999943 -0.3247106235018862
-0.8400000000000034 -0.036152650313709955
-0.8400000000000034 0.19300077713501196
-0.8300000000000125 0.17306059321995804
-0.8299999999999841 0.6192077476906377
-0.8300000000000125 0.8720844492279411
-0.8199999999999932 0.7824038449194859
-0.8300000000000125 -0.3415865374539919
-0.8100000000000023 -0.5508551935749608
-0.8199999999999932 -0.6766615025603926
-0.8100000000000023 -1.313694380189986
-0.8100000000000023 -1.97161623392617
-0.799999999999983 -1.843257809062436
-0.8000000000000114 -1.46220403006879
-0.799999999999983 -1.3666304986815305
-0.7900000000000205 -1.0269982861986193
-0.789999999999992 -1.416959807712601
-0.7800000000000011 -1.917380305023471
-0.789999999999992 -2.213158568262884
-0.7700000000000102 -1.934736121086246
-0.7800000000000011 -1.7981235606437167
-0.7700000000000102 -1.6884880810125082
-0.7699999999999818 -1.556226982719238
-0.7599999999999909 -1.7956974316176684
-0.7600000000000193 -1.374947153729238
-0.75 -1.391826631829474
-0.7599999999999909 -1.3737422760171967
-0.7400000000000091 -1.1177593359174693
-0.75 -0.964943537997641
-0.7399999999999807 -0.7029852022545242
-0.7400000000000091 -1.06087660558606
-0.7300000000000182 -1.13192194409811
-0.7299999999999898 -0.9237394146833822
-0.7299999999999898 -0.9492394819486663
-0.7199999999999989 -0.830767755364235
-0.7199999999999989 -0.6708385075747572
-0.710000000000008 -0.558295351389404
-0.7199999999999989 -0.7691393014479218
-0.6999999999999886 -0.5296304311342794
-0.710000000000008 -0.243200821439558
-0.700000000000017 -0.42078905690635793
-0.6999999999999886 -0.5244653318596875
-0.6899999999999977 -0.5563887523621247
-0.6899999999999977 -0.19544029259188278
-0.6800000000000068 -0.009883553746220741
-0.6899999999999977 -0.07183401309751503
-0.6699999999999875 -0.047698437916068315
-0.6800000000000068 -0.07095256032630459
-0.6700000000000159 -0.3460308814859445
-0.6699999999999875 -0.5401665404963296
-0.6599999999999966 -0.3251600615901964
-0.6599999999999966 -0.22791434752906525
-0.6500000000000057 -0.26081733491821524
-0.6500000000000057 -0.3503631336315891
-0.6500000000000057 -0.20449997681373588
-0.6500000000000057 -0.3693207199459039
-0.6399999999999864 -0.24421068530958223
-0.6299999999999955 -0.1938454544447552
-0.6299999999999955 -0.10910201243476081
-0.6299999999999955 -0.39760184505604457
-0.6300000000000239 -0.14706445022446246
-0.6199999999999761 -0.24404260188941862
-0.6100000000000136 -0.1845139297329581
-0.6200000000000045 -0.09332759978391891
-0.5999999999999943 -0.25920707806545806
-0.6100000000000136 0.11283947501712532
-0.5999999999999943 0.0410267921635068
-0.5999999999999943 -0.2346540986469563
-0.5900000000000034 0.2635413195169747
-0.5900000000000034 0.19732660152982362
-0.5799999999999841 0.1810136107472431
-0.5900000000000034 0.3779227835043457
-0.5699999999999932 0.07226031717817705
-0.5800000000000125 0.08920624625443452
-0.5699999999999932 0.2064686129532447
-0.5600000000000023 0.42341964114746133
-0.5699999999999932 0.09995240513865156
-0.5500000000000114 0.09336485000108041
-0.5600000000000023 0.4196281186185047
-0.549999999999983 0.0945823134224213
-0.5400000000000205 0.3247359942821788
-0.549999999999983 0.0861883285911631
-0.5400000000000205 0.26573200284343557
-0.5300000000000011 0.47129291791316064
-0.5300000000000011 0.27578702327372184
-0.5300000000000011 0.21408325475746892
-0.5199999999999818 0.17661250152880825
-0.5200000000000102 0.2002507082777356
-0.5199999999999818 0.6157481075339888
-0.5100000000000193 0.46205408541374027
-0.5099999999999909 0.12611592759242285
-0.5 0.43307612358051983
-0.5 0.3152080109876465
-0.4900000000000091 0.25163002412253377
-0.5 -0.10441931849831576
-0.5 0.10335407108175332
-0.5099999999999909 -0.15862482475412776
-0.5099999999999909 -0.11285763041345831
-0.5200000000000102 0.009801095159218676
-0.5099999999999909 -0.0228885481107568
-0.46999999999999886 0.15982389468717884
-0.4300000000000068 0.013196035003602447
-0.36000000000001364 -0.05432257455066747
-0.2699999999999818 0.14368529859939372
-0.17000000000001592 -0.06048883605899391
-0.060000000000002274 0.4160195928281496
0.060000000000002274 0.3932091302982883
0.18000000000000682 0.07635455447115191
0.3100000000000023 0.08296217730710964
0.4399999999999977 0.12122432948913797
0.5699999999999932 0.058034444745430847
0.6800000000000068 -0.06526804120554175
0.789999999999992 0.0950976407866051
0.9000000000000057 0.017031903565651874
1.0 -0.002450838375608555
1.0800000000000125 -0.15693017895904404
1.1499999999999773 -0.27788924964684725
1.210000000000008 -0.1521360349972838
1.25 -0.1627978493587534
1.3000000000000114 0.2679110330392689
1.3199999999999932 0.4117782410603468
1.3400000000000034 -0.007559755257062761
1.3400000000000034 0.07369258394803069
1.3499999999999943 -0.17532638268701817
1.3400000000000034 0.13624851581957387
1.3400000000000034 -0.0051295695300837
1.3100000000000023 -0.2983999528500192
1.299999999999983 -0.012360235844056433
1.2700000000000102 -0.5262094064790972
1.25 -0.1902786137929411
1.2299999999999898 -0.31463726407832837
1.1899999999999977 -0.26899126830991804
1.1599999999999966 -0.40326228105359974
1.1300000000000239 -0.2309162748653648
1.089999999999975 -0.262077508362097
1.0600000000000023 -0.5764154048267756
1.0300000000000011 -0.5173809967790532
0.9900000000000091 -0.4764535873082423
0.9499999999999886 -0.4914831491745133
0.9200000000000159 -0.8096003806048202
0.8899999999999864 -0.5817563712593596
0.8500000000000227 -0.8130336275146988
0.8099999999999739 -0.8426551019383908
0.7800000000000011 -1.0570883306336611
0.75 -0.9049262157127487
0.710000000000008 -1.052159287035181
0.6800000000000068 -0.9672537552619076
0.6500000000000057 -1.2674557680553278
0.6200000000000045 -0.9976888900048664
0.5500000000000114 -1.3038038356520758
0.5300000000000011 -1.0108103422732881
0.4899999999999807 -0.7808461105298932
0.46999999999999886 -1.1828591222123634
0.4300000000000068 -1.2003869630296435
0.4099999999999966 -1.0642394822513097
0.3900000000000148 -1.2261984122878857
0.3499999999999943 -1.2901756556137514
0.3400000000000034 -1.59987047277815
0.3100000000000023 -0.953613345987236
0.28000000000000114 -1.2569439287628086
0.2599999999999909 -1.0856299910345797
0.2400000000000091 -1.0197118125315967
0.21999999999999886 -1.0356824939528337
0.19999999999998863 -1.014269325062429
0.18000000000000682 -0.7084447082376926
0.1599999999999966 -1.309452669720656
0.14000000000001478 -0.7060049772295542
0.11999999999997613 -0.6576330182000447
0.10000000000002274 -0.6024390686478682
0.08999999999997499 -0.7437199684752045
0.0800000000000125 -0.3957103668709294
0.05000000000001137 -0.21147227535922752
0.04999999999998295 0.15620838427014405
0.030000000000001137 -0.014930987151444697
0.020000000000010232 -0.24564104542875498
0.0 -0.4034286222833714
-0.010000000000019327 -0.1827578737074873
-0.01999999999998181 0.3635796727611478
-0.020000000000010232 0.338974524988771
-0.03999999999999204 -0.05140732650414748
-0.05000000000001137 -0.15148274287778918
-0.060000000000002274 0.1028721096868992
-0.060000000000002274 0.6077479269549997
-0.06999999999999318 0.16674517806023914
-0.07999999999998408 0.5614930405694736
-0.09000000000000341 0.3084701080918819
-0.09000000000000341 0.19408582803839636
-0.09000000000000341 0.44232200427765633
-0.09999999999999432 0.4354337829911117
-0.09999999999999432 0.5346227691753995
-0.11000000000001364 0.6233669555467429
-0.09999999999999432 0.35257469116169204
-0.11000000000001364 0.3417772754783641
-0.10999999999998522 -0.23334524852191407
-0.11000000000001364 0.08142168493031932
-0.09999999999999432 0.47104334561623773
-0.10999999999998522 0.15040367177468283
-0.10000000000002274 0.037231091552740736
-0.09999999999999432 -0.13550968201042224
-0.09000000000000341 0.1259916693444154
-0.07999999999998408 0.47421961107363586
-0.0800000000000125 0.01621706244048937
-0.06999999999999318 0.34611829354361134
-0.060000000000002274 0.48389528406349314
-0.03999999999999204 0.5677799330907476
-0.030000000000001137 0.20314497304801193
-0.020000000000010232 0.4535343856078953
0.010000000000019327 0.48165774834842523
0.01999999999998181 0.5289720020852826
0.03999999999999204 0.7425338756428914
0.14000000000001478 -1.6591329002799
0.2699999999999818 1.8435643659454968
0.28000000000000114 0.6350797623194353
0.28000000000000114 0.881835823925428
0.30000000000001137 1.1768294233078223
0.19999999999998863 1.3511188003533903
0.13999999999998636 1.343553510756351
-0.030000000000001137 -1.9138253659272095
-0.05000000000001137 -0.1826084737273277
-0.13000000000002387 0.4703003484139572
-0.1599999999999966 -1.5870984768918674
-0.23999999999998067 0.9463986994508673
-0.2600000000000193 -1.3546146187347006
-0.2699999999999818 1.056472793711606
-0.28000000000000114 -0.9267397274481652
-0.29999999999998295 0.8134143949432087
-0.30000000000001137 -1.9741975509134022
-0.3100000000000023 -0.6085375343612895
-0.3300000000000125 -0.21228473470378617
-0.3400000000000034 0.812954924453436
-0.3400000000000034 -0.23686520226956986
-0.3499999999999943 -0.3950186370982465
-0.3499999999999943 -0.3353403883626811
-0.36000000000001364 -0.1276916346637904
-0.3599999999999852 0.17999827744003483
-0.37000000000000455 0.19480891056454652
-0.37000000000000455 -1.2955828823343154
-0.37999999999999545 -0.2702102206643531
-0.37999999999999545 -0.7914562209867029
-0.3900000000000148 -0.8967535412844256
-0.38999999999998636 -1.8389650114703215
-0.4000000000000057 -2.1320575553467336
-0.4000000000000057 -1.1451027934263038
-0.39999999999997726 -0.252096994744079
-0.410000000000025 -1.0528698781836567
-0.4099999999999966 -1.9054138895967299
-0.4099999999999966 -1.915097886749919
-0.4199999999999875 -1.7532542830578564
-0.4200000000000159 -1.1061591231448062
-0.4199999999999875 -2.1189950255985366
-0.4200000000000159 -2.2214719230187256
-0.4299999999999784 -1.9261168819007253
-0.4300000000000068 -0.9647031657467835
-0.4300000000000068 -0.916471992106068
-0.4399999999999977 -1.0726283518410469
-0.4300000000000068 -1.5683576280580382
-0.4399999999999977 -0.4488276829214328
-0.4399999999999977 -1.4921403212130713
-0.4399999999999977 -1.2349585528232296
-0.44999999999998863 -0.7545312805729907
-0.4399999999999977 -0.009646806599420188
-0.45000000000001705 -1.4376646334052339
-0.44999999999998863 -0.8455428377054091
-0.45000000000001705 -0.5611120907075531
-0.44999999999998863 -0.4798643490302652
-0.44999999999998863 -0.4147797630175205
-0.45000000000001705 -0.734827194903346
-0.44999999999998863 -0.46052042208648913
-0.45000000000001705 -0.634267785557256
-0.45999999999997954 0.5559149034248776
-0.45000000000001705 0.7445088882970481
-0.45999999999997954 0.3336159209948164
-0.45000000000001705 0.852417477268375
-0.46000000000000796 0.10197701844435869
-0.45999999999997954 0.7712664714469497
-0.45000000000001705 0.884684005352824
-0.45999999999997954 0.7946354534238935
-0.46000000000000796 -0.4605724004897809
-0.45000000000001705 0.23199663156216843
-0.45999999999997954 0.602160979084033


==> data/CG-EGA/awa_R-EGA_BE.dat <==
trues_roc preds_roc
2.0600000000000023 0.0051827925679504006
2.1599999999999966 0.010895255478814647
2.25 0.07954528882278566
2.3400000000000034 0.10474363027654476
2.390000000000015 0.12932484536521827
2.4499999999999886 0.14395434356971748
2.469999999999999 0.1557904522871496
2.5 0.12171839088317427
2.5 0.14350842926961604
2.5 0.13761620595181512
2.490000000000009 0.1851836212623823
2.4599999999999795 0.29301097912164664
2.450000000000017 0.2653767535713598
2.4099999999999966 0.28806497715945056
2.3700000000000045 0.2750463626377666
2.329999999999984 0.27468485039938173
2.2900000000000205 0.2778588923573011
0.25 61.268873928943265
0.2600000000000193 11.959354421186674
0.29999999999998295 -2.017222837401448
0.3300000000000125 -2.469813822661081
0.3599999999999852 3.998401977790479
0.37999999999999545 8.78011037641889
0.4200000000000159 5.65773336424067
0.4300000000000068 -13.844954626999936
0.45999999999997954 15.109290586964335
0.4800000000000182 -13.32679155939698
0.4899999999999807 11.111552988182439
0.5 -7.177307348087339
0.5100000000000193 3.994036819378863
0.5199999999999818 -5.653480415169128
0.5200000000000102 6.3805669335314406
0.5200000000000102 -9.114201880654036
0.5199999999999818 13.419386812427291
0.5100000000000193 -5.014125767854523
0.47999999999998977 -7.119208660531029
0.47999999999998977 6.4900245425836545
0.46000000000000796 -2.6755306950096838
0.4099999999999966 11.681024227164585
0.4000000000000057 -6.842633094959609
0.37000000000000455 -3.3430480640449787
0.3599999999999852 7.439169222023992
0.3400000000000034 -2.4468430895240942
0.3199999999999932 -6.711177387457724
0.30000000000001137 2.64653047588763
0.2599999999999909 -2.76174325207748
0.22999999999998977 4.815870903711783
0.22000000000002728 10.462446847284241
0.19999999999998863 -9.577729463995553
0.18000000000000682 4.86441808044944
0.14999999999997726 -11.93702127922333
0.10999999999998522 17.216432253737793
0.10000000000002274 -5.778849954605931
0.030000000000001137 8.956487452959436
0.020000000000010232 -10.699222972746583
0.0 -5.043631650376028
-0.010000000000019327 5.965678069012739
-0.04999999999998295 -2.643698564209444
-0.09000000000000341 -7.334262794547186
-0.09999999999999432 9.601469355118638
-0.12000000000000455 2.3353094774986687
-0.18000000000000682 -7.569293538986841
-0.21999999999999886 3.1017093517201033
-0.25 6.433821413109399
-0.27000000000001023 -8.586642896491554
-0.28000000000000114 5.734762850514443
-0.29999999999998295 -5.369172615115133
-0.3200000000000216 1.8698838736392815
-0.339999999999975 -5.871781099427693
-0.35000000000002274 2.8515228551898986
-0.37000000000000455 4.320221113126877
-0.46999999999999886 -2.935950901297872
-0.4900000000000091 -2.661427172762018
-0.5 -2.7502032200906683
-0.5100000000000193 -3.317828581613867
-0.5800000000000125 1.6412280630137843
-0.5900000000000034 1.8351591446651696
-0.3199999999999932 1.725571057312095
2.049999999999983 -0.4040763725472516
2.3400000000000034 -0.6318229336065713
2.5999999999999943 0.13848661489805636
2.8499999999999943 0.5993341977251418
3.0800000000000125 0.1856967925963886
3.280000000000001 0.2702817674441462
3.4499999999999886 -0.458406637807542
3.6100000000000136 0.19776508507331414
3.7299999999999898 0.6137780872361986
3.8200000000000216 0.580789480042398
3.8899999999999864 0.15486182030915074
3.9399999999999977 -0.5163449583322972
3.9499999999999886 0.9757099234693953
-0.07000000000005002 -2.4596801332141354
0.2799999999999727 108.74286073605958
0.3199999999999932 19.873001859917906
0.37000000000000455 8.951291023747387
0.4300000000000068 3.85572728602898
0.4700000000000273 5.534600548922924
0.5199999999999818 8.801810694824553
0.6000000000000227 -4.101464227379779
0.6800000000000068 7.959164588183171
0.7099999999999795 8.344865358922902
0.7300000000000182 -1.8770153986623654
0.7199999999999704 18.473006555406016
0.7300000000000182 -7.867223706840946
0.7199999999999704 -17.62829668593986
0.7100000000000364 -2.030927976799717
0.6899999999999977 -2.577358615748551
0.6800000000000068 -6.341226803293694
0.6699999999999591 4.999744921055935
0.6400000000000432 -3.994407636377332
0.6199999999999477 -1.9622413640506124
0.6000000000000227 -2.332376688271495
0.5699999999999932 2.60015115556331
0.5199999999999818 -3.2899476029458015
0.4800000000000182 9.63644834149261
0.4200000000000159 13.096472435510691
0.36000000000001364 -13.009844771427822
0.3299999999999841 3.3632989730516556
0.30000000000001137 3.786118735883349
0.2699999999999818 -11.280806308941123
0.2300000000000182 7.311445518002984
0.19999999999998863 -2.7977949930474324
0.17000000000001592 2.1980608143930453
0.13999999999998636 -8.921482471280171
0.11000000000001364 2.757868880055753
0.07999999999998408 -5.027176319730415
0.040000000000020464 2.494474695680026
0.01999999999998181 7.599688744228331
-0.009999999999990905 -3.2420879986721616
-0.06999999999999318 7.719116186168435
-0.0999999999999659 2.056294802868308
-0.12000000000000455 -9.547560440669827
-0.160000000000025 5.556913278969262
-0.18000000000000682 -5.103144129787324
-0.20999999999997954 -6.536164861006796
-0.2300000000000182 4.258368180963259
-0.2599999999999909 7.483874311509624
-0.2799999999999727 -8.347867731907627
-0.3499999999999659 -3.188932929548571
-0.37000000000000455 10.172577183133626
-0.4000000000000341 2.3203192939140536
-0.4199999999999591 -10.389438584019388
-0.4300000000000068 -4.009659124274606
-0.4600000000000364 -2.853219111907208
-0.4900000000000091 3.142178718876494
-0.5300000000000296 9.931132079078054
-0.57000000000005 12.975606458704533
-0.5799999999999841 -15.526289260494082
-0.589999999999975 3.901365265818413
-0.6100000000000136 -10.530028200061338
-0.6299999999999955 8.105839080307078
-0.6399999999999864 -11.808928871406579
-0.6500000000000341 6.347241807102364
-0.6700000000000159 2.1785913444401785
-0.9399999999999977 -3.797091895067524
-0.9300000000000068 -5.263427175191509
-0.9300000000000068 -4.583399521805234
-0.9399999999999977 -4.294189136569855
-0.9299999999999784 -4.360055905999957
0.5799999999999841 -1.6024035832903962
0.0700000000000216 102.2881441358735
0.09000000000000341 -61.83374260936969
0.10999999999998522 -7.311516291940535
0.1599999999999966 25.44450007139244
0.18999999999999773 -10.390932392021682
0.20999999999997954 -12.142838275417887
0.2300000000000182 26.620500903293646
0.2400000000000091 -8.780154622321277
0.30000000000001137 -8.058901341621038
0.29999999999998295 4.87555683987199
0.3100000000000023 4.397355835851272
0.30000000000001137 -17.867984070189834
0.3100000000000023 29.569166662110774
0.29999999999998295 -14.64720284505546
0.28999999999999204 -5.639629111257591
0.28999999999999204 13.304693293966778
0.28000000000000114 -4.564569030460547
0.27000000000001023 3.899557122171643
0.2599999999999909 -7.247149122141025
0.25 9.184999131850589
0.2300000000000182 -13.530632113581532
0.22999999999998977 12.207606788429473
0.21000000000000796 -7.982265498705203
0.18000000000000682 8.216219746711204
0.1699999999999875 -5.787612191182518
0.160000000000025 2.4799240839304275
0.12999999999999545 -7.880188017695303
0.11000000000001364 10.582984575097754
0.09999999999999432 -13.551176877726675
0.07999999999998408 6.05533128750983
0.0700000000000216 4.390470134420013
0.060000000000002274 -8.0748703926605
0.03999999999999204 2.5531425277926587
0.020000000000010232 -4.034952288561783
0.009999999999990905 -7.4739138468623025
0.0 10.200421864316326
-0.020000000000010232 6.433451718379047
-0.04999999999998295 -7.067373025989468
-0.06999999999999318 6.354648392228455
-0.09000000000000341 -3.2228505412734307
-0.09000000000000341 -4.962542590153987
-0.10999999999998522 7.472151744267478
-0.12999999999999545 5.134647338698812
-0.13999999999998636 -18.037204816759925
-0.17000000000001592 4.366077812420087
-0.1699999999999875 8.519536207101538
-0.18999999999999773 2.108524485736865
-0.20000000000001705 -13.84107873941781
-0.20999999999997954 5.691744154283072
-0.21999999999999886 -3.933659695555633
-0.2300000000000182 6.536286413636191
-0.2400000000000091 -9.984201544703495
-0.2599999999999909 5.759560375829949
-0.29000000000002046 2.018432034889315
-0.3199999999999932 2.9632955192324175
-0.3199999999999932 -3.698929915040651


==> data/CG-EGA/awa_R-EGA_EP.dat <==
trues_roc preds_roc
3.9700000000000273 0.2655404265016159
3.9499999999999886 0.5992758104662528
3.930000000000007 0.2256548200924442
3.8799999999999955 -0.2131201455090661
3.829999999999984 0.08240688852026778
3.7700000000000102 0.858024641921503
3.710000000000008 0.7373970210206551
3.6200000000000045 0.40190226984822175
3.549999999999983 0.8698598519790437
3.469999999999999 0.26382720428964035
3.3799999999999955 0.13366025989887476
3.280000000000001 0.34109112335613645
3.0 0.4509032890877904
2.9099999999999966 0.48466226104929433
2.819999999999993 -0.17839150682465288
0.05000000000001137 -1.3640940547379046
0.07999999999998408 -0.9358362822815707
0.11000000000001364 -0.22151712040391658
0.14999999999997726 -2.155768379328805
0.18000000000000682 -0.45752482235636194
0.2300000000000182 -31.52167027230604


==> data/CG-EGA/dcp1_P-EGA_AP.dat <==
trues preds
153.2 197.1229485321045
152.78 196.66099700927734
152.36 196.20175605773926
151.95 195.74355461120606
151.54 195.302114944458
151.13 194.86130661010742
150.73 194.41013397216796
150.32 193.97556861877442
149.92 193.5289850616455
149.52 193.0904393005371
149.13 192.64187995910643
148.74 192.1746209716797
148.35 191.69900779724122
147.96 191.22533630371095
147.58 190.7245022583008
147.19 190.23400817871095
146.81 189.74229721069335
146.44 189.2552954864502
146.06 188.76796760559083
145.69 188.28013999938966
145.32 187.79405952453612
144.96 187.29351181030273
144.59 186.7931798553467
144.23 186.31341651916503
143.87 185.82728286743165
143.52 185.36447967529296
143.17 184.87331825256348
142.82 184.40131042480468
142.47 183.93699851989746
142.12 183.4862614440918
141.78 183.0547752380371
141.44 182.62721984863282
141.1 182.1935173034668
140.77 181.7516360473633
140.44 181.31620162963867
140.11 180.89465629577637
139.78 180.44517234802245
139.46 179.99523826599122
139.13 179.55950798034667
138.81 179.1287313079834
138.5 178.7199976348877
138.18 178.29794898986816
137.87 177.8922403717041
137.56 177.48608829498292
137.26 177.08382911682128
136.95 176.66113483428956
136.65 176.28216438293458
136.35 175.9058229827881
136.06 175.52554122924803
135.76 175.1564193725586
135.47 174.79842666625976
135.18 174.45865509033203
134.9 174.1613370513916
134.61 173.86243209838867
134.33 173.5455792236328
134.05 173.27494953155517
133.78 172.98924152374266
133.5 172.758964881897
133.23 172.54914337158203
132.96 172.28833675384521
132.7 172.0331241607666
132.43 171.7681116104126
132.17 171.50508365631103
131.91 171.22319297790528
131.65 170.94865608215332
131.4 170.67628761291505
131.15 170.40494625091551
130.9 170.12854682922364
130.65 169.86626823425294
130.4 169.617214012146
130.16 169.34663272857665
129.92 169.0815634536743
129.68 168.7907022857666
129.45 168.5257693862915
129.21 168.24529159545898
128.98 167.9706350326538
128.75 167.69610889434816
128.53 167.42385345458985
128.3 167.15759971618652
128.08 166.90541984558106
127.86 166.64145374298096
127.64 166.3699564743042
127.43 166.12058040618896
127.21 165.8680333709717
127.0 165.61917037963866
126.8 165.36118549346924
126.59 165.1269249343872
126.38 164.88631385803222
126.18 164.66761917114258
125.98 164.4404825592041
125.78 164.20964569091797
125.59 163.99164123535155
125.39 163.75678344726563
125.2 163.51391288757324
125.01 163.27964637756347
124.83 163.06988716125488
124.64 162.8643241119385
124.46 162.65486434936523
124.28 162.441404876709
124.1 162.2607534790039
123.92 162.06962142944337
123.74 161.89018882751463
123.57 161.70402687072755
123.4 161.52041526794434
123.23 161.34389114379883
123.06 161.18642524719237
122.9 161.06155403137208
122.73 160.93139350891113
122.57 160.79473655700684
122.41 160.64847705841063
122.26 160.5189316558838
122.1 160.40628227233887
121.95 160.26766075134276
121.8 160.15077896118163
121.65 160.05855895996095
121.5 159.9613648223877
121.35 159.87127914428712
121.21 159.7721650314331
121.07 159.68542270660402
120.93 159.56335556030274
120.79 159.45351905822753
120.66 159.35050704956055
120.53 159.24203144073488
120.4 159.14987964630126
120.28 159.04375461578368
120.16 158.93655670166015
120.05 158.8384041595459
119.94 158.7306454849243
119.83 158.64534370422362
119.72 158.54481079101564
119.62 158.45643604278564
119.52 158.34803604125977
119.43 158.2646728515625
119.34 158.16093727111817
119.25 158.09216125488283
119.17 157.97736305236816
119.09 157.87680393218994
119.01 157.77432960510254
118.94 157.6737399673462
118.87 157.58752292633056
118.8 157.50574714660644
118.73 157.43676181793214
118.67 157.34098896026612
118.62 157.24539134979247
118.56 157.13477909088135
118.51 157.03327991485597
118.46 156.92234031677245
118.41 156.7984927368164
118.37 156.69608757019043
118.33 156.60019218444825
118.29 156.51835372924805
118.26 156.41479057312011
118.22 156.3078332901001
118.19 156.2105517578125
118.16 156.13032859802246
118.14 156.04116188049318
118.11 155.9474861907959
118.09 155.8584603881836
118.07 155.75745666503906
118.05 155.66910034179688
118.04 155.57700729370117
118.02 155.47743576049805
118.01 155.38143646240235
118.0 155.29051261901856
117.99 155.21742416381835
117.98 155.129235458374
117.98 155.043611907959
117.97 154.94305763244628
117.97 154.85753875732422
117.97 154.73018241882323
117.97 154.62806579589844
117.97 154.48118942260743
117.97 154.33974685668946
117.98 154.16714988708497
117.98 154.03837783813478
117.99 153.87100105285646
118.0 153.73122718811035
118.0 153.50658226013184
118.01 153.28366134643554
118.02 153.09645553588868
118.03 152.92170448303222
118.05 152.74504821777344
118.06 152.5821627807617
118.07 152.43305603027343
118.09 152.28244247436524
118.1 152.14373435974122
118.12 152.0090259552002
118.14 151.86345710754395
118.15 151.71733322143555
118.17 151.5836566925049
118.19 151.4469644165039
118.21 151.32348625183104
118.23 151.20303886413575
118.25 151.0779888153076
118.27 150.96421142578126
118.29 150.86369750976561
118.31 150.7635269165039
118.33 150.6747410583496
118.36 150.54436187744142
118.38 150.4518719482422
118.4 150.3530591583252
118.43 150.25264038085936
118.45 150.16770713806153
118.47 150.06157394409178
118.5 149.9811305999756
118.52 149.9029796600342
118.55 149.80263885498047
118.57 149.69193733215332
118.6 149.59950416564942
118.62 149.52689598083498
118.65 149.42756965637207
118.67 149.32974990844727
118.7 149.23256362915038
118.73 149.15347023010253
118.75 149.0670545196533
118.78 148.97123153686522
118.81 148.85071052551268
118.83 148.76392837524412
118.86 148.67062309265137
118.89 148.56838760375976
118.91 148.46452705383302
118.94 148.3569605255127
118.97 148.27938110351562
118.99 148.19426574707032
119.02 148.11013458251955
119.05 148.0176644897461
119.08 147.93337287902833
119.1 147.86201332092287
119.13 147.7976496887207
119.16 147.7374803161621
119.19 147.67558837890624
119.21 147.58314094543456
119.24 147.52503700256347
119.27 147.45450859069825
119.3 147.3894905090332
119.32 147.31779289245605
119.35 147.24480018615722
119.38 147.18643280029295
119.41 147.10840255737304
119.43 147.06496398925782
119.46 146.99706176757815
119.49 146.97392669677734
119.51 146.93843963623047
119.54 146.89851608276368
119.57 146.87096908569336
119.6 146.83940139770507
119.62 146.80851821899415
119.65 146.75317138671875
119.68 146.69759948730467
119.71 146.63898918151855
119.74 146.6057177734375
119.76 146.57523300170897
119.76 146.52432029724122
119.76 146.4802645111084
119.76 146.4239444732666
119.77 146.40284721374513
119.83 146.38734420776368
119.96 146.35956169128417
120.18 146.34586853027344
120.52 146.33496963500977
121.0 146.3171241760254
121.63 146.29023406982424
122.42 146.2913722229004
123.38 146.29111206054688
124.51 146.29200225830078
125.82 146.28681732177733
127.29 146.30118080139158
128.93 146.32798782348632
130.71 146.34677040100098
132.63 146.33448417663573
183.76 146.9701049041748
185.74 147.01085159301758
187.67 147.09168289184572
189.54 147.1307148742676
191.35 147.20459770202638
193.11 147.25201606750488
194.81 147.3223705291748
196.46 147.40318466186523
198.05 147.47805168151854
199.59 147.5622494506836
201.08 147.64378051757814
202.51 147.7187257385254
203.89 147.7890933227539
205.21 147.8516138458252
206.49 147.91928253173828
207.72 147.97620880126954
208.9 148.02500213623046
210.03 148.07046546936036
211.11 148.1074752044678
212.15 148.17803520202636
213.15 148.2498654937744
214.1 148.31025360107424
215.01 148.3829689025879
215.88 148.4335932922363
216.71 148.4816847229004
217.5 148.5337892150879
218.25 148.55890472412108
218.97 148.62391983032228
219.65 148.65302742004394
220.29 148.70440902709962
220.9 148.77502410888673
221.48 148.83420677185057
222.03 148.90254280090332
222.55 148.9490795135498
223.04 148.994006652832
223.5 149.04596405029298
223.93 149.10157424926757
224.34 149.1576457977295
224.72 149.18134605407715
225.08 149.25512161254883
225.41 149.30576889038088
225.72 149.37809104919432
226.01 149.44313667297365
226.28 149.50532722473145
226.54 149.5771477508545
226.77 149.66545921325684
226.98 149.73885734558104
227.18 149.81687675476076
227.36 149.89833892822264
227.53 149.97231689453125
227.68 150.05933708190918
227.82 150.14462730407715
227.95 150.23167060852052
228.07 150.32535888671873
228.18 150.42497711181642
228.28 150.5200005340576
228.37 150.5961051940918
228.45 150.69986618041992
228.53 150.802183303833
228.6 150.90994400024414
228.67 151.01174446105955
228.74 151.1213362121582
228.8 151.24723960876463
228.87 151.3735664367676
228.94 151.48131210327148
229.01 151.61654815673828
229.09 151.75509155273437
229.17 151.8943864440918
229.26 152.01381271362305
229.36 152.14383789062498
229.48 152.27099060058595
229.61 152.39813018798827
229.75 152.53063110351565
229.92 152.66947967529296
230.11 152.8347412109375
230.32 152.98246871948243
230.57 152.79938354492188
230.83 152.93350570678712
231.13 152.87721343994139
231.46 152.78829406738282
231.82 152.45107818603515
232.2 152.11853576660155
232.62 151.97188354492187
233.05 151.3945691680908
233.51 151.00674583435057
233.99 150.5054856109619
234.48 150.22047897338865
234.98 149.95388763427735
235.49 149.8038726043701
236.01 149.82515907287598
236.53 149.98756874084472
237.05 150.28274909973146
237.57 150.74220169067382
238.08 151.35254455566405
238.58 152.17458946228027
239.08 153.1311273956299
239.56 154.2378498840332
244.86 181.29802169799805
245.06 183.21381813049317
245.24 185.03591506958008
245.39 186.87273384094237
245.53 188.69311408996583
245.64 190.35150817871093
245.74 192.0395948791504
245.82 193.61332595825195
245.88 195.10310050964355
245.91 196.62874389648437
245.93 198.05986618041993
245.93 199.46629898071288
245.92 200.8249235534668
245.88 201.99591789245605
245.83 203.12139068603517
245.76 204.15689331054688
245.67 205.199803314209
245.57 206.13079338073732
245.45 207.0121076965332
245.31 207.98046882629396
245.16 208.7829263305664
244.99 209.57655776977538
244.81 210.33543869018555
244.61 210.9759962463379
244.4 211.70332786560058
244.18 212.24929847717286
243.94 212.68688133239746
243.69 213.04214797973634
243.42 213.3776020050049
243.14 213.68934478759766
242.85 214.01868782043456
242.55 214.33083702087401
242.24 214.56446350097656
241.92 214.7530202484131
241.58 214.91834259033203
241.23 214.96490287780762
240.88 215.06636878967285
240.51 215.11199607849122
240.14 215.0725183868408
239.75 215.05667152404786
239.36 215.01621673583983
238.95 214.92649391174317
238.54 214.86622314453126
238.12 214.78160575866698
237.69 214.67051696777344
237.26 214.5187336730957
236.81 214.30657371520996
236.36 214.04881355285644
235.9 213.74897010803224
235.44 213.41822067260742
234.97 213.0541293334961
234.49 212.64729286193847
234.0 212.1904461669922
233.51 211.71105865478515
233.02 211.19737579345704
232.52 210.64943359375
232.01 210.10671394348145
231.5 209.55444274902345
230.98 209.01022651672363
230.46 208.45997398376466
229.93 207.91628868103027
229.4 207.36944885253905
228.87 206.84025032043456
228.33 206.32373207092286
227.79 205.83038261413574
227.24 205.34683334350586
226.69 204.85394592285155
226.13 204.37353256225586
225.58 203.87032089233398
225.02 203.36967460632323
224.46 202.869638671875
223.89 202.34551124572755
223.32 201.83201705932618
222.75 201.329404296875
222.18 200.81925941467284
221.6 200.31402381896973
221.02 199.80661575317382
220.44 199.31425643920898
219.86 198.83632598876954
219.28 198.35791061401366
218.7 197.89104209899904
218.11 197.43479537963867
217.52 197.02178756713866
216.93 196.61730895996095
216.34 196.24809295654296
215.75 196.27921325683593
215.16 196.0034962463379
214.56 195.96168029785156
213.97 195.96436401367188
213.37 196.2657778930664
212.78 196.5768844604492
212.18 196.7317515563965
211.58 197.33589248657228
210.99 197.7942788696289
210.39 198.42035888671876
209.79 198.94517944335936
209.19 199.525597076416
208.6 200.1071340942383
208.0 200.65969635009765
207.4 201.21492126464844
206.8 201.7783935546875
206.2 202.34460479736327
205.61 202.9237728881836
205.01 203.4637471008301
204.41 204.04139907836915
203.82 204.60412841796875
203.22 205.17216400146484
202.63 205.77752304077148
202.03 206.41954177856445
201.44 207.0539256286621
200.85 207.60347869873047
200.26 208.18969696044923
199.66 208.61401824951173
199.07 209.02179733276367
198.49 209.43391036987305
197.9 209.787472076416
197.31 210.1090365600586
196.72 210.52559509277344
196.14 210.8743783569336
195.56 211.2391630554199
194.97 211.58575759887697
194.39 211.8491082763672
193.81 212.1314375305176
193.24 212.33197463989256
192.66 212.49588897705078
192.08 212.74961151123046
191.51 212.9236738586426
190.94 213.12424880981445
190.37 213.34163940429687
189.8 213.42777267456054
189.23 213.54099243164063
188.66 213.5953938293457
188.1 213.6349314880371
187.54 213.75633895874023
186.98 213.88073547363283
186.42 214.0108487701416
185.86 214.0668048095703
185.31 214.17111618041992
184.75 214.2492305755615
184.2 214.1960912322998
183.65 214.22601905822754
183.11 214.20487617492677
182.56 214.1587949371338
182.02 214.165570602417
181.47 214.05171241760254
180.93 214.0712754058838
180.39 214.12514442443847
179.86 214.19578689575195
179.32 214.21508972167967
178.79 214.2006517791748
178.26 214.12022171020507
177.73 213.99242477416993
177.2 213.89745735168458
176.68 213.789571685791
176.16 213.64599998474122
175.64 213.59838340759276
175.12 213.4639557647705
174.6 213.34244132995605
174.09 213.2559973144531
173.58 213.096284866333
173.07 212.93797050476076
172.56 212.7920295715332
172.05 212.5975942993164
171.55 212.4106551361084
171.05 212.211183013916
170.55 212.03915382385253
170.05 211.86288314819336
169.56 211.7251695251465
169.07 211.58301010131837
168.58 211.43556350708008
168.09 211.30336067199707
167.61 211.16474365234376
167.13 211.05413055419922
166.65 210.96553970336913
166.17 210.8800311279297
165.69 210.78166152954103
165.22 210.66254592895507
164.75 210.5353546142578
164.28 210.38646934509276
163.82 210.21553131103516
163.35 210.00535362243653
162.89 209.775
162.43 209.51497756958008
161.98 209.2117825317383
161.53 208.87244705200195
161.07 208.51493286132813
160.63 208.13881629943847
160.18 207.73897064208984
159.74 207.33947761535646
159.3 206.93299629211427
158.86 206.522406539917
158.42 206.1018625640869
157.99 205.66921646118163
157.56 205.22833251953125
157.13 204.77422492980958
156.71 204.2933650970459
156.28 203.82553436279298
155.86 203.3631243133545
155.44 202.90345703125
155.03 202.43875053405762
154.62 201.96674079895018
154.21 201.4850343322754
153.8 200.98574020385743
153.39 200.46899574279786
152.99 199.94064506530762
152.59 199.39515686035156
152.19 198.8423844909668
151.8 198.29594856262207
151.4 197.78344985961914
151.01 197.24026977539063
150.63 196.68914344787598
150.24 196.11988609313966
149.86 195.5459004211426
149.48 194.9791242980957
149.1 194.41610397338866
148.73 193.83365158081054
148.36 193.28333419799804
147.99 192.7685619354248
147.62 192.24490451812744
147.26 191.7455810546875
146.89 191.28221397399903
146.53 190.85508079528807
146.18 190.4450009918213
145.82 190.0264394378662
145.47 189.62056270599365
145.12 189.24140102386474
144.77 188.8628451538086
144.43 188.48468578338623
144.09 188.09214046478272
143.75 187.72560256958008
143.41 187.3805004119873
143.08 187.06809211730956
142.75 186.77189460754394
142.42 186.51181060791015
142.09 186.28694747924806
141.77 186.07207336425782
141.45 185.8795686340332
141.13 185.68966075897217
140.81 185.52428020477294
140.5 185.36157852172852
140.18 185.22934028625488
139.87 185.11956466674803
139.57 185.00998168945313
139.26 184.92810176849366
138.96 184.82514444351196
138.66 184.73150260925294
138.36 184.64001585006713
138.07 184.5462331199646
137.78 184.4734927368164
137.49 184.41277961730958
137.2 184.34773777008056
136.92 184.28695503234863
136.63 184.24582514762878
136.35 184.21944407463073
136.07 184.1963119316101
135.8 184.1533755493164
135.52 184.0954247570038
135.25 184.03738695144654
134.99 183.96668767929077
134.72 183.91735715866088
134.46 183.86472835540772
134.19 183.81689487457277
133.93 183.75316172599793
133.68 183.70277907371522
133.42 183.63635513305664
133.17 183.57090251922608
132.92 183.50256790161131
132.67 183.45499168395997
132.43 183.4027875137329
132.18 183.36402420043945
131.94 183.33224225997924
131.7 183.30345581054686
131.47 183.2804238319397
131.23 183.2696396636963
131.0 183.2653237915039
130.77 183.23624671936034
130.54 183.20881187438965
130.32 183.16756782531738
130.1 183.13794692993164
129.87 183.10907371520997
129.63 183.07522994995117
129.38 183.02385765075684
129.11 182.97456817626954
128.83 182.92694931030275
128.56 182.8670509338379
128.33 182.80081539154054
128.21 182.74384956359864
128.22 182.6827388381958
128.4 182.62869579315185
128.81 182.5929089355469
129.45 182.54685768127442
130.36 182.52974449157716
131.55 182.49055183410644
133.03 182.44654216766358
134.8 182.4020213317871
253.81 185.31839965820313
255.88 185.58507476806642
257.86 185.84167526245116
259.76 186.10044631958007
261.58 186.37467239379882
263.31 186.62623916625978
264.96 186.88820098876954
266.53 187.15155517578125
268.03 187.40867782592773
269.46 187.6374899291992
270.81 187.8410237121582
272.09 188.05767791748048
273.3 188.2564547729492
274.45 188.4597575378418
275.53 188.629578704834
276.55 188.78905822753907
277.51 188.94746368408204
278.42 189.05747207641602
279.26 189.13512420654297
280.05 189.19783798217773
280.79 189.24520309448243
281.48 189.26766204833984
282.12 189.27158157348632
282.71 189.25435623168946
283.25 189.24058868408204
283.75 189.20276565551757
284.21 189.1588734436035
284.63 189.10319763183594
285.02 189.0574188232422
285.36 188.97766082763673
285.67 188.89308654785157
285.95 188.81975204467773
286.19 188.72535873413085
286.4 188.6413201904297
286.59 188.53050247192382
286.75 188.4228356933594
286.88 188.3271563720703
286.98 188.20161560058594
287.07 188.0894453430176
287.13 187.9782402038574
287.18 187.87639038085936
287.2 187.7576969909668
287.22 187.63271102905273
287.21 187.5010188293457
287.19 187.40276031494142
287.16 187.3106494140625
287.12 187.22539901733398
287.08 187.146307220459
287.02 187.04157516479492
286.97 186.9500016784668
286.91 186.8508657836914
286.84 186.77908676147462
286.78 186.71300857543946
286.73 186.63958541870116
286.68 186.59109298706053
286.64 186.54757873535155
286.61 186.50495330810546
286.6 186.45813720703126
286.6 186.38954513549805
286.62 186.3454069519043
286.67 186.29833908081054
286.75 186.26355239868164
286.86 186.2255825805664
287.01 186.18517303466797
287.19 186.1562991333008
287.42 185.9666014099121
287.7 185.57965118408202
288.02 185.16444931030273
288.39 185.08377563476563
288.82 184.68741119384765
289.29 184.3099964904785
289.81 183.78154693603517
290.37 183.05016906738283
290.97 182.31171279907227
291.61 181.36127670288087
292.27 180.23804565429688
299.35 180.95913452148437
300.02 182.2452536010742
300.66 183.92102874755858
301.28 185.79660675048828
301.88 187.71686553955078
302.45 190.07015151977538
302.99 192.57831817626953
307.39 243.03097274780274
307.29 244.72548431396484
307.17 246.46473289489745
307.01 247.88381240844726
306.83 249.36733207702636
306.62 250.73322761535644
306.39 251.90647369384766
306.13 253.0879596710205
305.85 254.13418426513672
305.54 254.96418434143067
305.21 255.78396118164062
304.86 256.5079244232178
304.49 257.19470191955565
304.09 257.85689361572264
303.67 258.3971753692627
303.24 258.7070817565918
302.78 259.0210316467285
302.3 259.260447769165
301.81 259.39865966796873
301.3 259.49455505371094
300.77 259.42670234680173
300.22 259.2895782470703
299.65 259.16358489990233
299.07 259.0763542938232
298.48 258.8308876037598
297.87 258.58469367980956
297.24 258.2715911102295
296.6 257.9218556976318
295.95 257.46414642333986
295.28 256.9666929626465
294.6 256.31564376831057
293.91 255.69302474975586
293.2 255.03631683349607
292.49 254.38320350646973
291.76 253.67955017089844
291.02 252.95717521667478
290.27 252.15664184570312
289.51 251.28713562011717
288.75 250.36382614135744
287.97 249.42662994384767
287.18 248.47328491210936
286.39 247.47952026367187
285.58 246.45695343017576
284.77 245.42745956420896
283.95 244.36610794067383
283.13 243.29046905517578
282.29 242.22647521972658
281.45 241.1662791442871
280.61 240.0918148803711
279.76 239.03426712036133
278.9 237.9588882446289
278.03 236.89891693115237
277.16 235.81144042968748
276.29 234.71613067626953
275.41 233.6081239318848
274.53 232.50938522338868
273.64 231.41214569091795
272.75 230.31055404663084
271.85 229.22671386718753
270.95 228.142780456543
270.05 227.0375631713867
269.14 225.9550564575195
268.23 224.88490722656252
267.32 223.78599899291993
266.4 222.67277206420897
265.48 221.56017242431642
264.56 220.48755035400393
263.64 219.451676940918
262.71 218.44862091064454
261.79 217.48831359863283
260.86 216.55636596679688
259.93 215.64921508789064
259.0 214.79463745117187
258.06 213.97712463378906
257.13 213.3987063598633
256.2 213.0909683227539
255.26 212.82882263183592
254.33 212.25039733886717
253.39 212.03337127685546
252.45 211.842116394043
251.52 211.8607049560547
250.58 212.12852966308594
249.64 212.4839312744141
248.7 213.1382211303711
247.77 214.0988650512695
246.83 214.99602813720702
245.89 215.98334136962893
244.96 217.03999816894532
244.02 218.01008758544924
242.15 220.141552734375
241.22 221.06411315917967
238.43 224.29582366943362
233.8 230.22537536621093
232.88 231.23289703369142
231.96 232.22582794189452
231.05 233.10282348632813
230.13 234.0074035644531
229.22 234.884892578125
228.31 235.60070373535154
227.4 236.29004943847656
226.49 237.06933685302732
225.58 237.81768585205077
224.68 238.53893402099607
223.78 239.3514840698242
222.88 240.01017089843748
221.99 240.72104919433593
221.09 241.4620700073242
220.2 242.07237518310546
219.32 242.79866119384764
218.43 243.38355255126953
217.55 243.97439147949217
216.67 244.50980163574218
215.79 244.97753616333006
214.91 245.4862333679199
214.04 246.00032714843752
213.17 246.34078399658205
212.31 246.84803558349608
211.45 247.1482678222656
210.59 247.45149719238282
209.73 247.82707275390624
208.87 248.05205810546875
208.02 248.30853805541994
207.18 248.65677169799807
206.33 248.8784989929199
205.49 249.08186279296876
204.65 249.22119354248048
203.82 249.28260406494138
202.99 249.37986938476564
202.16 249.60164855957032
201.34 249.72293212890622
200.51 249.82953338623048
199.7 249.95742279052735
198.88 250.0339553833008
198.07 250.16366149902342
197.26 250.26539489746096
196.46 250.25565948486326
195.66 250.12351638793945
194.86 250.04910705566408
194.07 249.89649688720704
193.28 249.77219223022462
192.5 249.60553512573244
191.71 249.48466796875
190.94 249.33649948120114
190.16 249.2877365112305
189.39 249.15370193481448
188.62 248.99270935058593
187.86 248.78335021972657
187.1 248.57502532958983
186.35 248.35881378173826
185.59 248.18615295410154
184.85 248.04948974609374
184.1 247.9321517944336
183.36 247.77670166015628
182.62 247.61273162841798
181.89 247.4714743041992
181.16 247.3191548156738
180.43 247.159289855957
179.71 246.9993583679199
178.99 246.83425033569335
178.28 246.6111479187012
177.56 246.36801834106444
176.86 246.1163591003418
176.15 245.82592559814452
175.45 245.50020446777341
174.75 245.15865447998044
174.06 244.81421295166018
173.37 244.43468383789065
172.69 244.0339986419678
172.0 243.62539413452146
171.33 243.19368041992186
170.65 242.7540397644043
169.98 242.31389389038088
169.31 241.85576934814452
168.65 241.38138275146486
167.99 240.8662496948242
167.34 240.33095977783205
166.69 239.81125289916992
166.04 239.2949165344238
165.39 238.7910809326172
164.75 238.26398902893067
164.12 237.7256704711914
163.49 237.14009948730467
162.86 236.55990318298342
162.23 235.96546112060548
161.61 235.38395851135255
161.0 234.7848014831543
160.38 234.1732583618164
159.78 233.54907691955566
159.17 232.89864273071288
158.57 232.26592041015624
157.97 231.6666165161133
157.38 231.05506576538085
156.79 230.46252365112304
156.21 229.8441653442383
155.62 229.19159896850587
155.05 228.53565658569335
154.47 227.86046142578124
153.9 227.2070861053467
153.34 226.54521186828615
152.77 225.9097525024414
152.22 225.29489227294923
151.66 224.68701126098634
151.11 224.127654876709
150.57 223.5364631652832
150.02 222.97831985473633
149.48 222.39903739929198
148.95 221.81371818542482
148.42 221.24354331970216
147.89 220.6668930053711
147.37 220.0982516479492
146.85 219.53171577453614
146.33 218.9578995513916
145.82 218.39152984619142
145.31 217.84143531799316
144.81 217.29704566955567
144.31 216.78314666748048
143.82 216.26701057434082
143.32 215.79464790344238
142.82 215.31705337524414
142.31 214.85892333984376
141.8 214.4034979248047
141.28 213.95953567504884
140.77 213.54203956604005
140.3 213.11116149902344
139.87 212.68587005615234
139.51 212.25626205444337
139.24 211.82223304748535
139.07 211.3999988555908
139.01 210.97839195251464
139.07 210.54069297790528
139.25 210.1012390136719
139.56 209.65290061950682
140.0 209.21177772521972
140.57 208.77673164367675
141.25 208.36660675048827
142.04 207.97220794677733
142.94 207.60156684875489
143.94 207.23845596313475
145.02 206.87068733215332
146.17 206.50968025207519
147.38 206.1623698425293
148.63 205.82928039550782
149.93 205.4935757446289
151.25 205.1548348236084
152.59 204.82882713317872
153.93 204.48992004394532
155.28 204.16069442749023
156.62 203.82102798461915
157.96 203.48887077331543
159.27 203.1672819519043
160.57 202.8181874847412
161.84 202.4951545715332
163.09 202.13774192810058
164.32 201.8222850036621
165.51 201.5197370147705
166.67 201.2378835296631
167.8 200.9851552581787
168.89 200.75460372924806
169.95 200.56469184875488
170.98 200.3640301513672
171.97 200.17893981933594
172.92 199.98846908569337
173.84 199.8188948059082
174.73 199.64481369018554
175.58 199.48417915344237
176.39 199.30102645874024
177.17 199.12698112487794
177.92 198.9641414642334
178.63 198.79413948059081
179.31 198.60344108581543
179.96 198.42608699798583
180.58 198.2284875869751
181.16 198.04656063079835
181.71 197.84455406188965
182.24 197.62771667480467
182.73 197.40530792236328
183.2 197.18171852111817
183.63 196.968113861084
184.04 196.74546836853028
184.43 196.55701568603516
184.78 196.32479721069336
185.12 196.11426483154298
185.43 195.88727798461915
185.71 195.68939323425292
185.97 195.45911026000977
186.21 195.23913818359375
186.43 195.0342074584961
186.63 194.83976692199707
186.81 194.63715744018555
186.97 194.45486267089845
187.11 194.2564224243164
187.23 194.0484871673584
187.33 193.82705741882324
187.42 193.63878860473633
187.5 193.4378931427002
187.55 193.26015075683594
187.6 193.06920379638672
187.63 192.86425308227538
187.65 192.6550909423828
187.65 192.46117782592773
187.64 192.27108489990235
187.62 192.07322143554688
187.6 191.85999237060548
187.56 191.6471085357666
187.51 191.4481042480469
187.45 191.26350593566895
187.39 191.04703605651855
187.32 190.8350136566162
187.24 190.6266307067871
187.15 190.42967445373534
187.06 190.21443435668945
186.97 190.01611221313476
186.87 189.792384185791
186.77 189.5880975341797
186.66 189.38695251464844
186.56 189.17744140625
186.45 188.97053787231445
186.34 188.76311340332032
186.23 188.5575407409668
186.13 188.34631301879884
186.02 188.15595123291016
185.92 187.94855895996093
185.82 187.73087631225587
185.73 187.53441650390624
185.65 187.31502868652345
185.57 187.1077961730957
185.5 186.90702362060546
185.44 186.68979446411132
185.4 186.46973480224608
185.37 186.24890243530274
185.35 186.03558883666992
185.36 185.81602294921876
185.38 185.57800704956054
185.42 185.33404022216797
185.49 184.86538940429688
185.58 184.3681512451172
185.69 183.8955157470703
185.83 183.29886657714843
185.99 182.39540893554687
186.18 181.91449981689453
186.39 181.15614013671876
186.62 180.17379501342774
186.86 179.22304489135743
187.13 178.38911514282228
187.41 177.3831187438965
187.69 176.63192916870116
187.99 175.89808486938477
188.29 175.31708557128906
188.6 174.7774446105957
188.9 174.42492706298827
189.21 174.132080078125
189.51 173.93559127807617
189.81 173.99549102783203
190.1 174.11161071777343
190.39 174.44034957885742
190.67 174.6873503112793
190.94 175.14724868774414
191.2 175.75115531921386
191.45 176.38373901367189
191.68 177.17685119628905
191.91 177.91106689453125
192.12 178.66881454467773
192.32 179.54346244812012
192.5 180.40217208862305
192.67 181.35611709594727
192.83 182.23740547180176
192.97 183.14067962646484
193.1 183.98896705627442
193.21 184.80458923339845
193.31 185.64059020996095
193.39 186.48110801696777
193.46 187.38997634887696
193.52 188.1397932434082
193.56 188.92154151916503
193.58 189.546319732666
193.59 190.15956298828124
193.59 190.75814895629884
193.57 191.3316809082031
193.54 191.88182563781737
193.49 192.3399910736084
193.44 192.71843978881836
193.37 193.0967826080322
193.28 193.45264419555664
193.19 193.72843978881835
193.08 194.04158599853517
192.95 194.26521171569823
192.82 194.50469581604003
192.68 194.6820849609375
192.52 194.7565468597412
192.35 194.82905727386475
192.18 194.95684143066407
191.99 195.00996406555177
191.79 194.92433086395263
191.58 194.84283443450929
191.36 194.73211597442628
191.13 194.68989418029784
190.89 194.57242984771727
190.65 194.33526123046875
190.39 194.17948440551757
190.13 193.98220985412598
189.86 193.88699844360352
189.58 193.6428500366211
189.29 193.47179191589356
188.99 193.22477813720704
188.69 192.90631553649902
188.38 192.62351556777955
188.06 192.2935540008545
187.74 191.98229206085205
187.41 191.60810810089112
187.07 191.20677158355713
186.73 190.82939849853517
186.38 190.45430753707885
186.03 190.08216054916383
185.67 189.63708488464354
185.31 189.2260103225708
184.94 188.7848747253418
184.57 188.35385332107543
184.19 187.9061197090149
183.81 187.44191207885743
183.42 186.94396152496338
183.03 186.44388736724852
182.63 185.95554935455323
182.23 185.4836317062378
181.83 185.00770622253418
181.42 184.52234912872314
181.01 184.03854460716246
180.6 183.60688294410704
180.18 183.1832698059082
179.76 182.75310634613038
179.34 182.30633296966553
178.92 181.88208442687989
178.49 181.44026634216308
178.06 180.98218643188477
177.63 180.51808073043824
177.19 180.03379026412964
176.76 179.57516914367676
176.32 179.0749566078186
175.88 178.56183752059937
175.44 178.05117462158202
174.99 177.5071629333496
174.55 176.91596366882325
174.1 176.32610122680663
173.65 175.68341381072997
173.2 175.041071395874
172.75 174.36298122406006
172.3 173.66044456481933
171.85 172.94221305847168
171.4 172.19948429107666
170.95 171.47740592956544
170.49 170.72164260864258
170.04 169.970059967041
169.58 169.24508605957033
169.13 168.54085243225097
168.67 167.85359184265135
168.21 167.40523933410645
167.76 166.97781379699708
167.3 166.5342096710205
166.84 166.2121716308594
166.39 166.21092056274415
165.93 165.78989379882813


==> data/CG-EGA/dcp1_P-EGA_BE.dat <==
trues preds
134.69 146.30570701599123
136.85 146.30812812805175
139.1 146.31397506713867
141.44 146.32801765441894
143.83 146.3236562347412
146.28 146.34010566711424
148.75 146.34868560791017
151.25 146.378236618042
153.75 146.40837890625
156.25 146.42901306152345
158.74 146.45979980468752
161.2 146.47994186401365
163.65 146.51075531005858
166.06 146.5342903137207
168.43 146.5595915222168
170.76 146.59653137207033
173.05 146.6447415161133
175.29 146.7011134338379
177.49 146.76279327392578
179.63 146.84847900390625
136.85 182.36574310302734
139.19 182.3377520751953
141.79 182.3025016784668
144.64 182.27399757385254
147.72 182.2661669921875
151.0 182.2620807647705
154.45 182.26733078002928
158.06 182.27288215637208
161.79 182.29219100952147
165.61 182.30459335327149
169.5 182.298515625
173.44 182.3224934387207
177.39 182.33120697021485
303.51 195.19158081054687
303.99 197.9742578125
304.45 200.77425003051758
304.87 203.6054987335205
305.27 206.59266532897948
305.63 209.56314598083497
305.96 212.41056114196778
306.26 215.22053932189942
306.53 217.9955168914795
306.76 220.60109825134276
306.96 223.27277824401855
307.13 225.80984085083008
307.27 228.18951110839845
307.38 230.61639747619628
307.46 232.81961471557617
307.5 235.05449600219725
307.52 237.17215965270995
307.51 239.2247292327881
307.46 241.21121719360352
243.09 219.08630401611327
240.29 222.17313049316408
239.36 223.2788562011719
237.5 225.60033752441404
236.57 226.74306884765628
235.65 227.9015896606445
234.73 229.20301330566406


==> data/CG-EGA/dcp1_P-EGA_EP.dat <==
trues preds
181.72 146.90307495117187
240.04 155.5079564666748
240.5 156.88618171691894
240.94 158.3835577392578
241.37 159.99653015136718
241.78 161.74396667480468
242.18 163.51938385009765
242.55 165.46438796997072
242.91 167.4653790283203
243.25 169.46971893310547
243.57 171.51684188842773
243.87 173.57534217834473
244.15 175.51652336120605
244.41 177.4978811645508
244.64 179.4088050842285
181.36 182.37791656494142
185.31 182.41472511291505
189.24 182.4653161621094
193.12 182.50738899230956
196.95 182.55488990783692
200.72 182.61819702148438
204.43 182.69625366210937
208.05 182.808934173584
211.6 182.9014199066162
215.07 182.99853454589845
218.45 183.0925058746338
221.73 183.21030548095703
224.93 183.33500205993653
228.03 183.463662109375
231.03 183.59724311828614
233.94 183.7305075073242
236.76 183.89174865722657
239.48 184.06574424743653
242.1 184.26133102416992
244.63 184.4640853881836
247.06 184.64401473999024
249.4 184.85255599975585
251.65 185.07810485839843
292.95 179.33064910888672
293.66 178.51703491210938
294.37 177.8576417541504
295.1 177.51842041015624
295.82 177.3346437072754
296.55 177.47431640625
297.27 178.0291455078125
297.98 178.69653778076173
298.67 179.6342674255371


==> data/CG-EGA/dcp1_R-EGA_AP.dat <==
trues_roc preds_roc
-0.4200000000000159 -0.43057563781738395
-0.4199999999999875 -0.4619515228271496
-0.4199999999999875 -0.459240951538078
-0.410000000000025 -0.45820144653319517
-0.4099999999999966 -0.44143966674806734
-0.4099999999999966 -0.440808334350578
-0.4000000000000057 -0.4511726379394645
-0.4099999999999966 -0.43456535339353763
-0.4000000000000057 -0.4465835571289176
-0.39999999999997726 -0.4385457611084007
-0.3900000000000148 -0.44855934143066634
-0.38999999999998636 -0.46725898742673166
-0.3900000000000148 -0.47561317443847884
-0.38999999999998636 -0.4736714935302757
-0.37999999999999545 -0.5008340454101585
-0.3900000000000148 -0.49049407958983693
-0.37999999999999545 -0.4917109680175997
-0.37000000000000455 -0.48700172424315724
-0.37999999999999545 -0.4873278808593682
-0.37000000000000455 -0.48782760620116505
-0.37000000000000455 -0.4860804748535372
-0.3599999999999852 -0.5005477142333916
-0.37000000000000455 -0.5003319549560388
-0.36000000000001364 -0.4797633361816622
-0.3599999999999852 -0.4861336517333825
-0.3499999999999943 -0.4628031921386935
-0.35000000000002274 -0.49116142272947627
-0.3499999999999943 -0.47200782775880157
-0.3499999999999943 -0.46431190490721974
-0.3499999999999943 -0.45073707580564815
-0.3400000000000034 -0.4314862060547
-0.3400000000000034 -0.42755538940429005
-0.3400000000000034 -0.43370254516602813
-0.3299999999999841 -0.4418812561034997
-0.3300000000000125 -0.4354344177246219
-0.3299999999999841 -0.42154533386229787
-0.3300000000000125 -0.44948394775391876
-0.3199999999999932 -0.4499340820312341
-0.3300000000000125 -0.43573028564455285
-0.3199999999999932 -0.43077667236326533
-0.3100000000000023 -0.4087336730956963
-0.3199999999999932 -0.42204864501954376
-0.3100000000000023 -0.4057086181640557
-0.3100000000000023 -0.4061520767211846
-0.30000000000001137 -0.4022591781616427
-0.3100000000000023 -0.42269428253172237
-0.29999999999998295 -0.37897045135497365
-0.30000000000001137 -0.37634140014648665
-0.28999999999999204 -0.38028175354006066
-0.30000000000001137 -0.3691218566894463
-0.28999999999999204 -0.3579927062988304
-0.28999999999999204 -0.33977157592772755
-0.28000000000000114 -0.29731803894043196
-0.28999999999999204 -0.29890495300293196
-0.28000000000000114 -0.31685287475585255
-0.28000000000000114 -0.2706296920776481
-0.27000000000001023 -0.2857080078125023
-0.28000000000000114 -0.23027664184567698
-0.27000000000001023 -0.20982151031495277
-0.2699999999999818 -0.2608066177368187
-0.2600000000000193 -0.25521259307862465
-0.2699999999999818 -0.26501255035398685
-0.2600000000000193 -0.26302795410157387
-0.2599999999999909 -0.28189067840574467
-0.2599999999999909 -0.2745368957519645
-0.25 -0.2723684692382733
-0.25 -0.2713413619995322
-0.25 -0.2763994216918775
-0.25 -0.26227859497069517
-0.25 -0.24905422210693473
-0.2400000000000091 -0.2705812835693564
-0.2400000000000091 -0.2650692749023449
-0.23999999999998067 -0.2908611679077069
-0.2300000000000182 -0.2649328994750988
-0.23999999999998067 -0.28047779083252067
-0.2300000000000182 -0.2746565628051769
-0.22999999999998977 -0.2745261383056459
-0.21999999999999886 -0.272255439758311
-0.22999999999998977 -0.26625373840332145
-0.21999999999999886 -0.25217987060545966
-0.22000000000001307 -0.2639661026001079
-0.21999999999999886 -0.27149726867676804
-0.20999999999999375 -0.24937606811522528
-0.22000000000001307 -0.25254703521727606
-0.20999999999999375 -0.24886299133302714
-0.20000000000000284 -0.2579848861694245
-0.20999999999999375 -0.23426055908203125
-0.21000000000000796 -0.24061107635498047
-0.19999999999998863 -0.21869468688964844
-0.20000000000000284 -0.22713661193847656
-0.20000000000000284 -0.2308368682861328
-0.18999999999999773 -0.21800445556641534
-0.20000000000000284 -0.23485778808591817
-0.18999999999999773 -0.2428705596923919
-0.18999999999999773 -0.23426651000977472
-0.18000000000000682 -0.20975921630858352
-0.18999999999999773 -0.20556304931639602
-0.18000000000000682 -0.20945976257326038
-0.1799999999999926 -0.21345947265623977
-0.18000000000000682 -0.180651397705077
-0.1799999999999926 -0.19113204956053664
-0.18000000000000682 -0.17943260192873822
-0.1700000000000017 -0.1861619567870889
-0.1699999999999875 -0.183611602783202
-0.1700000000000017 -0.17652412414551577
-0.1700000000000017 -0.15746589660645327
-0.1599999999999966 -0.12487121582029204
-0.1700000000000017 -0.13016052246095455
-0.1600000000000108 -0.1366569519042855
-0.1599999999999966 -0.14625949859620846
-0.14999999999999147 -0.1295454025268441
-0.1600000000000108 -0.1126493835449196
-0.14999999999999147 -0.1386215209961108
-0.15000000000000568 -0.11688179016113054
-0.14999999999999147 -0.09222000122068152
-0.15000000000000568 -0.09719413757323991
-0.15000000000000568 -0.09008567810059276
-0.14000000000000057 -0.09911411285401073
-0.14000000000000057 -0.08674232482908906
-0.13999999999998636 -0.12206714630127635
-0.14000000000000057 -0.10983650207521123
-0.13000000000000966 -0.10301200866697968
-0.12999999999999545 -0.10847560882567109
-0.12999999999999545 -0.09215179443361876
-0.12000000000000455 -0.10612503051757471
-0.12000000000000455 -0.10719791412353175
-0.10999999999999943 -0.0981525421142635
-0.10999999999999943 -0.10775867462157862
-0.10999999999999943 -0.08530178070068928
-0.10999999999999943 -0.10053291320798508
-0.09999999999999432 -0.08837474822999525
-0.10000000000000853 -0.10840000152586526
-0.0899999999999892 -0.0833631896972804
-0.09000000000000341 -0.1037355804443223
-0.09000000000000341 -0.06877601623534702
-0.0799999999999983 -0.11479820251466322
-0.0799999999999983 -0.10055912017821811
-0.0799999999999983 -0.10247432708740689
-0.07000000000000739 -0.10058963775634311
-0.06999999999999318 -0.08621704101562955
-0.07000000000000739 -0.08177577972412564
-0.06999999999999318 -0.06898532867430163
-0.060000000000002274 -0.09577285766602017
-0.04999999999999716 -0.09559761047364645
-0.060000000000002274 -0.11061225891111803
-0.04999999999999716 -0.10149917602538494
-0.05000000000001137 -0.11093959808351883
-0.04999999999999716 -0.123847579956049
-0.03999999999999204 -0.10240516662597088
-0.04000000000000625 -0.09589538574218182
-0.03999999999999204 -0.08183845520019872
-0.030000000000001137 -0.1035631561279331
-0.04000000000000625 -0.10695728302002294
-0.030000000000001137 -0.09728153228758174
-0.030000000000001137 -0.08022315979005157
-0.01999999999999602 -0.08916671752928096
-0.030000000000001137 -0.09367568969727813
-0.01999999999999602 -0.08902580261229787
-0.020000000000010232 -0.10100372314454376
-0.01999999999999602 -0.08835632324218068
-0.009999999999990905 -0.0920930480957054
-0.020000000000010232 -0.09957153320311818
-0.009999999999990905 -0.0959992980957054
-0.010000000000005116 -0.09092384338379134
-0.010000000000005116 -0.07308845520020668
-0.009999999999990905 -0.08818870544433821
0.0 -0.08562355041502201
-0.010000000000005116 -0.10055427551270668
0.0 -0.08551887512206235
0.0 -0.12735633850098793
0.0 -0.10211662292479673
0.0 -0.14687637329100767
0.0 -0.1414425659179699
0.010000000000005116 -0.17259696960448423
0.0 -0.12877204895019645
0.009999999999990905 -0.16737678527832145
0.010000000000005116 -0.13977386474610398
0.0 -0.22464492797851676
0.010000000000005116 -0.2229209136962993
0.009999999999990905 -0.1872058105468568
0.010000000000005116 -0.17475105285646464
0.01999999999999602 -0.17665626525877087
0.010000000000005116 -0.16288543701173808
0.009999999999990905 -0.14910675048827216
0.020000000000010232 -0.15061355590819403
0.009999999999990905 -0.13870811462402344
0.020000000000010232 -0.13470840454101562
0.01999999999999602 -0.14556884765625
0.010000000000005116 -0.14612388610839844
0.01999999999999602 -0.13367652893066406
0.01999999999999602 -0.13669227600098566
0.01999999999999602 -0.12347816467286066
0.020000000000010232 -0.12044738769529317
0.01999999999999602 -0.1250500488281432
0.01999999999999602 -0.11377738952634786
0.020000000000010232 -0.10051391601564319
0.01999999999999602 -0.10017059326170852
0.01999999999999602 -0.08878585815429574
0.030000000000001137 -0.1303791809081929
0.01999999999999602 -0.09248992919921761
0.020000000000010232 -0.09881278991699105
0.030000000000001137 -0.1004187774658476
0.01999999999999602 -0.0849332427978311
0.01999999999999602 -0.10613319396975385
0.030000000000001137 -0.08044334411619047
0.01999999999999602 -0.07815093994139488
0.030000000000001137 -0.1003408050537189
0.01999999999999602 -0.1107015228271564
0.030000000000001137 -0.09243316650389488
0.020000000000010232 -0.07260818481444176
0.030000000000001137 -0.09932632446290768
0.01999999999999602 -0.09781974792480241
0.030000000000001137 -0.09718627929689205
0.030000000000001137 -0.07909339904784929
0.01999999999999602 -0.08641571044921648
0.030000000000001137 -0.09582298278809276
0.030000000000001137 -0.12052101135253679
0.01999999999999602 -0.08678215026856151
0.030000000000001137 -0.09330528259275184
0.030000000000001137 -0.10223548889160838
0.01999999999999602 -0.10386054992673621
0.030000000000001137 -0.10756652832031932
0.030000000000001137 -0.07757942199708623
0.01999999999999602 -0.0851153564453
0.030000000000001137 -0.08413116455076874
0.030000000000001137 -0.09247009277345342
0.030000000000001137 -0.08429161071777003
0.01999999999999602 -0.07135955810545624
0.030000000000001137 -0.06436363220217345
0.030000000000001137 -0.06016937255859034
0.030000000000001137 -0.06189193725586506
0.01999999999999602 -0.09244743347167628
0.030000000000001137 -0.058103942871099434
0.030000000000001137 -0.07052841186521164
0.030000000000001137 -0.06501808166504475
0.01999999999999602 -0.07169761657715412
0.030000000000001137 -0.07299270629883381
0.030000000000001137 -0.05836738586427259
0.030000000000001137 -0.07803024291990823
0.020000000000010232 -0.04343856811522073
0.029999999999986926 -0.06790222167967386
0.030000000000001137 -0.023135070800805124
0.020000000000010232 -0.03548706054687045
0.030000000000001137 -0.03992355346679233
0.029999999999986926 -0.027546997070317047
0.030000000000001137 -0.0315676879882858
0.020000000000010232 -0.03088317871092272
0.030000000000001137 -0.05534683227540427
0.030000000000001137 -0.05557189941407614
0.029999999999986926 -0.05861030578611803
0.030000000000001137 -0.033271408081049
0.020000000000010232 -0.030484771728538362
0.0 -0.050912704467748426
0.0 -0.04405578613281591
0.0 -0.056320037841800286
0.009999999999990905 -0.02109725952146846
0.060000000000002274 -0.015503005981457818
0.12999999999999545 -0.027782516479504693
0.22000000000001307 -0.013693161010735366
0.3399999999999892 -0.010898895263665054
0.480000000000004 -0.01784545898436818
0.6299999999999955 -0.026890106201165054
0.7900000000000063 0.0011381530761696013
0.9599999999999937 -0.0002601623535269937
1.1300000000000097 0.0008901977539039763
1.309999999999988 -0.005184936523448869
1.470000000000013 0.014363479614246444
1.6400000000000006 0.026807022094743616
1.7800000000000011 0.018782577514656396
1.9199999999999875 -0.012286224365254839
2.039999999999992 0.06702995300292969
1.9800000000000182 0.04074668884277344
1.9299999999999784 0.08083129882814433
1.8700000000000045 0.039031982421875
1.8100000000000023 0.07388282775877997
1.7600000000000193 0.04741836547850653
1.6999999999999886 0.07035446166992188
1.6500000000000057 0.08081413269042059
1.5900000000000034 0.07486701965331122
1.539999999999992 0.08419776916505839
1.490000000000009 0.08153106689454148
1.4299999999999784 0.07494522094725653
1.3799999999999955 0.07036758422850653
1.3200000000000216 0.0625205230712993
1.2800000000000011 0.06766868591307684
1.2299999999999898 0.05692626953126023
1.1800000000000068 0.04879333496091931
1.1299999999999955 0.04546333312990214
1.0800000000000125 0.03700973510743211
1.039999999999992 0.07055999755857556
1.0 0.07183029174802869
0.9499999999999886 0.06038810729984334
0.9099999999999966 0.07271530151365369
0.8700000000000045 0.05062438964841931
0.8300000000000125 0.048091430664101154
0.789999999999992 0.05210449218748181
0.75 0.025115509033184935
0.7199999999999989 0.06501510620120143
0.6800000000000068 0.029107589721661498
0.6399999999999864 0.051381607055674294
0.6100000000000136 0.07061508178711051
0.5799999999999841 0.059182662963849
0.5500000000000114 0.0683360290527446
0.5200000000000102 0.04653671264648551
0.4899999999999807 0.04492713928220837
0.46000000000000796 0.05195739746096706
0.4300000000000068 0.055610198974591185
0.4099999999999966 0.0560715484619152
0.37999999999999545 0.023700256347666482
0.36000000000001364 0.07377555847168082
0.3299999999999841 0.05064727783204148
0.3100000000000023 0.07232215881344928
0.28999999999999204 0.06504562377932643
0.27000000000001023 0.06219055175779431
0.2599999999999909 0.07182052612304801
0.2300000000000182 0.08831146240234489
0.20999999999997954 0.07339813232420056
0.20000000000001705 0.07801940917971706
0.18000000000000682 0.08146217346188678
0.1699999999999875 0.07397796630860398
0.15000000000000568 0.08702018737793082
0.13999999999998636 0.08529022216796989
0.12999999999999545 0.0870433044433696
0.12000000000000455 0.0936882781982149
0.11000000000001364 0.09961822509768581
0.09999999999999432 0.09502342224118365
0.09000000000000341 0.07610466003418992
0.07999999999998408 0.10376098632812614
0.0800000000000125 0.10231712341308707
0.06999999999999318 0.10776069641113395
0.06999999999999318 0.1018004608154115
0.0700000000000216 0.10959175109866237
0.060000000000002274 0.12590339660641803
0.06999999999999318 0.12632682800295925
0.06999999999999318 0.10774566650388806
0.06999999999999318 0.135236053466798
0.0800000000000125 0.1385433959960949
0.07999999999998408 0.139294891357423
0.09000000000000341 0.11942626953126023
0.10000000000002274 0.13002517700192584
0.11999999999997613 0.12715270996096706
0.13000000000002387 0.12713958740232556
0.13999999999998636 0.1325009155273733
0.1699999999999875 0.13884857177731647
0.19000000000002615 0.1652615356445324
0.20999999999997954 0.1477275085449321
0.25 -0.18308517456054574
0.2600000000000193 0.1341221618652355
0.29999999999998295 -0.05629226684573041
0.3300000000000125 -0.08891937255856419
0.3599999999999852 -0.33721588134767444
0.37999999999999545 -0.33254241943359375
0.4200000000000159 -0.1466522216796875
0.4300000000000068 -0.5773143768310547
0.45999999999997954 -0.38782333374024347
0.4800000000000182 -0.5012602233886696
0.4899999999999807 -0.28500663757324673
0.5 -0.26659133911130084
0.5100000000000193 -0.15001502990725157
0.5199999999999818 0.021286468505877565
0.5200000000000102 0.16240966796874545
0.5200000000000102 0.2951803588867392
0.5199999999999818 0.45945259094236235
0.5100000000000193 0.6103428649902298
0.5 0.8220449066162132
0.5 0.9565379333496367
0.47999999999998977 1.1067224884033067
0.22000000000002728 1.8892166137695483
0.19999999999998863 1.9157964324951138
0.18000000000000682 1.8220969390869186
0.14999999999997726 1.8368187713622888
0.14000000000001478 1.820380249023458
0.10999999999998522 1.6583940887450979
0.10000000000002274 1.6880867004394702
0.07999999999998408 1.5737310791015489
0.060000000000002274 1.489774551391605
0.030000000000001137 1.5256433868408124
0.020000000000010232 1.431122283935565
0.0 1.4064328002929471
-0.010000000000019327 1.3586245727539108
-0.03999999999999204 1.17099433898926
-0.04999999999998295 1.125472793579121
-0.0700000000000216 1.0355026245117074
-0.09000000000000341 1.042910003662115
-0.09999999999999432 0.9309900665283237
-0.12000000000000455 0.8813143157958905
-0.13999999999998636 0.9683611297607513
-0.15000000000000568 0.8024575042724393
-0.1699999999999875 0.7936314392089798
-0.18000000000000682 0.7588809204101779
-0.19999999999998863 0.6405575561523449
-0.21000000000000796 0.7273316192626851
-0.21999999999999886 0.5459706115722724
-0.2400000000000091 0.4375828552246048
-0.25 0.3552666473388797
-0.27000000000001023 0.33545402526854673
-0.28000000000000114 0.31174278259277344
-0.28999999999999204 0.3293430328369027
-0.29999999999998295 0.3121492004394497
-0.3100000000000023 0.2336264801025436
-0.3200000000000216 0.18855674743653594
-0.339999999999975 0.16532234191893735
-0.35000000000002274 0.04656028747558594
-0.3499999999999943 0.10146591186523324
-0.37000000000000455 0.045627288818366196
-0.37000000000000455 -0.03947769165040427
-0.38999999999998636 -0.015846862792955108
-0.38999999999998636 -0.04045478820802373
-0.410000000000025 -0.08972282409666832
-0.4099999999999966 -0.06027076721190383
-0.4199999999999875 -0.08461738586427714
-0.4300000000000068 -0.11108879089354673
-0.4300000000000068 -0.15178329467772755
-0.44999999999998863 -0.2121599578857456
-0.44999999999998863 -0.2577601623535202
-0.46000000000000796 -0.2998434448242051
-0.46000000000000796 -0.3307494354248206
-0.46999999999999886 -0.36409133911132585
-0.47999999999998977 -0.40683647155762515
-0.4900000000000091 -0.45684669494627883
-0.4900000000000091 -0.47938751220704034
-0.4899999999999807 -0.5136828613281068
-0.5 -0.5479421997070517
-0.5100000000000193 -0.5427196502685376
-0.5099999999999909 -0.552271194458001
-0.5200000000000102 -0.5442162322998172
-0.5199999999999818 -0.5502525329589787
-0.5300000000000011 -0.5436853027343886
-0.5300000000000011 -0.5468398284912155
-0.5300000000000011 -0.5291985321044876
-0.539999999999992 -0.5165182495117051
-0.5400000000000205 -0.49334945678711506
-0.549999999999983 -0.4835492706298794
-0.5500000000000114 -0.4928874206543128
-0.5600000000000023 -0.4804133605956906
-0.549999999999983 -0.5032116699218818
-0.5600000000000023 -0.500646286010749
-0.5600000000000023 -0.5000359344482206
-0.5700000000000216 -0.5241274261474587
-0.5699999999999932 -0.513494186401374
-0.5699999999999932 -0.5026127624511787
-0.5699999999999932 -0.5101448822021553
-0.5800000000000125 -0.5052355957031125
-0.5799999999999841 -0.5074080657959144
-0.5800000000000125 -0.49235931396484034
-0.5799999999999841 -0.4779304504394304
-0.5800000000000125 -0.47841537475588325
-0.5800000000000125 -0.46686851501462456
-0.589999999999975 -0.4562467193603652
-0.5900000000000034 -0.4130078125000125
-0.5900000000000034 -0.4044786071777082
-0.5900000000000034 -0.3692160034179892
-0.5900000000000034 0.03112030029296875
-0.5900000000000034 -0.27571701049802755
-0.5999999999999943 -0.04181594848634518
-0.5900000000000034 0.0026837158203250056
-0.5999999999999943 0.30141387939451647
-0.5900000000000034 0.31110656738280795
-0.5999999999999943 0.15486709594728154
-0.5999999999999943 0.6041409301757881
-0.5900000000000034 0.45838638305662016
-0.6000000000000227 0.6260800170898619
-0.5999999999999943 0.5248205566406057
-0.5999999999999943 0.5804176330566406
-0.5900000000000034 0.581537017822285
-0.5999999999999943 0.5525622558593568
-0.5999999999999943 0.5552249145507915
-0.5999999999999943 0.5634722900390727
-0.6000000000000227 0.5662112426757631
-0.589999999999975 0.5791680908203318
-0.6000000000000227 0.5399742126464844
-0.5999999999999943 0.5776519775390625
-0.5900000000000034 0.5627293395995991
-0.5999999999999943 0.5680355834960835
-0.5900000000000034 0.6053590393066486
-0.5999999999999943 0.6420187377929665
-0.5900000000000034 0.6343838500976631
-0.5900000000000034 0.549553070068356
-0.5900000000000034 0.5862182617187557
-0.5999999999999943 0.42432128906250455
-0.5900000000000034 0.40777908325193835
-0.5799999999999841 0.4121130371093784
-0.5900000000000034 0.35356170654296193
-0.5900000000000034 0.3215644836425895
-0.5900000000000034 0.4165585327148449
-0.5800000000000125 0.34878326416014716
-0.5799999999999841 0.3647846984863179
-0.5900000000000034 0.34659454345705853
-0.5800000000000125 0.263350677490223
-0.5799999999999841 0.28232925415039745
-0.5699999999999932 0.20053710937497726
-0.5800000000000125 0.1639143371582179
-0.5799999999999841 0.2537225341796727
-0.5700000000000216 0.1740623474121321
-0.5699999999999932 0.20057495117185908
-0.5699999999999932 0.21739059448242415
-0.5699999999999932 0.08613327026367301
-0.5700000000000216 0.11321975708008836
-0.5699999999999932 0.054401397705078125
-0.5600000000000023 0.03953765869138692
-0.5600000000000023 0.12140747070313296
-0.5600000000000023 0.12439651489259518
-0.5600000000000023 0.13011329650876746
-0.5599999999999739 0.05595603942870753
-0.5500000000000114 0.10431137084961506
-0.5600000000000023 0.07811439514159702
-0.5500000000000114 -0.05313934326170511
-0.549999999999983 0.02992782592772869
-0.539999999999992 -0.021142883300768744
-0.5500000000000114 -0.04608123779297557
-0.539999999999992 0.006775665283214494
-0.5500000000000114 -0.11385818481446108
-0.539999999999992 0.019562988281251137
-0.5400000000000205 0.053869018554678405
-0.5299999999999727 0.07064247131347656
-0.5400000000000205 0.019302825927724143
-0.5300000000000011 -0.01443794250488395
-0.5300000000000011 -0.0804300689697186
-0.5300000000000011 -0.1277969360351392
-0.5300000000000011 -0.09496742248535384
-0.5199999999999818 -0.10788566589357629
-0.5200000000000102 -0.14357170104977968
-0.5200000000000102 -0.04761657714846024
-0.5199999999999818 -0.13442764282225994
-0.5200000000000102 -0.12151443481445767
-0.5099999999999909 -0.08644401550293423
-0.5099999999999909 -0.15971244812010355
-0.5100000000000193 -0.15831436157225198
-0.5099999999999909 -0.14594093322756407
-0.5099999999999909 -0.19443527221679346
-0.5 -0.1869391632079953
-0.5 -0.19947212219238963
-0.5 -0.17202919006348338
-0.5 -0.17627067565916832
-0.4900000000000091 -0.13771362304686363
-0.4900000000000091 -0.14215942382813296
-0.4899999999999807 -0.1474465942382892
-0.4900000000000091 -0.13220283508300668
-0.47999999999998977 -0.13861701965331008
-0.4800000000000182 -0.11061309814454034
-0.47999999999998977 -0.08859085083008722
-0.4800000000000182 -0.0855085754394338
-0.47999999999998977 -0.09836959838867188
-0.46999999999999886 -0.11911560058595683
-0.46999999999999886 -0.12719131469725653
-0.46999999999999886 -0.1488852691650493
-0.46000000000000796 -0.170938034057599
-0.46999999999999886 -0.21017768859863395
-0.46000000000000796 -0.23035362243652457
-0.45999999999997954 -0.260022430419923
-0.45000000000001705 -0.3031950378417889
-0.44999999999998863 -0.3393354797363486
-0.46000000000000796 -0.35751419067381107
-0.4399999999999977 -0.3761165618896598
-0.44999999999998863 -0.3998456573486351
-0.4399999999999977 -0.3994930267333814
-0.4399999999999977 -0.4064813232421898
-0.4399999999999977 -0.4105897521972679
-0.44000000000002615 -0.4205439758300997
-0.4299999999999784 -0.4326461029052666
-0.4300000000000068 -0.4408839416503838
-0.4300000000000068 -0.45410758972167287
-0.4199999999999875 -0.4808598327636844
-0.4300000000000068 -0.46783073425291377
-0.4199999999999875 -0.46241004943848907
-0.4200000000000159 -0.45966728210447627
-0.4099999999999966 -0.4647064971923953
-0.4099999999999966 -0.4720097351074344
-0.4099999999999966 -0.4817064666747797
-0.4099999999999966 -0.49929412841797216
-0.410000000000025 -0.5167444610595737
-0.39999999999997726 -0.5283506774902378
-0.4000000000000057 -0.5454882049560581
-0.4000000000000057 -0.552772369384769
-0.38999999999998636 -0.5464359283447209
-0.4000000000000057 -0.5124987030029331
-0.3900000000000148 -0.5431800842285099
-0.37999999999999545 -0.5511263275146518
-0.38999999999998636 -0.5692573547363224
-0.37999999999999545 -0.5739856719970646
-0.3800000000000239 -0.5667761230468784
-0.37999999999999545 -0.563020324707054
-0.37000000000000455 -0.5824523925781193
-0.3699999999999761 -0.5503173828124943
-0.37000000000000455 -0.5147722625732456
-0.37000000000000455 -0.5236574172973576
-0.36000000000001364 -0.4993234634399357
-0.37000000000000455 -0.4633670806884709
-0.3599999999999852 -0.42713317871096024
-0.3499999999999943 -0.41007980346677186
-0.36000000000001364 -0.41856155395510086
-0.3499999999999943 -0.4058767318725529
-0.3499999999999943 -0.37916168212890966
-0.3499999999999943 -0.37855587005614666
-0.3400000000000034 -0.3781593704223667
-0.3400000000000034 -0.39254531860350994
-0.3400000000000034 -0.36653789520264013
-0.3400000000000034 -0.34510215759277685
-0.3299999999999841 -0.3124082946777378
-0.3300000000000125 -0.2961975097656193
-0.3300000000000125 -0.2600839996337925
-0.3299999999999841 -0.22486312866209346
-0.3199999999999932 -0.21487411499023779
-0.3200000000000216 -0.19250473022461279
-0.3199999999999932 -0.18990787506103857
-0.3199999999999932 -0.16538055419923126
-0.3100000000000023 -0.16270168304441768
-0.3199999999999932 -0.13223823547363622
-0.3100000000000023 -0.10977561950684844
-0.30000000000001137 -0.10958297729490596
-0.3100000000000023 -0.08187992095946584
-0.29999999999998295 -0.10295732498170196
-0.30000000000001137 -0.09364183425901729
-0.29999999999998295 -0.09148675918581262
-0.29000000000002046 -0.09378273010253224
-0.28999999999999204 -0.07274038314818654
-0.28999999999999204 -0.060713119506829116
-0.29000000000002046 -0.0650418472290255
-0.28000000000000114 -0.06078273773192677
-0.28999999999999204 -0.04112988471985091
-0.28000000000000114 -0.02638107299804915
-0.28000000000000114 -0.023132143020632157
-0.2699999999999818 -0.042936382293703446
-0.28000000000000114 -0.05795079231259592
-0.27000000000001023 -0.058037805557262345
-0.2599999999999909 -0.07069927215576399
-0.27000000000001023 -0.04933052062989418
-0.2599999999999909 -0.052628803253156775
-0.27000000000001023 -0.04783348083495298
-0.2599999999999909 -0.06373314857484047
-0.25 -0.050382652282706886
-0.2600000000000193 -0.0664239406585807
-0.25 -0.06545261383055845
-0.25 -0.06833461761476656
-0.25 -0.0475762176513399
-0.23999999999998067 -0.052204170227071245
-0.25 -0.03876331329345817
-0.2400000000000091 -0.031781940460206215
-0.2400000000000091 -0.028786449432374184
-0.22999999999998977 -0.02303197860717887
-0.2400000000000091 -0.010784168243390013
-0.22999999999998977 -0.004315872192393044
-0.22999999999998977 -0.02907707214356492
-0.2300000000000182 -0.027434844970684935
-0.21999999999999886 -0.04124404907227586
-0.21999999999999886 -0.029620895385733093
-0.22999999999998977 -0.028873214721670593
-0.2400000000000091 -0.03384376525880839
-0.25 -0.05137229919432684
-0.2699999999999818 -0.04928947448729559
-0.28000000000000114 -0.047618865966796875
-0.27000000000001023 -0.05989837646484375
-0.22999999999998977 -0.06623554229736328
-0.12000000000000455 -0.05696582794189453
0.009999999999990905 -0.061110725402841126
0.18000000000000682 -0.05404304504395441
0.4099999999999966 -0.03578685760496114
0.6399999999999864 -0.04605125427247003
0.910000000000025 -0.017113189697255393
1.1899999999999977 -0.039192657470721315
1.4799999999999898 -0.04400966644286086
1.7700000000000102 -0.044520835876483034
2.1599999999999966 0.24029479980470114
2.069999999999993 0.2666751098632858
1.9800000000000182 0.25660049438474175
1.8999999999999773 0.2587710571289108
1.8199999999999932 0.27422607421874545
1.7300000000000182 0.2515667724609614
1.6499999999999773 0.2619618225097611
1.5699999999999932 0.2633541870117142
1.5 0.25712265014647073
1.4300000000000068 0.22881210327147983
1.3500000000000227 0.20353378295899915
1.2799999999999727 0.2166542053222713
1.2100000000000364 0.19877685546873636
1.1499999999999773 0.2033027648925838
1.079999999999984 0.16982116699219318
1.0200000000000387 0.1594795227050838
0.9599999999999795 0.15840545654296534
0.910000000000025 0.11000839233398096
0.839999999999975 0.07765213012694971
0.7900000000000205 0.06271377563476221
0.7400000000000091 0.047365112304703416
0.6899999999999977 0.02245895385740937
0.6399999999999864 0.0039195251464718694
0.589999999999975 -0.017225341796859084
0.5400000000000205 -0.013767547607415054
0.5 -0.037823028564474725
0.45999999999997954 -0.04389221191405568
0.4200000000000159 -0.055675811767571304
0.38999999999998636 -0.045778808593752274
0.34000000000003183 -0.07975799560546193
0.3100000000000023 -0.08457427978515852
0.2799999999999727 -0.0733345031738395
0.2400000000000091 -0.09439331054687727
0.20999999999997954 -0.08403854370115482
0.18999999999999773 -0.11081771850587074
0.160000000000025 -0.10766677856443607
0.12999999999999545 -0.09567932128908296
0.10000000000002274 -0.12554077148436704
0.08999999999997499 -0.11217025756835142
0.060000000000002274 -0.11120513916017671
0.05000000000001137 -0.10184982299804801
0.01999999999998181 -0.11869338989257017
0.020000000000038654 -0.12498596191406364
-0.010000000000047748 -0.1316921997070324
-0.01999999999998181 -0.09825851440427869
-0.029999999999972715 -0.09211090087890739
-0.040000000000020464 -0.08525039672852586
-0.040000000000020464 -0.0790917968749909
-0.060000000000002274 -0.10473205566407273
-0.049999999999954525 -0.0915734863281159
-0.060000000000002274 -0.09913589477540086
-0.07000000000005002 -0.07177902221678778
-0.060000000000002274 -0.06607818603515625
-0.049999999999954525 -0.07342315673830058
-0.05000000000001137 -0.048492431640625
-0.040000000000020464 -0.043514251708984375
-0.029999999999972715 -0.04262542724609375
-0.009999999999990905 -0.04681610107419942
0.0 -0.06859207153320312
0.01999999999998181 -0.044138183593759095
0.05000000000001137 -0.047067871093759095
0.07999999999998408 -0.03478668212889602
0.11000000000001364 -0.03796981811524347
0.14999999999997726 -0.04040954589842727
0.18000000000000682 -0.028873901367177268
0.2300000000000182 -0.18969772338869006
0.2799999999999727 -0.386950225830077
0.3199999999999932 -0.41520187377929574
0.37000000000000455 -0.08067367553709914
0.4300000000000068 -0.39636444091797784
0.4700000000000273 -0.3774147033691406
0.5199999999999818 -0.5284495544433412
0.5600000000000023 -0.7313778686523449
0.6000000000000227 -0.7384562683105571
0.6399999999999864 -0.950436096191396
0.6599999999999682 -1.123231048583989
0.6800000000000068 1.324867095947269
0.6699999999999591 1.286119079589838
0.6400000000000432 1.6757751464843693
0.6199999999999477 1.8755780029297
0.6000000000000227 1.9202587890625011
0.5699999999999932 2.353285980224598
0.5400000000000205 2.5081666564941543
-0.06999999999999318 1.8197555541992188
-0.0999999999999659 1.694511566162106
-0.12000000000000455 1.7392485809326104
-0.160000000000025 1.4190795135498036
-0.18000000000000682 1.483519668579106
-0.20999999999997954 1.3658955383300793
-0.2300000000000182 1.1732460784912178
-0.2599999999999909 1.181485977172855
-0.2799999999999727 1.046224594116211
-0.3100000000000023 0.8300000762939419
-0.3300000000000409 0.8197768402099541
-0.3499999999999659 0.7239632415771666
-0.37000000000000455 0.6867774963378679
-0.4000000000000341 0.6621916961669854
-0.4199999999999591 0.5402817535400573
-0.4300000000000068 0.3099063873290788
-0.4600000000000364 0.31394989013671193
-0.47999999999996135 0.23941612243652344
-0.4900000000000091 0.13821189880371776
-0.5099999999999909 0.09589538574221024
-0.5300000000000296 -0.06785270690920697
-0.5499999999999545 -0.13712409973140893
-0.57000000000005 -0.1259933471679915
-0.5799999999999841 -0.08723060607911748
-0.589999999999975 -0.2454666900634379
-0.6100000000000136 -0.24619392395021578
-0.6299999999999955 -0.3131025695800531
-0.6399999999999864 -0.34973541259768126
-0.6500000000000341 -0.4577092742919717
-0.6700000000000159 -0.4974534606933503
-0.67999999999995 -0.6510491943359398
-0.6899999999999977 -0.6226190185547011
-0.7100000000000364 -0.6567079162597906
-0.7099999999999795 -0.6531133270263467
-0.7300000000000182 -0.7036533355712891
-0.7400000000000091 -0.7223749542236533
-0.75 -0.8005333709716638
-0.7599999999999909 -0.8695062255859511
-0.7599999999999909 -0.9233094787597338
-0.7799999999999727 -0.9371961975097634
-0.7900000000000205 -0.9533450317383085
-0.7900000000000205 -0.9937646484374909
-0.8100000000000023 -1.0225668334961142
-0.8100000000000023 -1.0294938659667991
-0.8199999999999932 -1.0613516235351312
-0.8199999999999932 -1.0756388854980514
-0.839999999999975 -1.063993835449196
-0.8400000000000318 -1.0601960754394781
-0.839999999999975 -1.0744642639160134
-0.8500000000000227 -1.0575477600097543
-0.8600000000000136 -1.07537887573244
-0.8700000000000045 -1.0599713134765238
-0.8699999999999477 -1.0874765014648915
-0.8700000000000045 -1.0953097534179506
-0.8799999999999955 -1.1080067443847383
-0.8800000000000523 -1.0987387084961142
-0.8899999999999864 -1.0972395324707236
-0.8899999999999864 -1.1015916442871116
-0.8999999999999773 -1.083840179443314
-0.9000000000000341 -1.0839334106445335
-0.8999999999999773 -1.1052172851563
-0.910000000000025 -1.0825067138671898
-0.9099999999999682 -1.0701492309569858
-0.910000000000025 -1.0989082336425895
-0.9200000000000159 -1.113226928710958
-0.9199999999999591 -1.1125996398925508
-0.9200000000000159 -1.072622070312491
-0.9200000000000159 -1.0358734130859375
-0.9300000000000068 -1.0030560302734557
-0.9199999999999591 -0.9603073120117074
-0.9300000000000068 -0.9319476318359534
-0.9300000000000068 -0.9071508789062364
-0.9300000000000068 -0.8545776367187727
-0.9399999999999977 -0.8175128173828057
-0.9300000000000068 -0.5784182739257631
-0.9300000000000068 -0.3077380371094023
-0.9399999999999977 -0.26214569091797557
-0.9299999999999784 -0.5784252929687455
-0.9400000000000261 -0.21702606201171193
-0.9399999999999977 -0.19125488281247272
-0.9299999999999784 0.01858856201170056
-0.9399999999999977 0.2678247070312523
-0.9400000000000261 0.35540161132814774
-0.9399999999999977 0.6542898559570176
-0.9299999999999784 0.9606439208984057
-0.9399999999999977 0.8971630859375068
-0.9400000000000261 0.9873132324219114
-0.9299999999999784 1.0566567993163858
-0.9399999999999977 0.9700894165039244
-0.9399999999999977 1.055248718261737
-0.9300000000000068 0.9225604248046579
-0.9300000000000068 1.0169674682617256
-0.9299999999999784 1.0223620605468682
-0.9200000000000159 1.0075216674804892
-0.9199999999999875 0.9929309082031068
-0.9099999999999966 0.8769955444336119
-0.9200000000000159 0.9045800781249795
-0.9099999999999966 0.8774890136718909
-0.9099999999999966 0.7158111572265398
-0.9099999999999966 0.6893457031250136
-0.9099999999999966 0.7792874145507653
-0.9099999999999966 0.7483489990234489
-0.9000000000000057 0.7212481689452943
-0.9000000000000057 0.8125500488281432
-0.9000000000000057 0.6586868286132699
-0.8899999999999864 0.7108782958984534
-0.9000000000000057 0.7410208129882676
-0.8900000000000148 0.6103051757812636
-0.8799999999999955 0.7262860107421716
-0.8899999999999864 0.5848913574218955
-0.8799999999999955 0.5908389282226381
-0.8800000000000239 0.5354101562500091
-0.8799999999999955 0.46773452758787926
-0.8799999999999955 0.5086972045898506
-0.8700000000000045 0.5140937805176122
-0.8700000000000045 0.3404568481445267
-0.8599999999999852 0.5072515869140375
-0.8600000000000136 0.30023223876952443
-0.8599999999999852 0.30322937011720796
-0.8600000000000136 0.3755755615234193
-0.8599999999999852 0.2249853515625091
-0.8499999999999943 0.25647994995119916
-0.8400000000000034 0.3482336425781227
-0.8499999999999943 0.22172729492183407
-0.8400000000000034 0.20336380004886223
-0.8400000000000034 0.1393307495117142
-0.8300000000000125 0.061410522460903394
-0.8299999999999841 0.09726531982425968
-0.8300000000000125 0.22177917480468068
-0.8199999999999932 0.12128356933590112
-0.8300000000000125 0.1066012573242574
-0.8100000000000023 0.1278894042968659
-0.8199999999999932 0.0765325927734466
-0.8100000000000023 0.1297061157226267
-0.8100000000000023 0.10173339843754547
-0.799999999999983 -0.009735412597706272
-0.8000000000000114 -0.1321430969238122
-0.799999999999983 -0.07440933227536561
-0.7900000000000205 -0.1526101684570449
-0.789999999999992 -0.12430465698241733
-0.7800000000000011 -0.16665710449217386
-0.789999999999992 -0.12086715698245598
-0.7700000000000102 -0.14816848754884404
-0.7800000000000011 -0.0487629699706531
-0.7700000000000102 -0.13403457641601335
-0.7699999999999818 -0.160992584228552
-0.7599999999999909 -0.20935913085935454
-0.7600000000000193 -0.20832489013673694
-0.75 -0.2162115478515716
-0.7599999999999909 -0.17266082763671875
-0.7400000000000091 -0.1366632080078034
-0.75 -0.11733795166014716
-0.7399999999999807 -0.15545013427731647
-0.7400000000000091 -0.1639700317383017
-0.7300000000000182 -0.14125732421877046
-0.7299999999999898 -0.1523194885253929
-0.7299999999999898 -0.15986495971679915
-0.7199999999999989 -0.15993148803710255
-0.7199999999999989 -0.16510803222655568
-0.710000000000008 -0.2231024169921625
-0.7199999999999989 -0.24312957763675058
-0.6999999999999886 -0.25165924072263124
-0.710000000000008 -0.29043350219728836
-0.700000000000017 -0.3257211303711074
-0.6999999999999886 -0.3415499877929733
-0.6899999999999977 -0.3444415283202602
-0.6899999999999977 -0.3795291137695358
-0.6800000000000068 -0.400685195922847
-0.6899999999999977 -0.40860450744634136
-0.6699999999999875 -0.43171371459959573
-0.6800000000000068 -0.4396406555175645
-0.6700000000000159 -0.44014587402341476
-0.6699999999999875 -0.45812454223636223
-0.6599999999999966 -0.47438659667966476
-0.6599999999999966 -0.51513305664065
-0.6500000000000057 -0.5352899169921557
-0.6500000000000057 -0.5197068786621344
-0.6500000000000057 -0.5163363647461097
-0.6500000000000057 -0.5038356018065997
-0.6399999999999864 -0.5270919036865394
-0.6299999999999955 -0.5383185577392737
-0.6299999999999955 -0.5855709838867256
-0.6299999999999955 -0.5801963043212481
-0.6300000000000239 -0.5944420623779365
-0.6199999999999761 -0.5815026092529365
-0.6100000000000136 -0.599157028198249
-0.6200000000000045 -0.6115431213378884
-0.5999999999999943 -0.624181442260749
-0.6100000000000136 -0.6504341888427803
-0.5999999999999943 -0.6327223205566384
-0.5999999999999943 -0.5993038940429471
-0.5900000000000034 -0.611550750732448
-0.5900000000000034 -0.5925421142578102
-0.5799999999999841 -0.618358306884744
-0.5900000000000034 -0.6525663757324196
-0.5699999999999932 -0.6559423828125261
-0.5800000000000125 -0.6751951599121071
-0.5699999999999932 -0.6533753204345487
-0.5600000000000023 -0.6618742370605446
-0.5699999999999932 -0.6354593658447527
-0.5500000000000114 -0.6148602294921659
-0.5600000000000023 -0.6078810119628884
-0.549999999999983 -0.5593563842773506
-0.5400000000000205 -0.591191711425779
-0.549999999999983 -0.5581433105468818
-0.5400000000000205 -0.5792824554443428
-0.5300000000000011 -0.5853192138671659
-0.5300000000000011 -0.5701748657226631
-0.5300000000000011 -0.5766503143310615
-0.5199999999999818 -0.5686413574218818
-0.5200000000000102 -0.5665358734130734
-0.5199999999999818 -0.5738162231445472
-0.5100000000000193 -0.5663697052001737
-0.5099999999999909 -0.5500945281982581
-0.5 -0.5443896484374875
-0.5 -0.5138990020751919
-0.4900000000000091 -0.5161360931396644
-0.5 -0.4723626708984341
-0.5 -0.4775945281982388
-0.5099999999999909 -0.4581300354003872
-0.5099999999999909 -0.4554254150390591
-0.5200000000000102 -0.44396224975585596
-0.5099999999999909 -0.41749610900879475
-0.46999999999999886 -0.43087806701660725
-0.4300000000000068 -0.42529144287109943
-0.36000000000001364 -0.42960800170897073
-0.2699999999999818 -0.4340290069580135
-0.17000000000001592 -0.42223419189454603
-0.060000000000002274 -0.4216069030761673
0.060000000000002274 -0.43769897460936136
0.18000000000000682 -0.4394539642333939
0.3100000000000023 -0.44833839416506294
0.4399999999999977 -0.4411228942871048
0.5699999999999932 -0.4350460815429642
0.6800000000000068 -0.4101248931884811
0.789999999999992 -0.39439880371094205
0.9000000000000057 -0.37064109802244616
1.0 -0.36311088562013083
1.0800000000000125 -0.36776863098143053
1.1499999999999773 -0.36100708007813864
1.210000000000008 -0.34731040954588366
1.25 -0.3330894470214787
1.3000000000000114 -0.33570465087890966
1.3199999999999932 -0.33874092102050213
1.3400000000000034 -0.3260076904296909
1.3400000000000034 -0.33890708923340185
1.3499999999999943 -0.32922561645509063
1.3400000000000034 -0.33966644287107783
1.3400000000000034 -0.33215721130372344
1.3100000000000023 -0.321588821411126
1.299999999999983 -0.34909446716309844
1.2700000000000102 -0.3230329132080101
1.25 -0.35741264343261037
1.2299999999999898 -0.31545692443847884
1.1899999999999977 -0.30254798889160384
1.1599999999999966 -0.2818534851074048
1.1300000000000239 -0.25272827148438637
1.089999999999975 -0.230551528930647
1.0600000000000023 -0.18991188049318453
1.0300000000000011 -0.20066169738768735
0.9900000000000091 -0.18509033203125114
0.9499999999999886 -0.19047073364257017
0.9200000000000159 -0.16957427978516648
0.8899999999999864 -0.1740811157226574
0.8500000000000227 -0.1606345367431743
0.8099999999999739 -0.18315269470213025
0.7800000000000011 -0.1740453338622956
0.75 -0.16283966064455058
0.710000000000008 -0.17000198364257812
0.6800000000000068 -0.19069839477538153
0.6500000000000057 -0.17735408782959894
0.6200000000000045 -0.1975994110107422
0.5799999999999841 -0.18192695617673849
0.5500000000000114 -0.2020065689087005
0.5300000000000011 -0.21683738708497913
0.4899999999999807 -0.22240875244139602
0.46999999999999886 -0.22358940124510696
0.4300000000000068 -0.21360466003417855
0.4099999999999966 -0.2226454925537098
0.3900000000000148 -0.18845268249512515
0.3499999999999943 -0.23221847534179574
0.3400000000000034 -0.21053237915037926
0.3100000000000023 -0.22698684692383608
0.28000000000000114 -0.197884750366228
0.2599999999999909 -0.2302829742431527
0.2400000000000091 -0.21997207641601335
0.21999999999999886 -0.20493072509765398
0.19999999999998863 -0.19444053649903026
0.18000000000000682 -0.20260948181152116
0.1599999999999966 -0.18229476928709687
0.14000000000001478 -0.19844024658203807
0.11999999999997613 -0.20793525695802373
0.10000000000002274 -0.22142974853514374
0.08999999999997499 -0.18826881408691065
0.0800000000000125 -0.2008954620361294
0.05000000000001137 -0.1777423858642635
0.04999999999998295 -0.19094696044922443
0.030000000000001137 -0.2049507141113338
0.020000000000010232 -0.2091621398925838
0.0 -0.19391311645506448
-0.010000000000019327 -0.19009292602538608
-0.01999999999998181 -0.1978634643554642
-0.020000000000010232 -0.2132290649414017
-0.03999999999999204 -0.21288383483889106
-0.05000000000001137 -0.1990042877197027
-0.060000000000002274 -0.18459831237794333
-0.060000000000002274 -0.21646987915039517
-0.06999999999999318 -0.21202239990233807
-0.07999999999998408 -0.2083829498291152
-0.09000000000000341 -0.19695625305175213
-0.09000000000000341 -0.21524009704589275
-0.09000000000000341 -0.1983221435546909
-0.09999999999999432 -0.2237280273437534
-0.09999999999999432 -0.2042866516113122
-0.11000000000001364 -0.2011450195312534
-0.09999999999999432 -0.20951110839843068
-0.11000000000001364 -0.20690353393555938
-0.10999999999998522 -0.2074244689941338
-0.11000000000001364 -0.2055726623535179
-0.09999999999999432 -0.21122772216796193
-0.10999999999998522 -0.19036178588868324
-0.10000000000002274 -0.20739227294922102
-0.09999999999999432 -0.21768264770506107
-0.09000000000000341 -0.19645980834962984
-0.07999999999998408 -0.21938781738279545
-0.0800000000000125 -0.20723251342775484
-0.06999999999999318 -0.2007725524902355
-0.060000000000002274 -0.21722915649414176
-0.03999999999999204 -0.2200596618652355
-0.030000000000001137 -0.22083236694334119
-0.020000000000010232 -0.21331359863282273
0.010000000000019327 -0.21956588745115369
0.01999999999998181 -0.23801589965822245
0.03999999999999204 -0.24396682739256903
0.0700000000000216 -0.46865081787109375
0.09000000000000341 -0.4972381591796875
0.10999999999998522 -0.4726354980468841
0.14000000000001478 -0.596649169921875
0.1599999999999966 -0.9034576416015625
0.18999999999999773 -0.48090911865233466
0.20999999999997954 -0.7583596801757722
0.2300000000000182 -0.9823451232910259
0.2400000000000091 -0.9507501220703034
0.2699999999999818 -0.8339297485351551
0.28000000000000114 -1.005996398925788
0.28000000000000114 -0.7511895751953261
0.30000000000001137 -0.7338442993163881
0.29999999999998295 -0.580999298095719
0.3100000000000023 -0.5396409606933616
0.30000000000001137 -0.3525175476074196
0.3100000000000023 -0.29284698486327443
0.29999999999998295 -0.19648880004882585
0.30000000000001137 0.0598997497558571
0.28999999999999204 0.11611968994139943
0.28999999999999204 0.3287388610839912
0.28000000000000114 0.24700073242186704
0.27000000000001023 0.45989837646484943
0.2599999999999909 0.6039066314697266
0.25 0.6325836944580203
0.2300000000000182 0.7931121826171648
0.22999999999998977 0.7342156982421955
0.21000000000000796 0.7577476501464844
0.19999999999998863 0.8746479034423942
0.18000000000000682 0.8587096405029229
0.1699999999999875 0.9539450073242222
0.160000000000025 0.8812883758544956
0.13999999999998636 0.9032741546630803
0.12999999999999545 0.8482874298095737
0.11000000000001364 0.8156221771240268
0.09999999999999432 0.8360009765625023
0.07999999999998408 0.8405178070068189
0.0700000000000216 0.9088683319091899
0.060000000000002274 0.74981689453125
0.03999999999999204 0.7817482757568257
0.020000000000010232 0.6247782135009743
0.009999999999990905 0.613243255615231
0.0 0.598585968017602
-0.020000000000010232 0.5735319519042719
-0.030000000000001137 0.5501447296142601
-0.04999999999998295 0.45816543579101676
-0.05000000000001137 0.37844871520997003
-0.06999999999999318 0.3783428192138558
-0.09000000000000341 0.35586158752443
-0.09000000000000341 0.2757955932617051
-0.10999999999998522 0.3131462097168196
-0.13000000000002387 0.2236257171630598
-0.12999999999999545 0.239484100341798
-0.13999999999998636 0.17738914489746094
-0.1599999999999966 0.0744618988037189
-0.17000000000001592 0.07251041412354198
-0.1699999999999875 0.1277841567993221
-0.18999999999999773 0.05312263488769986
-0.20000000000001705 -0.08563320159913701
-0.20999999999997954 -0.081496429443348
-0.21999999999999886 -0.11071846008300668
-0.2300000000000182 -0.042221794128437296
-0.2400000000000091 -0.11746433258056754
-0.23999999999998067 -0.23716861724852834
-0.2600000000000193 -0.15577682495117529
-0.2599999999999909 -0.19727455139158678
-0.2699999999999818 -0.09521141052246662
-0.28000000000000114 -0.24414840698241846
-0.29000000000002046 -0.1710581207275368
-0.29999999999998295 -0.2470137786865223
-0.30000000000001137 -0.3184626007080169
-0.3100000000000023 -0.2827999687194733
-0.3199999999999932 -0.32996156692504996
-0.3199999999999932 -0.3112619400024528
-0.3300000000000125 -0.3741839599609307
-0.3400000000000034 -0.4013365173339878
-0.3400000000000034 -0.3773730850219579
-0.3499999999999943 -0.3750909614563227
-0.3499999999999943 -0.3721469879150163
-0.36000000000001364 -0.4450756645202887
-0.3599999999999852 -0.4110745620727414
-0.37000000000000455 -0.44113559722899254
-0.37000000000000455 -0.4310214042663745
-0.37999999999999545 -0.44773361206054574
-0.37999999999999545 -0.46420763015746047
-0.3900000000000148 -0.49795055389404297
-0.38999999999998636 -0.5000741577148631
-0.4000000000000057 -0.4883380126952943
-0.4000000000000057 -0.4719176483154399
-0.39999999999997726 -0.4759254837036053
-0.410000000000025 -0.4853570938110465
-0.4099999999999966 -0.4838045215606712
-0.4099999999999966 -0.4316616630554222
-0.4199999999999875 -0.4236131381988457
-0.4200000000000159 -0.4301634597778161
-0.4199999999999875 -0.44677337646484716
-0.4200000000000159 -0.42424854278564794
-0.4299999999999784 -0.4418180847168003
-0.4300000000000068 -0.45807991027831463
-0.4300000000000068 -0.4641057014465275
-0.4399999999999977 -0.4842904663086074
-0.4300000000000068 -0.4586211204528752
-0.4399999999999977 -0.5002125358581679
-0.4399999999999977 -0.5131190872192235
-0.4399999999999977 -0.5106628990173476
-0.44999999999998863 -0.5440116882324162
-0.4399999999999977 -0.5911992645263524
-0.45000000000001705 -0.5898624420166243
-0.44999999999998863 -0.6426874160766545
-0.45000000000001705 -0.6423424148559604
-0.44999999999998863 -0.6780901718139489
-0.44999999999998863 -0.7025366592407352
-0.45000000000001705 -0.7182315063476494
-0.44999999999998863 -0.7427287673950218
-0.45000000000001705 -0.7220783615112225
-0.45999999999997954 -0.7557633209228527
-0.45000000000001705 -0.7515826416015727
-0.45999999999997954 -0.7249739074706838
-0.45000000000001705 -0.7042336273193541
-0.46000000000000796 -0.6872605895996173
-0.45999999999997954 -0.4483525085449003
-0.45000000000001705 -0.4274255371093716
-0.45999999999997954 -0.4436041259765773
-0.46000000000000796 -0.32203804016111803
-0.45000000000001705 -0.0012510681152377856
-0.45999999999997954 -0.4210267639160179


==> data/CG-EGA/dcp1_R-EGA_BE.dat <==
trues_roc preds_roc
2.0600000000000023 -0.02877716064449487
2.1599999999999966 0.0024211120605173164
2.25 0.005846939086922021
2.3400000000000034 0.0140425872802723
2.390000000000015 -0.004361419677735512
2.4499999999999886 0.016449432373036643
2.469999999999999 0.008579940795925722
2.5 0.029551010131825706
2.5 0.03014228820799758
2.5 0.02063415527345569
2.490000000000009 0.030786743164071595
2.4599999999999795 0.02014205932613322
2.450000000000017 0.03081344604493097
2.4099999999999966 0.02353500366211847
2.3700000000000045 0.025301208496102845
2.329999999999984 0.03693984985352472
2.2900000000000205 0.04821014404296875
2.2399999999999807 0.05637191772459005
2.200000000000017 0.061679840087890625
2.1399999999999864 0.08568572998046875
2.049999999999983 -0.03627822875975539
2.3400000000000034 -0.027991027832030113
2.5999999999999943 -0.03525039672851449
2.8499999999999943 -0.028504104614256676
3.0800000000000125 -0.00783058166504702
3.280000000000001 -0.004086227416991051
3.4499999999999886 0.005250015258781104
3.6100000000000136 0.005551376342793901
3.7299999999999898 0.01930885314939701
3.8200000000000216 0.012402343750011369
3.8899999999999864 -0.006077728271492333
3.9399999999999977 0.0239778137207054
3.9499999999999886 0.008713531494151994
0.5199999999999818 2.6132626342773335
0.4800000000000182 2.7826770019531466
0.45999999999997954 2.7999922180175645
0.4200000000000159 2.8312487030029274
0.39999999999997726 2.987166595458973
0.36000000000001364 2.970480651855496
0.3299999999999841 2.847415161132801
0.30000000000001137 2.8099781799316474
0.2699999999999818 2.7749775695800736
0.2300000000000182 2.6055813598632653
0.19999999999998863 2.6716799926757915
0.17000000000001592 2.5370626068115314
0.13999999999998636 2.379670257568364
0.11000000000001364 2.4268863677978345
0.07999999999998408 2.2032172393798817
0.040000000000020464 2.234881286621089
0.01999999999998181 2.1176636505126964
-0.009999999999990905 2.052569580078142
-0.05000000000001137 1.986487960815424
-0.9300000000000068 1.076216430664033
-0.9300000000000068 1.1090173339844114
-0.9299999999999784 1.1057257080078102
-0.9300000000000068 1.3045138549804278
-0.9300000000000068 1.1427313232422307
-0.9199999999999875 1.158520812988229
-0.9200000000000159 1.301423645019554


==> data/CG-EGA/dcp1_R-EGA_EP.dat <==
trues_roc preds_roc
2.0900000000000034 0.054595947265625
0.47999999999998977 1.2701065826416027
0.46000000000000796 1.3782252502441281
0.4399999999999977 1.4973760223388695
0.4300000000000068 1.6129724121093716
0.4099999999999966 1.7474365234375
0.4000000000000057 1.7754171752929722
0.37000000000000455 1.9450041198730617
0.3599999999999852 2.000991058349598
0.3400000000000034 2.004339904785155
0.3199999999999932 2.0471229553222656
0.30000000000001137 2.058500289916992
0.28000000000000114 1.9411811828613281
0.2599999999999909 1.9813578033447357
0.22999999999998977 1.910923919677714
3.9700000000000273 0.046709594726564774
3.9499999999999886 0.036808547973635086
3.930000000000007 0.05059104919433821
3.8799999999999955 0.042072830200169165
3.829999999999984 0.04750091552736535
3.7700000000000102 0.06330711364745412
3.710000000000008 0.07805664062499318
3.6200000000000045 0.11268051147462188
3.549999999999983 0.09248573303221974
3.469999999999999 0.09711463928223907
3.3799999999999955 0.09397132873533565
3.280000000000001 0.1177996063232456
3.200000000000017 0.1246965789794956
3.0999999999999943 0.12866004943847997
3.0 0.13358100891113622
2.9099999999999966 0.13326438903806093
2.819999999999993 0.1612411499023665
2.719999999999999 0.17399559020995525
2.6200000000000045 0.19558677673339275
2.530000000000001 0.20275436401368552
2.430000000000007 0.17992935180663494
2.3400000000000034 0.20854125976561022
2.25 0.22554885864258267
0.6800000000000068 -0.9073965454101653
0.7100000000000364 -0.8136141967773369
0.7099999999999795 -0.6593931579589878
0.7300000000000182 -0.33922134399415427
0.7199999999999704 -0.18377670288083436
0.7300000000000182 0.1396726989746071
0.7199999999999704 0.5548291015624898
0.7100000000000364 0.667392272949229
0.6899999999999977 0.9377296447753736


==> data/CG-EGA/dcp2_P-EGA_AP.dat <==
trues preds
153.2 141.16208923339843
152.78 140.80752716064453
152.36 140.47011047363281
151.95 140.10912658691407
151.54 139.72688720703124
151.13 139.37093872070312
150.73 139.04182495117186
150.32 138.71242126464844
149.92 138.4050436401367
149.52 138.0475811767578
149.13 137.63757507324217
148.74 137.20407043457033
148.35 136.68538360595704
147.96 136.15816711425782
147.58 135.5738980102539
147.19 134.9605554199219
146.81 134.4051885986328
146.44 133.95502349853516
146.06 133.55194702148438
145.69 133.17307098388673
145.32 132.85109497070312
144.96 132.54720825195312
144.59 132.2733758544922
144.23 132.04165557861327
143.87 131.80747314453126
143.52 131.63891662597655
143.17 131.47996002197266
142.82 131.4041256713867
142.47 131.35854736328125
142.12 131.3249188232422
141.78 131.29192352294922
141.44 131.26544158935548
141.1 131.28093872070312
140.77 131.32747985839845
140.44 131.36230987548828
140.11 131.3698016357422
139.78 131.34307006835937
139.46 131.3036737060547
139.13 131.26607955932616
138.81 131.25938278198242
138.5 131.2859327697754
138.18 131.28451934814453
137.87 131.31318649291993
137.56 131.35778381347657
137.26 131.42879791259764
136.95 131.4608432006836
136.65 131.4852149963379
136.35 131.4930975341797
136.06 131.46117584228514
135.76 131.3970504760742
135.47 131.31536392211913
135.18 131.23467514038086
134.9 131.14278427124023
134.61 130.9661003112793
134.33 130.7779591369629
134.05 130.62382171630858
133.78 130.48800460815428
133.5 130.3004411315918
133.23 130.10453659057617
132.96 129.93686294555664
132.7 129.71668167114257
132.43 129.5366958618164
132.17 129.34656677246093
131.91 129.13525466918946
131.65 128.99633407592773
131.4 128.80546661376954
131.15 128.63230697631835
130.9 128.45599090576172
130.65 128.28212173461915
130.4 128.1712387084961
130.16 128.0422799682617
129.92 127.92005584716796
129.68 127.77987808227539
129.45 127.70744338989257
129.21 127.61834228515625
128.98 127.52724609375
128.75 127.40988357543947
128.53 127.3370118713379
128.3 127.25199249267578
128.08 127.18959381103517
127.86 127.18199920654297
127.64 127.18188903808593
127.43 127.24187347412109
127.21 127.30841537475587
127.0 127.3967544555664
126.8 127.47565216064453
126.59 127.5945295715332
126.38 127.73319763183594
126.18 127.89694351196289
125.98 128.00219482421875
125.78 128.08899826049804
125.59 128.2525665283203
125.39 128.38354965209962
125.2 128.4865252685547
125.01 128.54335830688476
124.83 128.60116958618164
124.64 128.6155696105957
124.46 128.60602478027343
124.28 128.64779907226563
124.1 128.7187078857422
123.92 128.77635894775392
123.74 128.84594024658202
123.57 128.90066497802735
123.4 128.97888275146485
123.23 129.02993774414062
123.06 129.08635620117187
122.9 129.1271649169922
122.73 129.1899365234375
122.57 129.30307739257813
122.41 129.36209533691405
122.26 129.4793865966797
122.1 129.58561309814453
121.95 129.5978399658203
121.8 129.6105987548828
121.65 129.6541018676758
121.5 129.73428161621095
121.35 129.77586212158204
121.21 129.79029724121094
121.07 129.85615234375
120.93 129.9015170288086
120.79 129.98284454345702
120.66 130.0336163330078
120.53 130.09721313476564
120.4 130.20109100341796
120.28 130.23964599609374
120.16 130.3231915283203
120.05 130.3889126586914
119.94 130.43597442626952
119.83 130.49643890380858
119.72 130.5483660888672
119.62 130.6237973022461
119.52 130.66249298095704
119.43 130.70396575927734
119.34 130.7041177368164
119.25 130.7090969848633
119.17 130.6888021850586
119.09 130.6904168701172
119.01 130.71800750732422
118.94 130.73086791992188
118.87 130.71597045898437
118.8 130.62121612548827
118.73 130.58926483154298
118.67 130.59608825683594
118.62 130.69452331542968
118.56 130.7741748046875
118.51 130.87588836669923
118.46 130.96551696777342
118.41 130.9793780517578
118.37 130.99969360351562
118.33 131.01905548095704
118.29 131.09689453125
118.26 131.16100830078125
118.22 131.24967346191406
118.19 131.35371734619142
118.16 131.4940542602539
118.14 131.62445770263673
118.11 131.71778228759766
118.09 131.8207635498047
118.07 131.98330200195312
118.05 132.15781646728516
118.04 132.28759002685547
118.02 132.38503997802735
118.01 132.4711734008789
118.0 132.52048736572266
117.99 132.58169342041015
117.98 132.67342681884764
117.98 132.78673400878907
117.97 132.8787399291992
117.97 133.02568298339844
117.97 133.16627288818358
117.97 133.26173278808594
117.97 133.36132781982423
117.97 133.51892700195313
117.98 133.727919921875
117.98 133.93888671875
117.99 134.1572463989258
118.0 134.35584381103516
118.0 134.58975982666016
118.01 134.7600827026367
118.02 134.88897033691407
118.03 135.03646392822264
118.05 135.1336819458008
118.06 135.1853579711914
118.07 135.2656900024414
118.09 135.34683074951172
118.1 135.4673065185547
118.12 135.5757583618164
118.14 135.70294799804688
118.15 135.84506072998047
118.17 135.9930862426758
118.19 136.12100616455078
118.21 136.30204956054686
118.23 136.4762112426758
118.25 136.60025329589843
118.27 136.7238168334961
118.29 136.86407897949218
118.31 137.04071807861328
118.33 137.24582794189453
118.36 137.4392059326172
118.38 137.66602142333986
118.4 137.8307717895508
118.43 137.95954193115233
118.45 138.08425872802735
118.47 138.13247772216795
118.5 138.2417221069336
118.52 138.3591735839844
118.55 138.45268615722657
118.57 138.48289764404296
118.6 138.48399322509766
118.62 138.5678829956055
118.65 138.64901092529297
118.67 138.7113150024414
118.7 138.7841421508789
118.73 138.94304962158202
118.75 139.10112548828124
118.78 139.2015133666992
118.81 139.3178869628906
118.83 139.51900573730467
118.86 139.69355895996094
118.89 139.82953796386718
118.91 139.96370117187502
118.94 140.0806219482422
118.97 140.2478793334961
118.99 140.38583984375
119.02 140.55676696777346
119.05 140.6983285522461
119.08 140.8720230102539
119.1 141.07165954589846
119.13 141.2632907104492
119.16 141.44602600097656
119.19 141.60989166259765
119.21 141.77610931396484
119.24 141.98495025634764
119.27 142.13274841308595
119.3 142.30737915039063
119.32 142.47562408447266
119.35 142.64602813720703
119.38 142.87545104980467
119.41 143.09301788330077
119.43 143.30691497802735
119.46 143.45192626953127
119.49 143.66852966308593
119.51 143.87967803955078
119.54 144.09880676269532
119.57 144.40145233154297
119.6 144.64381042480468
119.62 144.90560607910157
119.65 145.11767333984375
119.68 145.2958508300781
119.71 145.4192645263672
119.74 145.56879150390625
119.76 145.7347521972656
119.76 145.87441986083985
119.76 146.0550115966797
119.76 146.22991180419922
119.77 146.42583648681642
119.83 146.61302551269532
119.96 146.77193237304687
120.18 146.97994750976562
120.52 147.21675598144532
121.0 147.48334197998048
121.63 147.73176239013674
122.42 147.89151184082033
123.38 148.0513201904297
124.51 148.2263589477539
125.82 148.37389923095702
127.29 148.50984283447264
128.93 148.72741333007812
130.71 148.97106658935547
132.63 149.17930419921873
134.69 149.36022857666018
136.85 149.56877685546874
175.29 152.8135935974121
177.49 153.05683395385742
179.63 153.33071395874023
181.72 153.66921875
183.76 154.00501510620117
185.74 154.27095291137695
187.67 154.55342910766603
189.54 154.79141281127932
191.35 154.97265075683595
193.11 155.11852264404297
194.81 155.28069686889648
196.46 155.5214059448242
198.05 155.71258499145506
199.59 155.94753005981445
201.08 156.17720108032228
202.51 156.4323487854004
203.89 156.6314013671875
205.21 156.82505020141602
206.49 157.033349609375
207.72 157.24970352172852
208.9 157.42437423706053
210.03 157.5410598754883
211.11 157.67463485717775
212.15 157.83654541015625
213.15 157.96263214111326
214.1 158.12232254028322
215.01 158.3168830871582
215.88 158.49387695312498
216.71 158.71224884033205
217.5 158.92972427368164
218.25 159.06340225219725
218.97 159.22515426635744
219.65 159.34295166015625
220.29 159.46655502319337
220.9 159.61947982788087
221.48 159.8002616882324
222.03 160.08783599853516
222.55 160.32067489624023
223.04 160.54037811279295
223.5 160.79263000488282
223.93 161.08829147338867
224.34 161.34943923950195
224.72 161.59647857666016
225.08 161.88481750488282
225.41 162.1258448791504
225.72 162.40279312133788
226.01 162.66743133544924
226.28 162.91270065307617
226.54 163.23808029174805
226.77 163.52763610839844
226.98 163.7754116821289
227.18 164.0457147216797
227.36 164.33773483276366
227.53 164.5756265258789
227.68 164.90080780029297
227.82 165.18994400024414
227.95 165.46860336303712
228.07 165.81333877563475
228.18 166.18672256469728
228.28 166.5065670776367
228.37 166.78033218383788
228.45 167.07278717041015
228.53 167.38477340698242
228.6 167.69225830078125
228.67 168.00493713378904
228.74 168.3513624572754
228.8 168.76892425537108
228.87 169.15527801513673
228.94 169.4900973510742
229.01 169.8429733276367
229.09 170.1960629272461
229.17 170.55118194580078
229.26 170.91160552978516
229.36 171.31140991210935
229.48 171.6963789367676
229.61 172.01144958496093
229.75 172.35116867065432
229.92 172.66480667114257
230.11 173.01452026367187
230.32 173.34145080566407
230.57 173.07483520507813
230.83 172.82617919921876
231.13 172.65144439697264
231.46 172.55711578369142
231.82 172.56224609375
232.2 172.8304002380371
232.62 173.13554550170898
233.05 173.41963745117187
233.51 173.86756088256834
233.99 173.6765881347656
234.48 173.40486236572264
234.98 173.31666915893555
235.49 173.29700042724608
236.01 173.4697151184082
236.53 173.57117736816406
237.05 173.83052627563478
237.57 174.4115475463867
238.08 175.06424880981444
238.58 175.75289184570312
239.08 176.29450134277346
239.56 176.8581349182129
240.94 180.63823455810547
241.37 182.17530212402343
241.78 183.84662780761718
242.18 185.8885206604004
242.55 188.03146942138673
242.91 190.21664169311524
243.25 192.3635025024414
243.57 194.3070068359375
243.87 196.3341522216797
244.15 198.11787796020508
244.41 199.76679443359376
244.64 201.34204788208007
244.86 203.12356414794922
245.06 204.98800903320313
245.24 206.90774505615235
245.39 208.64632202148437
245.53 210.2782066345215
245.64 211.97253326416015
245.74 213.65768646240235
245.82 215.4956997680664
245.88 217.06413528442383
245.91 218.62671447753905
245.93 220.1839582824707
245.93 221.56321517944335
245.92 222.96082214355468
245.88 223.92266998291015
245.83 224.67398582458497
245.76 225.28448921203614
245.67 225.77561851501466
245.57 226.21497039794923
245.45 226.67805465698243
245.31 227.60549552917482
245.16 228.6239507293701
244.99 229.38887657165526
244.81 229.97904106140138
244.61 230.13366722106935
244.4 230.28664657592773
244.18 230.53222312927247
243.94 230.61630752563477
243.69 230.70151840209962
243.42 230.6987174987793
243.14 230.80981674194337
242.85 230.88419494628906
242.55 230.88751388549804
242.24 230.957579498291
241.92 230.57269760131837
241.58 230.07925415039062
241.23 229.41195678710938
240.88 228.76743194580078
240.51 228.18850173950196
240.14 227.53216842651366
239.75 227.14682235717774
239.36 227.00308654785155
238.95 226.82063415527344
238.54 226.58909301757814
238.12 226.4418325805664
237.69 226.20928192138672
237.26 225.89774673461915
236.81 225.53861602783203
236.36 224.84018585205078
235.9 223.88869674682618
235.44 222.84657302856445
234.97 221.70505401611328
234.49 220.39851928710937
234.0 219.0600064086914
233.51 217.64420608520507
233.02 216.18729736328126
232.52 214.68877838134765
232.01 213.1714321899414
231.5 211.62272583007814
230.98 210.13521697998047
230.46 208.62961166381837
229.93 207.15288955688476
229.4 205.70405120849608
228.87 204.26325256347656
228.33 202.86092346191407
227.79 201.51501205444336
227.24 200.19372283935547
226.69 198.8928482055664
226.13 197.65480926513672
225.58 196.38944396972656
225.02 195.1280078125
224.46 193.85886978149415
223.89 192.56255798339845
223.32 191.2799578857422
222.75 190.03393310546875
222.18 188.88232208251952
221.6 187.7622183227539
221.02 186.67878143310546
220.44 185.56477905273437
219.86 184.50517974853517
219.28 183.47441909790038
218.7 182.50617156982423
218.11 181.59965896606445
217.52 180.74001876831053
216.93 179.9082635498047
216.34 179.14564544677734
215.75 179.0129473876953
215.16 178.8752117919922
214.56 178.67434204101562
213.97 178.35185333251954
213.37 177.9103091430664
212.78 177.2061683654785
212.18 176.47834884643555
211.58 175.73830871582032
210.99 174.84928298950194
210.39 174.5876028442383
209.79 174.41407440185546
209.19 174.13346145629882
208.6 173.8566458129883
208.0 173.46497512817382
207.4 173.2725308227539
206.8 173.11723403930665
206.2 172.74408752441406
205.61 172.46996887207033
205.01 172.34016998291017
204.41 172.55547912597658
203.82 172.88546997070313
203.22 172.8658819580078
202.63 172.83702087402344
202.03 172.96101135253906
201.44 173.0095950317383
200.85 173.00325134277344
200.26 172.73441284179688
199.66 172.38788299560548
199.07 172.03142944335937
198.49 171.68311309814453
197.9 171.53482849121093
197.31 171.25232421875
196.72 171.17447509765626
196.14 171.22365203857422
195.56 171.31529296875
194.97 171.1652673339844
194.39 170.88154846191406
193.81 170.51671051025392
193.24 170.28954376220702
192.66 170.10254028320313
192.08 169.7534796142578
191.51 169.37045501708985
190.94 168.72715026855468
190.37 168.32337463378906
189.8 167.84658447265625
189.23 167.32781951904298
188.66 166.86299102783204
188.1 166.32602111816405
187.54 166.163447265625
186.98 166.17156036376954
186.42 166.19656921386718
185.86 166.2443408203125
185.31 166.2800372314453
184.75 166.20726318359374
184.2 165.6606317138672
183.65 164.99763122558593
183.11 164.53068756103517
182.56 164.1041665649414
182.02 164.05014739990236
181.47 163.94724884033204
180.93 163.7397381591797
180.39 163.70673889160156
179.86 163.5760092163086
179.32 163.4876574707031
178.79 163.2473760986328
178.26 162.9702392578125
177.73 162.7169158935547
177.2 162.35502075195313
176.68 162.36425964355467
176.16 162.3945446777344
175.64 162.5448956298828
175.12 162.58390319824218
174.6 162.52292419433593
174.09 162.5304571533203
173.58 162.22628784179688
173.07 161.58900390625
172.56 160.8783981323242
172.05 160.16841796875
171.55 159.33514129638672
171.05 158.5758871459961
170.55 157.86775756835937
170.05 157.18324523925781
169.56 156.78705535888673
169.07 156.54556884765626
168.58 156.37897247314453
168.09 156.2624346923828
167.61 156.2630712890625
167.13 156.29286193847656
166.65 156.34148956298827
166.17 156.42738677978517
165.69 156.49865295410157
165.22 156.59152770996093
164.75 156.69235229492188
164.28 156.74388549804686
163.82 156.73523803710938
163.35 156.70513885498048
162.89 156.674169921875
162.43 156.61961853027344
161.98 156.51362426757814
161.53 156.3260870361328
161.07 156.06765197753907
160.63 155.76250213623047
160.18 155.42701232910156
159.74 155.10851867675783
159.3 154.77850677490235
158.86 154.46593566894532
158.42 154.12490905761717
157.99 153.75973541259765
157.56 153.36882781982422
157.13 152.92151611328126
156.71 152.41906127929687
156.28 151.86899139404298
155.86 151.34518188476562
155.44 150.77683197021486
155.03 150.1820233154297
154.62 149.56074066162108
154.21 148.87622772216798
153.8 148.20645477294923
153.39 147.50105255126954
152.99 146.75291809082032
152.59 146.08675384521484
152.19 145.45512786865234
151.8 144.87558990478516
151.4 144.37171813964844
151.01 143.90225708007813
150.63 143.4718716430664
150.24 143.07053344726563
149.86 142.7976742553711
149.48 142.58600830078126
149.1 142.44286407470702
148.73 142.38070587158202
148.36 142.30080932617187
147.99 142.3251739501953
147.62 142.4303207397461
147.26 142.6089309692383
146.89 142.81661682128907
146.53 143.07826538085936
146.18 143.3879235839844
145.82 143.6831719970703
145.47 144.03496185302734
145.12 144.37372619628906
144.77 144.71199676513672
144.43 145.01520050048828
144.09 145.32943084716797
143.75 145.69711822509765
143.41 146.10212097167968
143.08 146.53358245849608
142.75 146.93800750732422
142.42 147.39791900634765
142.09 147.91411041259767
141.77 148.40713348388672
141.45 148.95046478271485
141.13 149.49315521240234
140.81 150.062119140625
140.5 150.60597473144531
140.18 151.14822265625
139.87 151.7459875488281
139.57 152.33333068847656
139.26 152.92192291259767
138.96 153.4458657836914
138.66 154.0022106933594
138.36 154.56483245849608
138.07 155.20897430419922
137.78 155.83096801757813
137.49 156.44710235595704
137.2 157.09124420166015
136.92 157.7778207397461
136.63 158.48489532470703
136.35 159.15601257324218
136.07 159.81219146728515
135.8 160.4403857421875
135.52 161.0857080078125
135.25 161.8052621459961
134.99 162.539794921875
134.72 163.27756042480468
134.46 163.98248901367188
134.19 164.72170959472658
133.93 165.4392724609375
133.68 166.17303802490235
133.42 166.91320678710937
133.17 167.70831268310548
132.92 168.50002349853514
132.67 169.31948028564454
132.43 170.0977328491211
132.18 170.8569937133789
131.94 171.57948089599608
131.7 172.28904388427733
131.47 173.0333282470703
131.23 173.81011932373048
131.0 174.64500061035156
130.77 175.47192443847655
130.54 176.33228790283204
130.32 177.12201843261718
130.1 177.93051513671875
129.87 178.70191009521486
129.63 179.49188262939452
129.38 180.29404693603516
129.11 181.10503082275392
128.83 181.9403503417969
128.56 182.75562744140626
128.33 183.5618103027344
128.21 184.32818298339845
128.22 185.06709533691406
128.4 185.7892153930664
128.81 186.4984799194336
129.45 187.23751434326172
130.36 187.9521859741211
131.55 188.72574890136718
133.03 189.58301391601563
134.8 190.47005645751952
136.85 191.42456573486328
139.19 192.3969561767578
141.79 193.38177490234375
144.64 194.36517456054688
147.72 195.38623077392577
151.0 196.39053497314453
154.45 197.39821685791014
161.79 199.4217495727539
165.61 200.47920349121094
169.5 201.53442413330077
173.44 202.62624633789062
177.39 203.68637817382813
181.36 204.7445394897461
185.31 205.7815673828125
189.24 206.81933532714845
193.12 207.8959826660156
196.95 209.0050833129883
200.72 210.12499481201172
204.43 211.21567810058593
208.05 212.32216735839845
211.6 213.39234283447266
215.07 214.48376403808595
218.45 215.59701293945312
221.73 216.74005249023438
224.93 217.8713427734375
228.03 218.94804473876954
231.03 219.9911315917969
233.94 221.0399786376953
236.76 222.13611053466798
239.48 223.2090185546875
242.1 224.26952117919922
244.63 225.3088348388672
247.06 226.31527557373047
249.4 227.33971954345702
251.65 228.3425778198242
253.81 229.29081939697267
255.88 230.16035400390626
257.86 230.97073028564452
259.76 231.74566040039062
261.58 232.48045013427733
263.31 233.20072875976564
264.96 233.84104370117188
266.53 234.44504272460938
268.03 234.9947412109375
269.46 235.48735107421874
270.81 235.94627502441406
272.09 236.35913818359376
273.3 236.72713500976562
274.45 237.0102069091797
275.53 237.27548706054688
276.55 237.48115112304689
277.51 237.67981689453126
278.42 237.82605346679688
279.26 237.8965835571289
280.05 237.91470733642578
280.79 237.9470654296875
281.48 237.997314453125
282.12 237.9892901611328
282.71 237.93947967529297
283.25 237.90632202148439
283.75 237.86593933105468
284.21 237.84978759765625
284.63 237.79896789550781
285.02 237.75616455078125
285.36 237.67459838867188
285.67 237.58376037597657
285.95 237.51671630859374
286.19 237.41257263183593
286.4 237.3487176513672
286.59 237.26399627685547
286.75 237.16642700195314
286.88 237.00297576904296
286.98 236.83665588378906
287.07 236.64389251708985
287.13 236.4104797363281
287.18 236.20302001953124
287.2 235.96944702148437
287.22 235.75647888183593
287.21 235.5576251220703
287.19 235.38225250244142
287.16 235.15892364501954
287.12 234.89952087402344
287.08 234.58740447998048
287.02 234.2029864501953
286.97 233.82479949951173
286.91 233.42052978515625
286.84 233.0595166015625
286.78 232.6959149169922
286.73 232.324052734375
286.68 231.8686389160156
286.64 231.35687438964842
286.61 230.81786529541014
286.6 230.2927395629883
286.6 229.78803985595704
286.62 229.31662506103515
286.67 228.82701416015624
286.75 228.3226840209961
286.86 227.79112670898436
287.01 227.2452392578125
287.19 226.74792053222657
287.42 225.8441534423828
287.7 224.92009765625
288.02 224.2083984375
288.39 223.47336303710938
288.82 223.0772198486328
289.29 222.4751919555664
289.81 222.18937622070314
290.37 222.4309216308594
290.97 222.46625
291.61 222.68902404785158
292.27 222.16333099365235
292.95 221.68085357666016
293.66 221.3994354248047
294.37 221.42812591552735
295.1 221.58236236572264
295.82 222.2356103515625
296.55 223.28460388183595
297.27 224.50293853759766
297.98 225.98934631347657
298.67 227.17459259033203
299.35 228.69248718261719
300.02 230.416953125
300.66 232.18373931884764
301.28 234.38651916503906
301.88 236.2830352783203
302.45 238.4527389526367
307.5 285.7404815673828
307.52 287.6875576782227
307.51 289.60909240722657
307.46 291.36994674682614
306.83 301.04280242919924
306.62 302.3985317993164
306.39 303.636114654541
306.13 305.01572647094724
305.85 306.52273025512693
305.54 307.4649606323242
305.21 308.26840866088867
304.86 308.9645684814453
304.49 309.8131196594238
304.09 311.02451904296873
303.67 312.28208404541016
303.24 313.1966371154785
302.78 313.6552059936523
302.3 314.27724960327146
301.81 314.7570695495605
301.3 315.1682534790039
300.77 315.21209320068357
300.22 315.42835693359376
299.65 315.84680862426757
299.07 316.37815979003904
298.48 316.7245834350586
297.87 316.9475
297.24 316.8653887939453
296.6 316.5576417541504
295.95 316.16989212036134
295.28 315.81917098999025
294.6 315.2886090087891
293.91 314.7874003601074
293.2 314.33532424926756
292.49 313.6659107208252
291.76 313.0466938018799
291.02 312.12873550415037
290.27 311.18024909973144
289.51 309.92825462341307
288.75 308.51419960021974
287.97 307.0561255645752
287.18 305.5558139801025
286.39 304.0131372833252
285.58 302.45007171630857
284.77 300.8404730224609
283.95 299.1445713043213
283.13 297.4490155029297
282.29 295.7076706695557
281.45 293.92955810546874
280.61 292.1652096557617
279.76 290.39412658691407
278.9 288.5964080810547
278.03 286.76500579833987
277.16 284.94890686035154
276.29 283.1584371948242
275.41 281.4284898376465
274.53 279.72364723205567
273.64 278.09664543151854
272.75 276.51682998657225
271.85 274.95406791687014
270.95 273.475185546875
270.05 272.02455696105955
269.14 270.51927307128904
268.23 268.9914784240723
267.32 267.48570602416993
266.4 266.0437055969238
265.48 264.54698501586915
264.56 263.00291976928713
263.64 261.4970928192139
262.71 260.024899597168
261.79 258.60486213684084
260.86 257.27965354919434
259.93 256.0704187011719
259.0 255.01028228759765
258.06 254.06845611572265
257.13 253.63975708007814
256.2 253.39160079956054
255.26 252.94248535156248
254.33 252.59419692993163
253.39 251.96017486572265
252.45 251.59980300903322
251.52 250.9713426208496
250.58 249.78082763671875
249.64 248.76492187500003
248.7 247.5978845214844
247.77 247.31100799560545
246.83 247.15817565917968
245.89 247.10119262695315
244.96 246.97042190551758
244.02 246.93716964721682
243.09 246.6765673828125
242.15 246.25063400268556
241.22 245.85302307128904
240.29 245.42653320312502
239.36 245.49067108154298
238.43 245.43989715576174
237.5 245.40168716430662
236.57 245.55068603515628
235.65 245.5139286804199
234.73 245.99456298828125
233.8 246.33777923583983
232.88 246.25210021972657
231.96 246.28053833007812
231.05 245.96788238525392
230.13 245.59296722412108
229.22 245.1434832763672
228.31 244.44629623413084
227.4 243.65283096313476
226.49 242.86648651123045
225.58 242.1066110229492
224.68 241.27600982666013
223.78 240.58861328125
222.88 239.9216012573242
221.99 239.10509002685546
221.09 238.38164093017576
220.2 237.66546142578125
219.32 236.7878350830078
218.43 236.47512817382812
217.55 235.8450045776367
216.67 235.11356140136718
215.79 234.42836853027342
214.91 233.4050451660156
214.04 232.22493652343752
213.17 230.93897430419923
212.31 229.53999114990233
211.45 228.33550079345702
210.59 227.35011779785157
209.73 226.38656677246092
208.87 225.1374996948242
208.02 223.67106018066409
207.18 222.69144348144533
206.33 221.78643890380857
205.49 220.91224609375
204.65 219.82281707763673
203.82 218.3213537597656
202.99 216.69762603759767
202.16 215.36808227539063
201.34 214.46225097656247
200.51 213.34416656494142
199.7 212.32191711425781
198.88 211.27430419921876
198.07 210.5017886352539
197.26 209.44782897949221
196.46 208.0862335205078
195.66 206.5158541870117
194.86 205.0508236694336
194.07 203.6211672973633
193.28 202.43992065429688
192.5 201.4151550292969
191.71 200.39652557373046
190.94 199.23973205566404
190.16 198.22496185302737
189.39 197.16047302246096
188.62 195.9990264892578
187.86 194.9976141357422
187.1 193.8488214111328
186.35 192.94208862304686
185.59 192.04641296386717
184.85 191.43877197265624
184.1 190.96409606933594
183.36 190.48676940917971
182.62 189.99185913085938
181.89 189.52048553466796
181.16 189.07769592285155
180.43 188.6645846557617
179.71 188.31994171142577
178.99 187.97659576416015
178.28 187.63517669677736
177.56 187.31890411376952
176.86 186.97001586914064
176.15 186.62888122558593
175.45 186.29169311523435
174.75 185.9910900878906
174.06 185.65644470214846
173.37 185.31723693847658
172.69 184.93993774414065
172.0 184.55296447753904
171.33 184.1120458984375
170.65 183.6097869873047
169.98 183.08429107666018
169.31 182.48529357910155
168.65 181.8692367553711
167.99 181.33677734375
167.34 180.84134338378908
166.69 180.327568359375
166.04 179.76598205566404
165.39 179.2748455810547
164.75 178.85550170898438
164.12 178.4032141113281
163.49 177.9488458251953
162.86 177.51761535644533
162.23 176.99340759277345
161.61 176.40439575195313
161.0 175.6963119506836
160.38 174.88302856445313
159.78 174.03103149414062
159.17 173.16926116943358
158.57 172.29666687011718
157.97 171.4195690917969
157.38 170.56674255371092
156.79 169.70172424316405
156.21 168.8556399536133
155.62 168.10693176269533
155.05 167.4556280517578
154.47 166.87973327636718
153.9 166.35599853515626
153.34 165.82925231933595
152.77 165.29362548828124
152.22 164.77884765625
151.66 164.3022952270508
151.11 163.871005859375
150.57 163.42142333984376
150.02 163.03893920898437
149.48 162.70512298583984
148.95 162.39409576416017
148.42 162.09609954833985
147.89 161.82483673095703
147.37 161.58941680908202
146.85 161.35057678222657
146.33 161.1156735229492
145.82 160.84325103759767
145.31 160.63953674316406
144.81 160.531533203125
144.31 160.57578735351564
143.82 160.6374005126953
143.32 160.7410952758789
142.82 160.87161499023438
142.31 161.07269897460938
141.8 161.28522705078126
141.28 161.53328521728517
140.77 161.84761779785157
140.3 162.13909271240234
139.87 162.40430725097656
139.51 162.65222381591798
139.24 162.9571112060547
139.07 163.29304046630858
139.01 163.70163757324218
139.07 164.10595672607423
139.25 164.54375915527345
139.56 165.04004089355467
140.0 165.5474462890625
140.57 166.11603942871093
141.25 166.73367218017577
142.04 167.34369842529296
142.94 167.94533782958985
143.94 168.52276153564452
145.02 169.03554901123047
146.17 169.53697631835936
147.38 170.11547576904297
148.63 170.76087524414064
149.93 171.42644470214844
151.25 172.07015045166017
152.59 172.70160125732423
153.93 173.3103469848633
155.28 173.90995819091796
156.62 174.55858825683595
157.96 175.2245980834961
159.27 175.8486669921875
160.57 176.4372994995117
161.84 177.0660888671875
163.09 177.66104400634765
164.32 178.30182678222656
165.51 178.95374084472655
166.67 179.6856546020508
167.8 180.40826049804687
168.89 181.12673889160158
169.95 181.88324768066406
170.98 182.56771209716797
171.97 183.28294372558594
172.92 183.996376953125
173.84 184.71246856689453
174.73 185.36594024658203
175.58 185.98540557861327
176.39 186.56163513183594
177.17 187.10409484863283
177.92 187.6313949584961
178.63 188.1149688720703
179.31 188.49696716308594
179.96 188.83898315429687
180.58 189.1240020751953
181.16 189.34741912841798
181.71 189.53607666015625
182.24 189.7294775390625
182.73 189.87951293945312
183.2 189.99884002685548
183.63 190.0829019165039
184.04 190.1219808959961
184.43 190.12881591796875
184.78 190.06910949707031
185.12 190.07040344238283
185.43 190.04392852783204
185.71 189.99384613037108
185.97 189.88844299316406
186.21 189.78589874267578
186.43 189.67140686035157
186.63 189.5254263305664
186.81 189.3180160522461
186.97 189.0992337036133
187.11 188.93718566894532
187.23 188.76548431396483
187.33 188.61293273925781
187.42 188.48319091796876
187.5 188.33571838378907
187.55 188.20164093017578
187.6 188.10310119628906
187.63 187.96256927490234
187.65 187.9040151977539
187.65 187.84434509277344
187.64 187.8557864379883
187.62 187.87819885253907
187.6 187.91006408691408
187.56 187.9149365234375
187.51 187.95293365478517
187.45 188.0401382446289
187.39 188.13428771972656
187.32 188.2625439453125
187.24 188.4042300415039
187.15 188.60224182128906
187.06 188.83217498779297
186.97 189.0138882446289
186.87 189.25891021728515
186.77 189.5360498046875
186.66 189.78804504394532
186.56 190.03145294189454
186.45 190.2631137084961
186.34 190.512548828125
186.23 190.7787664794922
186.13 191.0013919067383
186.02 191.23114654541016
185.92 191.36796966552734
185.82 191.48425231933595
185.73 191.60055572509765
185.65 191.70454742431642
185.57 191.7988018798828
185.5 191.94288940429686
185.44 192.12272827148436
185.4 192.2643209838867
185.37 192.38599884033204
185.35 192.4782272338867
185.36 192.5982113647461
185.38 192.77469665527343
185.42 192.91069274902344
185.49 192.37342315673828
185.58 191.75575500488281
185.69 191.07433349609374
185.83 190.1927569580078
185.99 189.47917205810546
186.18 188.8790155029297
186.39 188.22322540283204
186.62 187.52959564208984
186.86 186.6813006591797
187.13 185.481396484375
187.41 184.70170318603516
187.69 183.95852447509765
187.99 183.17614959716798
188.29 182.3866046142578
188.6 181.7537515258789
188.9 180.88908416748046
189.21 180.2491226196289
189.51 179.7161508178711
189.81 179.2928237915039
190.1 178.89012939453124
190.39 178.6601791381836
190.67 178.62404541015624
190.94 178.93076843261719
191.2 179.14545196533203
191.45 179.68687774658204
191.68 179.95510284423827
191.91 180.46987426757812
192.12 181.10103118896484
192.32 181.47540252685548
192.5 181.92506408691406
192.67 182.3957861328125
192.83 183.02007263183594
192.97 183.62849548339844
193.1 184.00552856445313
193.21 184.49474426269532
193.31 184.62226440429689
193.39 184.8802035522461
193.46 185.13493713378907
193.52 185.1417807006836
193.56 185.37216217041015
193.58 185.19717193603515
193.59 185.2474230957031
193.59 185.15828399658204
193.57 185.27379669189452
193.54 185.27094573974608
193.49 185.2376904296875
193.44 185.17291900634766
193.37 185.14725677490233
193.28 185.1511801147461
193.19 185.17705963134765
193.08 184.96348388671876
192.95 184.71857513427733
192.82 184.69169036865233
192.68 184.55845062255858
192.52 184.32461822509765
192.35 184.01923614501953
192.18 183.74469848632813
191.99 183.93604095458986
191.79 183.67708221435547
191.58 183.43296142578126
191.36 183.13253234863282
191.13 183.03257415771483
190.89 182.95116729736327
190.65 182.75262725830078
190.39 182.373740234375
190.13 181.9541165161133
189.86 181.88820770263672
189.58 181.9055682373047
189.29 182.07429473876954
188.99 182.06379028320313
188.69 182.19930908203125
188.38 182.32510467529298
188.06 182.44969146728516
187.74 182.5661343383789
187.41 182.50158935546875
187.07 182.3518130493164
186.73 182.026748046875
186.38 181.72025726318358
186.03 181.3565579223633
185.67 180.94999114990233
185.31 180.5678253173828
184.94 180.19000701904298
184.57 179.8484359741211
184.19 179.48609436035156
183.81 179.04981842041016
183.42 178.5942825317383
183.03 178.05626739501952
182.63 177.4475833129883
182.23 176.79029235839843
181.83 176.12207275390625
181.42 175.3674752807617
181.01 174.5620910644531
180.6 173.68492950439452
180.18 172.7259600830078
179.76 171.67958282470704
179.34 170.57918395996094
178.92 169.4501824951172
178.49 168.31757232666016
178.06 167.04822265625
177.63 165.73495056152345
177.19 164.40424743652343
176.76 163.09414154052735
176.32 161.72867889404296
175.88 160.35565551757813
175.44 158.9940380859375
174.99 157.66815460205078
174.55 156.35196258544923
174.1 155.09690277099608
173.65 153.83266479492187
173.2 152.62815521240233
172.75 151.40634002685547
172.3 150.17768127441406
171.85 148.92518615722656
171.4 147.6602911376953
170.95 146.4116958618164
170.49 145.15118133544922
170.04 143.93087921142578
169.58 142.67967926025392
169.13 141.38296020507812
168.67 140.07586853027342
168.21 139.41781829833985
167.76 138.7846813964844
167.3 138.19785827636719
166.84 137.7716198730469
166.39 137.1884329223633
165.93 136.43222778320313


==> data/CG-EGA/dcp2_P-EGA_BE.dat <==
trues preds
139.1 149.71323272705078
141.44 149.84117645263672
143.83 149.9250909423828
146.28 150.06863464355467
148.75 150.2452767944336
151.25 150.45614990234375
153.75 150.61975128173827
156.25 150.77328186035157
158.74 150.99449829101565
161.2 151.21857025146483
163.65 151.48673034667968
166.06 151.78230667114258
168.43 152.05281661987306
170.76 152.28769348144533
173.05 152.5358776855469
158.06 198.39810150146485
302.99 241.13123565673828
303.51 243.7139273071289
303.99 246.60559783935548
304.45 249.57818603515625
304.87 252.6103872680664
305.27 255.82357849121092
305.63 259.08068786621095
305.96 262.2856393432617
306.26 265.3673345947266
306.53 268.3905612182617
306.76 271.1597015380859
306.96 273.8307177734375
307.13 276.57089965820313
307.27 279.0744369506836
307.38 281.50306091308596
307.46 283.9655841064453
307.39 293.35049179077146
307.29 295.38652557373047
307.17 297.3759858703613
307.01 299.3692822265625


==> data/CG-EGA/dcp2_P-EGA_EP.dat <==
trues preds
240.04 177.9694451904297
240.5 179.29500091552734


==> data/CG-EGA/dcp2_R-EGA_AP.dat <==
trues_roc preds_roc
-0.4200000000000159 -0.3391506958007824
-0.4199999999999875 -0.3545620727539074
-0.4199999999999875 -0.3374166870117108
-0.410000000000025 -0.36098388671874204
-0.4099999999999966 -0.38223937988283296
-0.4099999999999966 -0.35594848632811704
-0.4000000000000057 -0.32911376953126137
-0.4099999999999966 -0.32940368652342045
-0.4000000000000057 -0.3073776245117301
-0.39999999999997726 -0.3574624633789085
-0.3900000000000148 -0.4100061035156273
-0.38999999999998636 -0.43350463867184885
-0.3900000000000148 -0.5186868286132835
-0.38999999999998636 -0.527216491699221
-0.37999999999999545 -0.5842691040039085
-0.3900000000000148 -0.6133425903320244
-0.37999999999999545 -0.5553668212890841
-0.37000000000000455 -0.45016510009764943
-0.37999999999999545 -0.40307647705077443
-0.37000000000000455 -0.37887603759764943
-0.37000000000000455 -0.32197601318361535
-0.3599999999999852 -0.3038867187499932
-0.37000000000000455 -0.2738323974609216
-0.36000000000001364 -0.23172027587892785
-0.3599999999999852 -0.23418243408201533
-0.3499999999999943 -0.1685565185547091
-0.35000000000002274 -0.15895660400389033
-0.3499999999999943 -0.07583435058595
-0.3499999999999943 -0.04557830810546193
-0.3499999999999943 -0.033628540039046584
-0.3400000000000034 -0.032995300292981256
-0.3400000000000034 -0.02648193359374318
-0.3400000000000034 0.015497131347643744
-0.3299999999999841 0.046541137695328416
-0.3300000000000125 0.034830017089831244
-0.3299999999999841 0.007491760253913071
-0.3300000000000125 -0.026731567382825006
-0.3199999999999932 -0.039396362304671584
-0.3300000000000125 -0.037594146728537225
-0.3199999999999932 -0.006696777343734084
-0.3100000000000023 0.02654998779297557
-0.3199999999999932 -0.0014134216308718806
-0.3100000000000023 0.028667144775397446
-0.3100000000000023 0.044597320556647446
-0.30000000000001137 0.07101409912107215
-0.3100000000000023 0.032045288085953416
-0.29999999999998295 0.024371795654303696
-0.30000000000001137 0.007882537841794601
-0.28999999999999204 -0.03192169189455285
-0.30000000000001137 -0.06412536621093068
-0.28999999999999204 -0.0816865539550804
-0.28999999999999204 -0.08068878173827443
-0.28000000000000114 -0.09189086914062727
-0.28999999999999204 -0.17668395996093977
-0.28000000000000114 -0.18814117431639943
-0.28000000000000114 -0.15413742065430824
-0.27000000000001023 -0.13581710815429915
-0.28000000000000114 -0.18756347656247385
-0.27000000000001023 -0.19590454101563637
-0.2699999999999818 -0.16767364501953352
-0.2600000000000193 -0.22018127441407387
-0.2699999999999818 -0.17998580932615482
-0.2600000000000193 -0.19012908935548012
-0.2599999999999909 -0.21131210327146732
-0.2599999999999909 -0.13892059326173012
-0.25 -0.19086746215819517
-0.25 -0.17315963745119234
-0.25 -0.17631607055662357
-0.25 -0.17386917114257017
-0.25 -0.11088302612304801
-0.2400000000000091 -0.12895874023439546
-0.2400000000000091 -0.12222412109375114
-0.23999999999998067 -0.14017776489257017
-0.2300000000000182 -0.07243469238281364
-0.23999999999998067 -0.08910110473632926
-0.2300000000000182 -0.09109619140625114
-0.22999999999998977 -0.11736251831052869
-0.21999999999999886 -0.07287170410157273
-0.22999999999998977 -0.08501937866211051
-0.21999999999999886 -0.062398681640615905
-0.22000000000001307 -0.007594604492197732
-0.21999999999999886 -0.00011016845704148182
-0.20999999999999375 0.059984436035165345
-0.22000000000001307 0.06654190063477472
-0.20999999999999375 0.08833908081052755
-0.20000000000000284 0.0788977050781341
-0.20999999999999375 0.11887741088867188
-0.21000000000000796 0.13866806030273438
-0.19999999999998863 0.16374588012695312
-0.20000000000000284 0.10525131225585938
-0.20000000000000284 0.08680343627929688
-0.18999999999999773 0.16356826782225653
-0.20000000000000284 0.1309831237793162
-0.18999999999999773 0.10297561645506903
-0.18999999999999773 0.05683303833006903
-0.18000000000000682 0.05781127929688523
-0.18999999999999773 0.014400024414072732
-0.18000000000000682 -0.009544830322283815
-0.1799999999999926 0.04177429199219773
-0.18000000000000682 0.07090881347656364
-0.1799999999999926 0.05765106201172898
-0.18000000000000682 0.06958129882809772
-0.1700000000000017 0.054724731445332964
-0.1699999999999875 0.07821777343750114
-0.1700000000000017 0.05105499267577329
-0.1700000000000017 0.05641845703124204
-0.1599999999999966 0.040808715820332964
-0.1700000000000017 0.06277160644529545
-0.1600000000000108 0.11314086914063637
-0.1599999999999966 0.05901794433592045
-0.14999999999999147 0.11729125976563637
-0.1600000000000108 0.10622650146484602
-0.14999999999999147 0.012226867675764197
-0.15000000000000568 0.012758789062502274
-0.14999999999999147 0.04350311279299035
-0.15000000000000568 0.08017974853515852
-0.15000000000000568 0.04158050537108693
-0.14000000000000057 0.014435119628899429
-0.14000000000000057 0.065855102539075
-0.13999999999998636 0.04536468505858693
-0.14000000000000057 0.08132751464842158
-0.13000000000000966 0.050771789550793756
-0.12999999999999545 0.063596801757825
-0.12999999999999545 0.10387786865231874
-0.12000000000000455 0.03855499267578466
-0.12000000000000455 0.08354553222656591
-0.10999999999999943 0.06572113037108807
-0.10999999999999943 0.04706176757812841
-0.10999999999999943 0.060464477539056816
-0.10999999999999943 0.05192718505861649
-0.09999999999999432 0.07543121337889147
-0.10000000000000853 0.03869567871095114
-0.0899999999999892 0.04147277832029772
-0.09000000000000341 0.00015197753907614242
-0.09000000000000341 0.0049792480468795475
-0.0799999999999983 -0.02029479980470228
-0.0799999999999983 0.0016146850585982975
-0.0799999999999983 0.027590637207026703
-0.07000000000000739 0.012860412597660797
-0.06999999999999318 -0.014897460937504547
-0.07000000000000739 -0.0947543334960983
-0.06999999999999318 -0.03195129394529772
-0.060000000000002274 0.0068234252929642025
-0.04999999999999716 0.09843505859373636
-0.060000000000002274 0.07965148925782728
-0.04999999999999716 0.10171356201172443
-0.05000000000001137 0.08962860107419601
-0.04999999999999716 0.013861083984380684
-0.03999999999999204 0.020315551757818184
-0.04000000000000625 0.019361877441411934
-0.03999999999999204 0.07783905029296534
-0.030000000000001137 0.06411376953124659
-0.04000000000000625 0.08866516113280909
-0.030000000000001137 0.10404388427735967
-0.030000000000001137 0.1403369140624875
-0.01999999999999602 0.13040344238282842
-0.030000000000001137 0.093324584960925
-0.01999999999999602 0.10298126220703807
-0.020000000000010232 0.162538452148425
-0.01999999999999602 0.17451446533203807
-0.009999999999990905 0.12977355957031023
-0.020000000000010232 0.09744995117188182
-0.009999999999990905 0.08613342285156023
-0.010000000000005116 0.049313964843747726
-0.010000000000005116 0.06120605468748863
-0.009999999999990905 0.09173339843749773
0.0 0.1133071899414233
-0.010000000000005116 0.09200592041014488
0.0 0.1469430541992267
0.0 0.14058990478514488
0.0 0.09545989990235171
0.0 0.09959503173828921
0.0 0.1575991821289051
0.010000000000005116 0.20899291992188296
0.0 0.21096679687499886
0.009999999999990905 0.2183596801757801
0.010000000000005116 0.19859741210936477
0.0 0.23391601562499886
0.010000000000005116 0.17032287597655227
0.009999999999990905 0.12888763427736194
0.010000000000005116 0.14749359130857442
0.01999999999999602 0.09721801757814319
0.010000000000005116 0.05167602539060567
0.009999999999990905 0.0803320312500091
0.020000000000010232 0.0811407470703216
0.009999999999990905 0.12047576904296875
0.020000000000010232 0.10845184326171875
0.01999999999999602 0.12718963623046875
0.010000000000005116 0.14211273193359375
0.01999999999999602 0.1480255126953125
0.01999999999999602 0.1279199218749909
0.01999999999999602 0.18104339599608466
0.020000000000010232 0.17416168212892558
0.01999999999999602 0.12404205322263806
0.01999999999999602 0.12356353759767558
0.020000000000010232 0.14026214599607556
0.01999999999999602 0.17663909912110398
0.01999999999999602 0.20510986328125114
0.030000000000001137 0.19337799072266648
0.01999999999999602 0.2268154907226574
0.020000000000010232 0.16475036621093864
0.030000000000001137 0.12877014160153522
0.01999999999999602 0.12471679687502046
0.01999999999999602 0.048218994140597715
0.030000000000001137 0.10924438476564546
0.01999999999999602 0.11745147705079262
0.030000000000001137 0.09351257324217954
0.01999999999999602 0.030211486816398292
0.030000000000001137 0.0010955810546988687
0.020000000000010232 0.08388977050782387
0.030000000000001137 0.08112792968748295
0.01999999999999602 0.062304077148439774
0.030000000000001137 0.07282714843748295
0.030000000000001137 0.15890747070312727
0.01999999999999602 0.15807586669922102
0.030000000000001137 0.10038787841796193
0.030000000000001137 0.11637359619140852
0.01999999999999602 0.20111877441405568
0.030000000000001137 0.1745532226562716
0.030000000000001137 0.13597900390624318
0.01999999999999602 0.1341632080078341
0.030000000000001137 0.11692077636718068
0.030000000000001137 0.16725738525389033
0.01999999999999602 0.13796051025391876
0.030000000000001137 0.17092712402345
0.030000000000001137 0.14156158447264033
0.030000000000001137 0.1736944580078159
0.01999999999999602 0.19963653564454376
0.030000000000001137 0.19163116455075624
0.030000000000001137 0.18273529052734716
0.030000000000001137 0.16386566162108807
0.01999999999999602 0.1662176513671909
0.030000000000001137 0.20884094238280682
0.030000000000001137 0.147798156738304
0.030000000000001137 0.17463073730468182
0.01999999999999602 0.16824493408202557
0.030000000000001137 0.17040405273436932
0.030000000000001137 0.22942291259764147
0.030000000000001137 0.2175668334961074
0.020000000000010232 0.21389709472657614
0.029999999999986926 0.1450112915039199
0.030000000000001137 0.21660339355466363
0.020000000000010232 0.2111483764648483
0.030000000000001137 0.2191287231445358
0.029999999999986926 0.3026455688476517
0.030000000000001137 0.2423580932617142
0.020000000000010232 0.2617956542968898
0.030000000000001137 0.21206726074217386
0.030000000000001137 0.17817749023436136
0.029999999999986926 0.12341369628907728
0.030000000000001137 0.14952697753906818
0.020000000000010232 0.16596069335935226
0.0 0.13966766357424376
0.0 0.18059173583984034
0.0 0.17490020751952784
0.009999999999990905 0.19592468261720342
0.060000000000002274 0.18718902587889374
0.12999999999999545 0.15890686035155
0.22000000000001307 0.20801513671875682
0.3399999999999892 0.23680847167969432
0.480000000000004 0.26658599853516307
0.6299999999999955 0.24842041015625682
0.7900000000000063 0.15974945068359148
0.9599999999999937 0.15980834960936363
1.1300000000000097 0.17503875732421648
1.309999999999988 0.14754028320311363
1.470000000000013 0.13594360351561363
1.6400000000000006 0.2175704956054858
1.7800000000000011 0.2436532592773517
1.9199999999999875 0.2082376098632608
2.0600000000000023 0.18092437744144263
2.1599999999999966 0.2085482788085642
2.2399999999999807 0.27771591186521505
2.200000000000017 0.2432403564453125
2.1399999999999864 0.2738800048828125
2.0900000000000034 0.3385047912597656
2.039999999999992 0.3357963562011719
1.9800000000000182 0.26593780517578125
1.9299999999999784 0.2824761962890818
1.8700000000000045 0.23798370361328125
1.8100000000000023 0.18123794555663153
1.7600000000000193 0.14587188720702216
1.6999999999999886 0.16217422485351562
1.6500000000000057 0.24070907592772528
1.5900000000000034 0.19117904663085028
1.539999999999992 0.23494506835939433
1.490000000000009 0.22967102050782273
1.4299999999999784 0.2551477050781159
1.3799999999999955 0.19905258178710028
1.3200000000000216 0.19364883422852586
1.2800000000000011 0.20829940795897528
1.2299999999999898 0.21635391235352586
1.1800000000000068 0.17467071533201306
1.1299999999999955 0.1166856384277537
1.0800000000000125 0.13357498168946336
1.039999999999992 0.16191055297849744
1.0 0.12608673095701306
0.9499999999999886 0.15969039916996053
0.9099999999999966 0.1945605468749818
0.8700000000000045 0.17699386596677869
0.8300000000000125 0.2183718872070699
0.789999999999992 0.21747543334959119
0.75 0.1336779785156068
0.7199999999999989 0.1617520141601858
0.6800000000000068 0.11779739379880994
0.6399999999999864 0.1236033630371196
0.6100000000000136 0.15292480468750114
0.5799999999999841 0.1807818603515443
0.5500000000000114 0.2875743103027446
0.5200000000000102 0.23283889770507926
0.4899999999999807 0.21970321655271619
0.46000000000000796 0.2522518920898733
0.4300000000000068 0.2956614685058412
0.4099999999999966 0.2611477661132824
0.37999999999999545 0.24703933715821336
0.36000000000001364 0.2883389282226574
0.3299999999999841 0.24102737426758836
0.3100000000000023 0.2769482421874727
0.28999999999999204 0.2646382141113577
0.27000000000001023 0.24526931762693494
0.2599999999999909 0.32537963867187614
0.2300000000000182 0.28955581665039176
0.20999999999997954 0.24777557373045056
0.20000000000001705 0.2703030395508108
0.18000000000000682 0.2920201110839571
0.1699999999999875 0.2378916931152446
0.15000000000000568 0.32518127441406364
0.13999999999998636 0.289136199951173
0.12999999999999545 0.278659362792979
0.12000000000000455 0.34473541259762897
0.11000000000001364 0.37338378906252956
0.09999999999999432 0.31984451293942584
0.09000000000000341 0.2737651062011821
0.07999999999998408 0.29245498657226676
0.0800000000000125 0.31198623657226676
0.06999999999999318 0.30748489379882926
0.06999999999999318 0.3126788330077943
0.0700000000000216 0.3464253234863577
0.060000000000002274 0.41756179809567584
0.06999999999999318 0.38635375976565456
0.06999999999999318 0.3348193359374818
0.06999999999999318 0.35287597656250114
0.0800000000000125 0.35308959960937614
0.07999999999998408 0.35511901855468864
0.09000000000000341 0.36042358398438523
0.10000000000002274 0.39980438232419147
0.11999999999997613 0.3849690246582327
0.13000000000002387 0.3150706481933412
0.13999999999998636 0.33971908569338893
0.1699999999999875 0.31363800048825397
0.19000000000002615 0.349713592529298
0.20999999999997954 0.32693054199219773
0.25 -0.26661560058593636
0.2600000000000193 -0.24865600585937386
0.29999999999998295 -0.17473480224612103
0.3300000000000125 -0.09432861328122044
0.3599999999999852 0.00513031005857556
0.37999999999999545 0.2681541442871094
0.4200000000000159 0.305145263671875
0.4300000000000068 0.2840919494628906
0.45999999999997954 0.4479234313964753
0.4800000000000182 -0.1909727478027321
0.4899999999999807 -0.2717257690429733
0.5 -0.08819320678708209
0.5100000000000193 -0.019668731689478136
0.5199999999999818 0.17271469116212756
0.5200000000000102 0.10146224975585483
0.5200000000000102 0.2593489074707236
0.5199999999999818 0.5810212707519327
0.5100000000000193 0.6527012634277298
0.5 0.6886430358886741
0.5 0.5416094970703398
0.47999999999998977 0.5636335754394395
0.4399999999999977 1.3432336425781273
0.4300000000000068 1.5370675659179653
0.4099999999999966 1.67132568359375
0.4000000000000057 2.0418928527832065
0.37000000000000455 2.142948760986343
0.3599999999999852 2.1851722717285043
0.3400000000000034 2.1468608093261707
0.3199999999999932 1.9435043334960938
0.30000000000001137 2.0271453857421875
0.28000000000000114 1.7837257385253906
0.2599999999999909 1.648916473388681
0.22999999999998977 1.5752534484863077
0.22000000000002728 1.7815162658691577
0.19999999999998863 1.8644448852539028
0.18000000000000682 1.9197360229492233
0.14999999999997726 1.7385769653320153
0.14000000000001478 1.6318846130371298
0.10999999999998522 1.6943266296386525
0.10000000000002274 1.6851531982422046
0.07999999999998408 1.8380133056640489
0.060000000000002274 1.5684355163574253
0.030000000000001137 1.5625791931152264
0.020000000000010232 1.5572438049316588
0.0 1.3792568969726346
-0.010000000000019327 1.3976069641113327
-0.03999999999999204 0.961847839355471
-0.04999999999998295 0.751315841674824
-0.0700000000000216 0.6105033874511605
-0.09000000000000341 0.4911293029785213
-0.09999999999999432 0.4393518829345737
-0.12000000000000455 0.46308425903319517
-0.13999999999998636 0.9274408721923919
-0.15000000000000568 1.018455200195291
-0.1699999999999875 0.7649258422851517
-0.18000000000000682 0.5901644897461154
-0.19999999999998863 0.1546261596679699
-0.21000000000000796 0.1529793548583882
-0.21999999999999886 0.24557655334473338
-0.2400000000000091 0.08408439636230014
-0.25 0.08521087646485626
-0.27000000000001023 -0.002800903320320458
-0.28000000000000114 0.1110992431640625
-0.28999999999999204 0.07437820434569176
-0.29999999999998295 0.0033189392089809644
-0.3100000000000023 0.0700656127929733
-0.3200000000000216 -0.38488189697264374
-0.339999999999975 -0.49344345092774233
-0.35000000000002274 -0.66729736328125
-0.3499999999999943 -0.6445248413085949
-0.37000000000000455 -0.5789302062988213
-0.37000000000000455 -0.6563333129882949
-0.38999999999998636 -0.38534606933592386
-0.38999999999998636 -0.1437358093261878
-0.410000000000025 -0.18245239257811363
-0.4099999999999966 -0.23154113769530227
-0.4199999999999875 -0.14726043701173808
-0.4300000000000068 -0.23255065917967954
-0.4300000000000068 -0.3115351867675713
-0.44999999999998863 -0.3591307067871128
-0.44999999999998863 -0.6984301757812545
-0.46000000000000796 -0.9514891052245957
-0.46000000000000796 -1.0421237182617347
-0.46999999999999886 -1.1415190124511696
-0.47999999999998977 -1.3065347290039142
-0.4900000000000091 -1.3385128784179585
-0.4900000000000091 -1.4158003234863372
-0.4899999999999807 -1.45690872192381
-0.5 -1.4985189819336142
-0.5100000000000193 -1.517346191406233
-0.5099999999999909 -1.5487063598632744
-0.5200000000000102 -1.4875088500976688
-0.5199999999999818 -1.5056053161621037
-0.5300000000000011 -1.4767221069336074
-0.5300000000000011 -1.4488383483886764
-0.5300000000000011 -1.4407986450195267
-0.539999999999992 -1.4023291015624864
-0.5400000000000205 -1.3459114074707088
-0.549999999999983 -1.3212892150878872
-0.5500000000000114 -1.3008746337890784
-0.5600000000000023 -1.238038940429675
-0.549999999999983 -1.265365295410163
-0.5600000000000023 -1.2614361572265693
-0.5600000000000023 -1.2691380310058378
-0.5700000000000216 -1.2963117980957009
-0.5699999999999932 -1.2826000976562568
-0.5699999999999932 -1.2460247802734443
-0.5699999999999932 -1.1516110229492256
-0.5800000000000125 -1.1201037597656125
-0.5799999999999841 -1.0834368896484534
-0.5800000000000125 -1.1140023803710903
-0.5799999999999841 -1.059599304199196
-0.5800000000000125 -1.0307606506347895
-0.5800000000000125 -0.968247528076148
-0.589999999999975 -0.9065126037597793
-0.5900000000000034 -0.8596401977539188
-0.5900000000000034 -0.8317552185058332
-0.5900000000000034 -0.7626181030273642
-0.5900000000000034 -0.13269805908203125
-0.5900000000000034 -0.13773559570310567
-0.5999999999999943 -0.20086975097657955
-0.5900000000000034 -0.32248870849608124
-0.5999999999999943 -0.4415441894531398
-0.5900000000000034 -0.7041407775878952
-0.5999999999999943 -0.7278195190429528
-0.5999999999999943 -0.7400401306152276
-0.5900000000000034 -0.8890257263183798
-0.6000000000000227 -0.2616801452636537
-0.5999999999999943 -0.17352844238283183
-0.5999999999999943 -0.2806129455566406
-0.5900000000000034 -0.27681564331052755
-0.5999999999999943 -0.3916706848144713
-0.5999999999999943 -0.19244430541991164
-0.5999999999999943 -0.1552967834472554
-0.6000000000000227 -0.3731465148925963
-0.589999999999975 -0.2741186523437307
-0.6000000000000227 -0.12979888916015625
-0.5999999999999943 0.21530914306640625
-0.5900000000000034 0.32999084472655227
-0.5999999999999943 -0.019588012695322732
-0.5900000000000034 -0.028861083984367042
-0.5999999999999943 0.12399047851562273
-0.5900000000000034 0.04858367919922557
-0.5900000000000034 -0.006343688964847161
-0.5900000000000034 -0.2688385009765568
-0.5999999999999943 -0.3465298461914017
-0.5900000000000034 -0.35645355224610853
-0.5799999999999841 -0.34831634521484034
-0.5900000000000034 -0.14828460693360057
-0.5900000000000034 -0.28250427246092613
-0.5900000000000034 -0.07784912109374886
-0.5800000000000125 0.049176940917959655
-0.5799999999999841 0.09164093017577102
-0.5900000000000034 -0.15002563476559772
-0.5800000000000125 -0.28371887207032387
-0.5799999999999841 -0.36483795166014943
-0.5699999999999932 -0.22716674804689774
-0.5800000000000125 -0.18700347900389147
-0.5799999999999841 -0.3490606689453273
-0.5700000000000216 -0.383024597167946
-0.5699999999999932 -0.6433047485351722
-0.5699999999999932 -0.4037756347656227
-0.5699999999999932 -0.47679016113281136
-0.5700000000000216 -0.518764953613271
-0.5699999999999932 -0.4648284912109375
-0.5600000000000023 -0.5369699096679881
-0.5600000000000023 -0.16257385253905454
-0.5600000000000023 0.008113098144548303
-0.5600000000000023 0.02500885009763465
-0.5599999999999739 0.04777160644530909
-0.5500000000000114 0.035696411132818184
-0.5600000000000023 -0.07277404785156705
-0.5500000000000114 -0.5466314697265489
-0.549999999999983 -0.6630004882812557
-0.539999999999992 -0.46694366455076874
-0.5500000000000114 -0.4265209960937568
-0.539999999999992 -0.05401916503905113
-0.5500000000000114 -0.10289855957032046
-0.539999999999992 -0.2075106811523426
-0.5400000000000205 -0.032999267578134095
-0.5299999999999727 -0.13072967529296875
-0.5400000000000205 -0.08835174560547898
-0.5300000000000011 -0.24028137207031364
-0.5300000000000011 -0.27713684082030454
-0.5300000000000011 -0.25332336425779545
-0.5300000000000011 -0.3618951416015648
-0.5199999999999818 0.0092388916015409
-0.5200000000000102 0.03028503417971251
-0.5200000000000102 0.15035095214841476
-0.5199999999999818 0.039007568359380684
-0.5200000000000102 -0.06097900390625455
-0.5099999999999909 0.0075329589843704525
-0.5099999999999909 -0.30416931152342386
-0.5100000000000193 -0.6372839355468614
-0.5099999999999909 -0.7106057739258063
-0.5099999999999909 -0.7099801635742153
-0.5 -0.8332766723632687
-0.5 -0.7592541503906318
-0.5 -0.7081295776367256
-0.5 -0.6845123291015511
-0.4900000000000091 -0.3961898803710824
-0.4900000000000091 -0.2414865112304767
-0.4899999999999807 -0.1665963745117267
-0.4900000000000091 -0.11653778076171761
-0.47999999999998977 0.0006365966796977318
-0.4800000000000182 0.029790649414053405
-0.47999999999998977 0.048627624511709655
-0.4800000000000182 0.08589721679689433
-0.47999999999998977 0.07126617431640625
-0.46999999999999886 0.09287475585935567
-0.46999999999999886 0.1008245849609466
-0.46999999999999886 0.05153320312498977
-0.46000000000000796 -0.00864746093748181
-0.46999999999999886 -0.030099182128907387
-0.46000000000000796 -0.030968933105469887
-0.45999999999997954 -0.05455139160156364
-0.45000000000001705 -0.10599426269530454
-0.44999999999998863 -0.18753723144533296
-0.46000000000000796 -0.25843505859373295
-0.4399999999999977 -0.3051498413086051
-0.44999999999998863 -0.3354898071289085
-0.4399999999999977 -0.31849365234373295
-0.4399999999999977 -0.330011901855471
-0.4399999999999977 -0.3125711059570335
-0.44000000000002615 -0.3410266113281466
-0.4299999999999784 -0.36517364501952443
-0.4300000000000068 -0.3909075927734307
-0.4300000000000068 -0.44731170654296193
-0.4199999999999875 -0.5024548339843875
-0.4300000000000068 -0.5500698852538903
-0.4199999999999875 -0.5238095092773563
-0.4200000000000159 -0.5683499145507653
-0.4099999999999966 -0.5948086547851688
-0.4099999999999966 -0.6212826538086063
-0.4099999999999966 -0.6845129394531
-0.4099999999999966 -0.6697729492187534
-0.410000000000025 -0.7054022216796909
-0.39999999999997726 -0.7481344604492222
-0.4000000000000057 -0.6661642456054722
-0.4000000000000057 -0.6316259765625034
-0.38999999999998636 -0.5795379638671818
-0.4000000000000057 -0.5038717651367222
-0.3900000000000148 -0.4694610595703068
-0.37999999999999545 -0.43038543701172216
-0.38999999999998636 -0.40133819580077557
-0.37999999999999545 -0.27285919189452557
-0.3800000000000239 -0.21166595458984716
-0.37999999999999545 -0.1431442260742415
-0.37000000000000455 -0.062158203124994316
-0.3699999999999761 -0.07989654541015057
-0.37000000000000455 0.02436462402343409
-0.37000000000000455 0.10514678955078693
-0.36000000000001364 0.17861022949219318
-0.37000000000000455 0.20768585205078693
-0.3599999999999852 0.26164855957028976
-0.3499999999999943 0.309658203125025
-0.36000000000001364 0.29524841308591476
-0.3499999999999943 0.35178985595703693
-0.3499999999999943 0.33876434326171534
-0.3499999999999943 0.33827056884766193
-0.3400000000000034 0.3032037353515591
-0.3400000000000034 0.3142303466796932
-0.3400000000000034 0.3676873779296841
-0.3400000000000034 0.40500274658202784
-0.3299999999999841 0.43146148681640284
-0.3300000000000125 0.4044250488281307
-0.3300000000000125 0.4599114990234341
-0.3299999999999841 0.5161914062500159
-0.3199999999999932 0.4930230712890591
-0.3200000000000216 0.5433312988281216
-0.3199999999999932 0.5426904296874966
-0.3199999999999932 0.5689639282226437
-0.3100000000000023 0.5438555908203284
-0.3199999999999932 0.5422479248046841
-0.3100000000000023 0.5977648925781125
-0.30000000000001137 0.5873431396484534
-0.3100000000000023 0.5885922241211006
-0.29999999999998295 0.5239428710937375
-0.30000000000001137 0.5563449096679847
-0.29999999999998295 0.5626217651366971
-0.29000000000002046 0.6441418457031318
-0.28999999999999204 0.6219937133789131
-0.28999999999999204 0.6161343383789131
-0.29000000000002046 0.6441418457031034
-0.28000000000000114 0.6865765380859443
-0.28999999999999204 0.7070745849609352
-0.28000000000000114 0.671117248535154
-0.28000000000000114 0.6561788940429665
-0.2699999999999818 0.6281942749023415
-0.28000000000000114 0.6453222656250261
-0.27000000000001023 0.7195541381835824
-0.2599999999999909 0.734532775878904
-0.27000000000001023 0.7377655029296761
-0.2599999999999909 0.7049285888672046
-0.27000000000001023 0.7392205810546955
-0.2599999999999909 0.7175628662109261
-0.25 0.7337655639648517
-0.2600000000000193 0.7401687622070199
-0.25 0.7951058959961017
-0.25 0.791710815429667
-0.25 0.8194567871094023
-0.23999999999998067 0.778252563476542
-0.25 0.7592608642578114
-0.2400000000000091 0.7224871826171864
-0.2400000000000091 0.7095629882812489
-0.22999999999998977 0.7442843627929676
-0.2400000000000091 0.7767910766601744
-0.22999999999998977 0.8348812866210835
-0.22999999999998977 0.8269238281249898
-0.2300000000000182 0.8603634643554869
-0.21999999999999886 0.789730529785146
-0.21999999999999886 0.8084967041015716
-0.22999999999998977 0.7713949584961028
-0.2400000000000091 0.7899725341796682
-0.25 0.8021643066406341
-0.2699999999999818 0.8109838867187591
-0.28000000000000114 0.8353195190429688
-0.27000000000001023 0.815277099609375
-0.22999999999998977 0.806182861328125
-0.12000000000000455 0.7663726806640625
0.009999999999990905 0.7389123535156159
0.18000000000000682 0.7221200561523347
0.4099999999999966 0.7092645263672068
0.6399999999999864 0.7390344238281159
0.910000000000025 0.7146716308593852
1.1899999999999977 0.7735629272460756
1.4799999999999898 0.8572650146484477
1.7700000000000102 0.8870425415038881
2.049999999999983 0.9545092773437602
2.3400000000000034 0.9723904418945324
2.5999999999999943 0.9848187255859386
2.8499999999999943 0.9833996582031261
3.0800000000000125 1.0210562133788983
3.280000000000001 1.0043041992187511
3.4499999999999886 1.007681884765617
3.7299999999999898 1.0236480712890454
3.8200000000000216 1.0574539184570426
3.8899999999999864 1.0552206420898358
3.9399999999999977 1.091822204589846
3.9499999999999886 1.0601318359375114
3.9700000000000273 1.058161315917971
3.9499999999999886 1.0370278930664085
3.930000000000007 1.0377679443359398
3.8799999999999955 1.0766473388671614
3.829999999999984 1.1091006469726779
3.7700000000000102 1.1199114990234307
3.710000000000008 1.090683288574212
3.6200000000000045 1.1064892578125125
3.549999999999983 1.070175476074212
3.469999999999999 1.0914212036132938
3.3799999999999955 1.1132489013671716
3.280000000000001 1.1430395507812534
3.200000000000017 1.1312902832031284
3.0999999999999943 1.0767019653320347
3.0 1.0430868530273472
2.9099999999999966 1.0488470458984125
2.819999999999993 1.096131896972679
2.719999999999999 1.0729080200195256
2.6200000000000045 1.060502624511713
2.530000000000001 1.0393136596679824
2.430000000000007 1.0064407348632756
2.3400000000000034 1.0244439697265477
2.25 1.002858276367192
2.1599999999999966 0.9482415771484511
2.069999999999993 0.8695346069335983
1.9800000000000182 0.8103762817382574
1.8999999999999773 0.7749301147460983
1.8199999999999932 0.7347897338867142
1.7300000000000182 0.7202786254883051
1.6499999999999773 0.6403149414062455
1.5699999999999932 0.6039990234374955
1.5 0.5496984863281114
1.4300000000000068 0.49260986328124545
1.3500000000000227 0.4589239501953273
1.2799999999999727 0.4128631591796932
1.2100000000000364 0.36799682617186136
1.1499999999999773 0.2830718994140682
1.079999999999984 0.2652801513671932
1.0200000000000387 0.20566406250000568
0.9599999999999795 0.1986657714843716
0.910000000000025 0.1462365722656216
0.839999999999975 0.07053009033202784
0.7900000000000205 0.01812377929687159
0.7400000000000091 0.032358093261734666
0.6899999999999977 0.050249023437487494
0.6399999999999864 -0.008024291992200006
0.589999999999975 -0.049810485839827834
0.5400000000000205 -0.03315765380858693
0.5 -0.0403826904297091
0.45999999999997954 -0.01615173339843068
0.4200000000000159 -0.05081970214843068
0.38999999999998636 -0.042803344726564774
0.34000000000003183 -0.08156616210936818
0.3100000000000023 -0.09083801269531477
0.2799999999999727 -0.06704406738282387
0.2400000000000091 -0.10414367675781477
0.20999999999997954 -0.06385498046873295
0.18999999999999773 -0.08472137451173012
0.160000000000025 -0.0975692749023267
0.12999999999999545 -0.1634512329101767
0.10000000000002274 -0.1663198852538983
0.08999999999997499 -0.1927633666992108
0.060000000000002274 -0.2334127807617392
0.05000000000001137 -0.20745971679687614
0.01999999999998181 -0.23357299804686704
0.020000000000038654 -0.21296813964843864
-0.010000000000047748 -0.19885375976562614
-0.01999999999998181 -0.17537261962888806
-0.029999999999972715 -0.22332885742187614
-0.040000000000020464 -0.259402770996104
-0.040000000000020464 -0.31211639404295966
-0.060000000000002274 -0.3844180297851665
-0.049999999999954525 -0.37818695068358466
-0.060000000000002274 -0.404269714355479
-0.07000000000005002 -0.3610131835937409
-0.060000000000002274 -0.3636016845703125
-0.049999999999954525 -0.3718621826172068
-0.05000000000001137 -0.455413818359375
-0.040000000000020464 -0.5117645263671875
-0.029999999999972715 -0.5390090942382812
-0.009999999999990905 -0.5251257324218557
0.0 -0.50469970703125
0.01999999999998181 -0.4714147949218841
0.05000000000001137 -0.48961090087891534
0.07999999999998408 -0.504330139160146
0.11000000000001364 -0.5315573120117278
0.14999999999997726 -0.5458874511718648
0.18000000000000682 -0.49731872558592727
0.2300000000000182 -0.9037670898437682
0.2799999999999727 -0.9240557861328114
0.3199999999999932 -0.7116992187499989
0.37000000000000455 -0.7350354003906148
0.4300000000000068 -0.3961431884765716
0.4700000000000273 -0.6020278930664062
0.5199999999999818 -0.28581573486326306
0.5600000000000023 0.24154541015624886
0.6000000000000227 0.03532836914061477
0.6399999999999864 0.22277404785157273
0.6599999999999682 -0.5256930541992233
0.6800000000000068 -0.4824774169921966
0.7100000000000364 -0.28141815185546193
0.7099999999999795 0.02869049072265284
0.7300000000000182 0.15423645019529886
0.7199999999999704 0.6532479858398688
0.7300000000000182 1.0489935302734352
0.7199999999999704 1.2183346557617085
0.7100000000000364 1.4864077758789165
0.6899999999999977 1.1852462768554517
0.6800000000000068 1.5178945922851597
0.6699999999999591 1.7244659423828068
0.6400000000000432 1.7667861938476506
0.6199999999999477 2.2027798461914188
0.6000000000000227 1.8965161132812511
0.5699999999999932 2.169703674316395
0.040000000000020464 1.7748974609374955
0.01999999999998181 1.9470761108398733
-0.009999999999990905 1.9215347290038949
-0.05000000000001137 1.7608543395995753
-0.18000000000000682 1.6735202026367233
-0.20999999999997954 1.3557293701171602
-0.2300000000000182 1.2375828552246162
-0.2599999999999909 1.379611816406225
-0.2799999999999727 1.5070037841796875
-0.3100000000000023 0.9422303771972906
-0.3300000000000409 0.8034480285644463
-0.3499999999999659 0.6961598205566588
-0.37000000000000455 0.8485511779784929
-0.4000000000000341 1.211399383544915
-0.4199999999999591 1.2575650024414244
-0.4300000000000068 0.9145530700683366
-0.4600000000000364 0.4585688781738213
-0.47999999999996135 0.6220436096191406
-0.4900000000000091 0.4798199462890693
-0.5099999999999909 0.4111839294433821
-0.5300000000000296 0.043839721679660215
-0.5499999999999545 0.21626373291019263
-0.57000000000005 0.4184516906738054
-0.5799999999999841 0.5313511657714685
-0.589999999999975 0.3464236450195699
-0.6100000000000136 0.2229165649413858
-0.6299999999999955 -0.08211120605466249
-0.6399999999999864 -0.3077470397949469
-0.6500000000000341 -0.38774963378904204
-0.6700000000000159 -0.35072113037108466
-0.67999999999995 -0.5305619812011741
-0.6899999999999977 -0.5012086486816543
-0.7100000000000364 -0.45207611083986876
-0.7099999999999795 -0.6694135284423623
-0.7300000000000182 -0.6192169189453125
-0.7400000000000091 -0.9179582977295127
-0.75 -0.9484864044189294
-0.7599999999999909 -1.251994476318373
-0.7599999999999909 -1.4140550231933275
-0.7799999999999727 -1.458074035644529
-0.7900000000000205 -1.5003115844726835
-0.7900000000000205 -1.5426766967773347
-0.8100000000000023 -1.563065567016622
-0.8100000000000023 -1.6095986938476585
-0.8199999999999932 -1.6959017181396234
-0.8199999999999932 -1.695555801391606
-0.839999999999975 -1.7413448333740007
-0.8400000000000318 -1.778112564086939
-0.839999999999975 -1.764348449707029
-0.8500000000000227 -1.7710830688476449
-0.8600000000000136 -1.7977185058593932
-0.8700000000000045 -1.831402282714805
-0.8699999999999477 -1.816098937988329
-0.8700000000000045 -1.7904696655273256
-0.8799999999999955 -1.729947357177707
-0.8800000000000523 -1.7048426055908408
-0.8899999999999864 -1.6270018005371298
-0.8899999999999864 -1.5798154449462913
-0.8999999999999773 -1.562762069702103
-0.9000000000000341 -1.4788823699951195
-0.8999999999999773 -1.4506285858154797
-0.910000000000025 -1.50528388977051
-0.9099999999999682 -1.5277946472167514
-0.910000000000025 -1.5057723999023551
-0.9200000000000159 -1.4420004272461142
-0.9199999999999591 -1.4967205810546602
-0.9200000000000159 -1.5440652465820222
-0.9200000000000159 -1.5058269500732422
-0.9300000000000068 -1.4721932220459166
-0.9199999999999591 -1.420037460327137
-0.9300000000000068 -1.3252085876465003
-0.9300000000000068 -1.2092348480224473
-0.9300000000000068 -1.0601364135742415
-0.9399999999999977 -0.9418261718749932
-0.9300000000000068 -0.42869903564451306
-0.9300000000000068 -0.2481562805176054
-0.9399999999999977 -0.4491154479980537
-0.9299999999999784 -0.3482884216308548
-0.9400000000000261 -0.6340220642089776
-0.9399999999999977 -0.36037185668942584
-0.9299999999999784 -0.6284603881836119
-0.9399999999999977 -1.190514984130857
-0.9400000000000261 -1.0159057617187273
-0.9399999999999977 -1.1670373535156386
-0.9299999999999784 -0.2868765258789381
-0.9399999999999977 -0.15283233642577443
-0.9400000000000261 -0.05698303222652612
-0.9299999999999784 -0.13077072143556734
-0.9399999999999977 -0.03325225830076306
-0.9300000000000068 -0.26060226440432643
-0.9399999999999977 -0.42593338012693494
-0.9300000000000068 -0.39761093139651393
-0.9300000000000068 -0.4264898681640261
-0.9299999999999784 0.06413787841796648
-0.9300000000000068 -0.05077392578124318
-0.9300000000000068 -0.03820999145511905
-0.9300000000000068 0.14899887084965258
-0.9199999999999875 -0.03675735473638042
-0.9200000000000159 0.48063430786135086
-0.9299999999999784 0.34321624755858693
-0.9200000000000159 -0.08567901611326079
-0.9199999999999875 0.02843811035154431
-0.9099999999999966 -0.31265594482420056
-0.9200000000000159 -0.37491516113283296
-0.9099999999999966 -0.44948394775389033
-0.9099999999999966 -0.6971870422363509
-0.9099999999999966 -0.7934652709960801
-0.9099999999999966 -0.7863444519043128
-0.9099999999999966 -0.7598754882812386
-0.9000000000000057 -0.8306011962890807
-0.9000000000000057 -0.6873965454101381
-0.9000000000000057 -0.6670120239257926
-0.8899999999999864 -0.8165112304687341
-0.9000000000000057 -0.7234490966797011
-0.8900000000000148 -0.7161795043945176
-0.8799999999999955 -0.8776263427734534
-0.8899999999999864 -0.31270690917966704
-0.8799999999999955 -0.6301235961914244
-0.8800000000000239 -0.7314431762695222
-0.8799999999999955 -0.6851928710937614
-0.8799999999999955 -1.0233233642578057
-0.8700000000000045 -1.180108642578091
-0.8700000000000045 -1.2859622192382858
-0.8599999999999852 -1.3989831542969
-0.8600000000000136 -1.2044903564453193
-0.8599999999999852 -0.9853829956054483
-0.8600000000000136 -0.9635510253906432
-0.8599999999999852 -1.2490670776367097
-0.8499999999999943 -1.466439514160129
-0.8400000000000034 -0.9796166992187523
-0.8499999999999943 -0.9050045776367597
-0.8400000000000034 -0.8741928100585596
-0.8400000000000034 -1.0894290161132858
-0.8300000000000125 -1.5014633178711279
-0.8299999999999841 -1.6237277221679278
-0.8300000000000125 -1.329543762207038
-0.8199999999999932 -0.9058312988281614
-0.8300000000000125 -1.118084411621055
-0.8100000000000023 -1.0222494506836028
-0.8199999999999932 -1.0476129150390534
-0.8100000000000023 -0.7725155639648733
-0.8100000000000023 -1.0539596557616733
-0.799999999999983 -1.361595458984425
-0.8000000000000114 -1.5703793334960778
-0.799999999999983 -1.4650305175781
-0.7900000000000205 -1.4296563720703261
-0.789999999999992 -1.1812466430664017
-0.7800000000000011 -1.0247656249999864
-0.789999999999992 -1.0186294555664404
-0.7700000000000102 -1.1567935180664222
-0.7800000000000011 -1.0147702026366687
-0.7700000000000102 -1.064488830566404
-0.7699999999999818 -1.1614465332031614
-0.7599999999999909 -1.0014123535156045
-0.7600000000000193 -1.1487927246093932
-0.75 -0.9067327880859466
-0.7599999999999909 -0.8956756591796875
-0.7400000000000091 -0.6076409912109284
-0.75 -0.4746759033203034
-0.7399999999999807 -0.4773266601562227
-0.7400000000000091 -0.49491027832033296
-0.7300000000000182 -0.4713735961914267
-0.7299999999999898 -0.4427896118164085
-0.7299999999999898 -0.413111267089846
-0.7199999999999989 -0.3446429443359307
-0.7199999999999989 -0.3433459472656182
-0.710000000000008 -0.3414190673827875
-0.7199999999999989 -0.31627258300784433
-0.6999999999999886 -0.34888824462888124
-0.710000000000008 -0.34113464355471024
-0.700000000000017 -0.33718811035157614
-0.6999999999999886 -0.30060302734375455
-0.6899999999999977 -0.3346453857421352
-0.6899999999999977 -0.33920776367187955
-0.6800000000000068 -0.37729919433593295
-0.6899999999999977 -0.3869732666016148
-0.6699999999999875 -0.44091857910154886
-0.6800000000000068 -0.5022589111327989
-0.6700000000000159 -0.5254959106445085
-0.6699999999999875 -0.5989974975586279
-0.6599999999999966 -0.616056823730446
-0.6599999999999966 -0.5324594116211188
-0.6500000000000057 -0.49543395996090567
-0.6500000000000057 -0.5137750244140875
-0.6500000000000057 -0.5615863037109534
-0.6500000000000057 -0.4911364746093341
-0.6399999999999864 -0.4193438720703284
-0.6299999999999955 -0.4522875976562659
-0.6299999999999955 -0.4543682861328193
-0.6299999999999955 -0.4312304687499591
-0.6300000000000239 -0.5242077636718818
-0.6199999999999761 -0.5890118408203193
-0.6100000000000136 -0.7080838012695381
-0.6200000000000045 -0.8132833862304665
-0.5999999999999943 -0.8519970703125068
-0.6100000000000136 -0.8617703247070381
-0.5999999999999943 -0.872594299316404
-0.5999999999999943 -0.8770977783202909
-0.5900000000000034 -0.8528265380859636
-0.5900000000000034 -0.8650183105468727
-0.5799999999999841 -0.8460842895507596
-0.5900000000000034 -0.7487081909179665
-0.5699999999999932 -0.6513037109375261
-0.5800000000000125 -0.5758947753906227
-0.5699999999999932 -0.5237347412109159
-0.5600000000000023 -0.5267462158203102
-0.5699999999999932 -0.5356268310547136
-0.5500000000000114 -0.5147778320312284
-0.5600000000000023 -0.4765524291992165
-0.549999999999983 -0.43128936767578807
-0.5400000000000205 -0.4495825195312477
-0.549999999999983 -0.3824841308593818
-0.5400000000000205 -0.33381622314453807
-0.5300000000000011 -0.3110272216796659
-0.5300000000000011 -0.2979962158203193
-0.5300000000000011 -0.2712628173828193
-0.5199999999999818 -0.23541992187500682
-0.5200000000000102 -0.23884002685545624
-0.5199999999999818 -0.23490325927735967
-0.5100000000000193 -0.2724224853515409
-0.5099999999999909 -0.20371429443360967
-0.5 -0.10800354003905
-0.5 0.04425415039062841
-0.4900000000000091 0.061613159179671584
-0.5 0.10369476318359716
-0.5 0.13051971435547216
-0.5099999999999909 0.2010839843750034
-0.5099999999999909 0.2125280761718784
-0.5200000000000102 0.24805816650390966
-0.5099999999999909 0.31433258056640057
-0.46999999999999886 0.29147491455077557
-0.4300000000000068 0.26521453857421307
-0.36000000000001364 0.2479165649414199
-0.2699999999999818 0.30488739013671307
-0.17000000000001592 0.33592926025389147
-0.060000000000002274 0.4085971069335983
0.060000000000002274 0.4043191528320449
0.18000000000000682 0.4378024291992233
0.3100000000000023 0.4962817382812261
0.4399999999999977 0.507405395507817
0.5699999999999932 0.568593139648442
0.6800000000000068 0.6176327514648392
0.789999999999992 0.610026245117183
0.9000000000000057 0.6016394042968898
1.0 0.5774237060546739
1.0800000000000125 0.5127874755859523
1.1499999999999773 0.5014273071288926
1.210000000000008 0.5784994506836085
1.25 0.6453994750976619
1.3000000000000114 0.6655694580078091
1.3199999999999932 0.6437057495117244
1.3400000000000034 0.6314508056640591
1.3400000000000034 0.6087457275390591
1.3499999999999943 0.599611206054675
1.3400000000000034 0.6486300659179847
1.3400000000000034 0.6660098266601437
1.3100000000000023 0.6240689086914131
1.299999999999983 0.5886325073242062
1.2700000000000102 0.628789367675779
1.25 0.5949551391601631
1.2299999999999898 0.640782775878904
1.1899999999999977 0.6519140624999977
1.1599999999999966 0.7319137573242358
1.1300000000000239 0.7226058959960824
1.089999999999975 0.7184783935547046
1.0600000000000023 0.7565087890624795
1.0300000000000011 0.6844644165039142
0.9900000000000091 0.7152316284179676
0.9499999999999886 0.7134332275390705
0.9200000000000159 0.716091613769521
0.8899999999999864 0.6534716796874989
0.8500000000000227 0.6194653320312398
0.8099999999999739 0.5762295532226744
0.7800000000000011 0.5424597167968841
0.75 0.5273001098632619
0.710000000000008 0.48357391357421875
0.6800000000000068 0.3819982910156341
0.6500000000000057 0.3420159912109284
0.6200000000000045 0.2850189208984375
0.5799999999999841 0.22341705322267558
0.5500000000000114 0.18865753173827216
0.5300000000000011 0.1934008789062318
0.4899999999999807 0.15003540039063523
0.46999999999999886 0.11932708740235398
0.4300000000000068 0.08406188964843864
0.4099999999999966 0.03907897949218864
0.3900000000000148 0.006835021972648292
0.3499999999999943 -0.05970642089843636
0.3400000000000034 0.0012939453125113687
0.3100000000000023 -0.026474914550789208
0.28000000000000114 -0.05008239746095455
0.2599999999999909 -0.10540313720701988
0.2400000000000091 -0.10254425048827898
0.21999999999999886 -0.11449188232421648
0.19999999999998863 -0.14598052978516307
0.18000000000000682 -0.20741027832031023
0.1599999999999966 -0.2187823486328
0.14000000000001478 -0.16204803466797557
0.11999999999997613 -0.17170135498048467
0.10000000000002274 -0.15255157470701874
0.08999999999997499 -0.1297418212890591
0.0800000000000125 -0.1474725341796841
0.05000000000001137 -0.13407745361328693
0.04999999999998295 -0.09853973388672443
0.030000000000001137 -0.14053192138672443
0.020000000000010232 -0.058554077148443184
0.0 -0.05967010498045511
-0.010000000000019327 0.011441345214848297
-0.01999999999998181 0.022412414550785797
-0.020000000000010232 0.03186523437500455
-0.03999999999999204 0.004872436523413626
-0.05000000000001137 0.037997131347680124
-0.060000000000002274 0.08720458984373636
-0.060000000000002274 0.0941494750976517
-0.06999999999999318 0.12825622558594318
-0.07999999999998408 0.1416860961913926
-0.09000000000000341 0.19801177978516193
-0.09000000000000341 0.22993316650391193
-0.09000000000000341 0.1817132568359341
-0.09999999999999432 0.2450219726562466
-0.09999999999999432 0.27713958740235967
-0.11000000000001364 0.2519952392578091
-0.09999999999999432 0.24340789794922557
-0.11000000000001364 0.23166076660155
-0.10999999999998522 0.24943511962891307
-0.11000000000001364 0.2662176513671852
-0.09999999999999432 0.22262542724610057
-0.10999999999998522 0.22975463867186363
-0.10000000000002274 0.13682312011718523
-0.09999999999999432 0.1162826538086108
-0.09000000000000341 0.11630340576169829
-0.07999999999998408 0.10399169921876705
-0.0800000000000125 0.09425445556638579
-0.06999999999999318 0.14408752441406136
-0.060000000000002274 0.17983886718749886
-0.03999999999999204 0.1415927124023426
-0.030000000000001137 0.12167785644533069
-0.020000000000010232 0.09222839355467727
0.010000000000019327 0.11998413085939319
0.01999999999998181 0.17648529052732442
0.03999999999999204 0.1359960937500091
0.0700000000000216 -0.5372695922851562
0.09000000000000341 -0.6176681518554688
0.10999999999998522 -0.6814215087890716
0.14000000000001478 -0.8815765380859375
0.1599999999999966 -0.7135848999023438
0.18999999999999773 -0.6001565551757722
0.20999999999997954 -0.6557901000976472
0.2300000000000182 -0.6936297607421977
0.2400000000000091 -0.8482949829101472
0.2699999999999818 -1.1999041748046864
0.28000000000000114 -0.7796932983398506
0.28000000000000114 -0.7431787109375136
0.30000000000001137 -0.7823748779296693
0.29999999999998295 -0.7895449829101722
0.3100000000000023 -0.6328530883789085
0.30000000000001137 -0.8646673583984352
0.3100000000000023 -0.6399615478515557
0.29999999999998295 -0.5329718017578102
0.30000000000001137 -0.4233270263671898
0.28999999999999204 -0.40269439697266307
0.28999999999999204 -0.22995025634764943
0.28000000000000114 -0.03613372802735171
0.27000000000001023 0.3067230224609432
0.2599999999999909 0.21468353271484375
0.25 0.5414257812500125
0.2300000000000182 0.26822509765622726
0.22999999999998977 0.5147714233398517
0.21000000000000796 0.6311569213867188
0.19999999999998863 0.37437133789063637
0.18000000000000682 0.44966156005858693
0.1699999999999875 0.4707220458984409
0.160000000000025 0.6242864990234409
0.13999999999998636 0.6084228515624943
0.12999999999999545 0.3770330810546909
0.11000000000001364 0.4892156982421909
0.09999999999999432 0.12752014160156477
0.07999999999998408 0.2579391479492017
0.0700000000000216 0.254733581542979
0.060000000000002274 0.00684356689453125
0.03999999999999204 0.23038146972655227
0.020000000000010232 -0.17499023437500227
0.009999999999990905 0.05025115966796534
0.0 -0.08913909912106988
-0.020000000000010232 0.11551269531247499
-0.030000000000001137 -0.0028509521484352263
-0.04999999999998295 -0.03325531005859261
-0.05000000000001137 -0.06477142333983466
-0.06999999999999318 -0.02566223144532387
-0.09000000000000341 0.003923339843765916
-0.09000000000000341 0.025879516601548858
-0.10999999999998522 -0.2135757446288835
-0.13000000000002387 -0.2449087524414324
-0.12999999999999545 -0.026884765624998863
-0.13999999999998636 -0.13323974609375
-0.1599999999999966 -0.23383239746092954
-0.17000000000001592 -0.3053820800781182
-0.1699999999999875 -0.27453765869140057
-0.18999999999999773 0.1913424682617233
-0.20000000000001705 -0.2589587402343909
-0.20999999999997954 -0.24412078857420738
-0.21999999999999886 -0.30042907714843636
-0.2300000000000182 -0.09995819091798808
-0.2400000000000091 -0.08140686035156364
-0.23999999999998067 -0.19854003906249318
-0.2600000000000193 -0.37888702392578466
-0.2599999999999909 -0.41962371826170397
-0.2699999999999818 -0.06590881347656818
-0.28000000000000114 0.01736053466797216
-0.29000000000002046 0.16872650146484602
-0.29999999999998295 -0.010504455566405113
-0.30000000000001137 0.1355187988281159
-0.3100000000000023 0.12579559326172784
-0.3199999999999932 0.12458679199218636
-0.3199999999999932 0.11644287109373863
-0.3300000000000125 -0.06454498291014943
-0.3400000000000034 -0.14977630615234716
-0.3400000000000034 -0.32506500244139147
-0.3499999999999943 -0.3064907836914301
-0.3499999999999943 -0.36369934082028976
-0.36000000000001364 -0.4065667724609625
-0.3599999999999852 -0.38216583251951874
-0.37000000000000455 -0.3778182983398324
-0.37000000000000455 -0.34157104492189205
-0.37999999999999545 -0.3623416137695301
-0.37999999999999545 -0.436275939941396
-0.3900000000000148 -0.455535888671875
-0.38999999999998636 -0.5380151367187693
-0.4000000000000057 -0.6086840820312318
-0.4000000000000057 -0.657290954589854
-0.39999999999997726 -0.6682196044921795
-0.410000000000025 -0.7545974731445426
-0.4099999999999966 -0.805384216308596
-0.4099999999999966 -0.877161560058596
-0.4199999999999875 -0.9589694213867119
-0.4200000000000159 -1.0463772583007653
-0.4199999999999875 -1.1003988647460972
-0.4200000000000159 -1.1290014648437534
-0.4299999999999784 -1.1326101684570347
-0.4300000000000068 -1.2693496704101506
-0.4300000000000068 -1.3132720947265568
-0.4399999999999977 -1.3307031250000136
-0.4300000000000068 -1.310105895996088
-0.4399999999999977 -1.3654626464843886
-0.4399999999999977 -1.373023376464829
-0.4399999999999977 -1.3616174316406386
-0.44999999999998863 -1.325883483886713
-0.4399999999999977 -1.3161920166015477
-0.45000000000001705 -1.2550598144531477
-0.44999999999998863 -1.264237976074213
-0.45000000000001705 -1.2045095825195347
-0.44999999999998863 -1.221815185546859
-0.44999999999998863 -1.2286587524414188
-0.45000000000001705 -1.2524951171874932
-0.44999999999998863 -1.2648950195312523
-0.45000000000001705 -1.2485952758788983
-0.45999999999997954 -1.2605145263671886
-0.45000000000001705 -1.2203021240234477
-0.45999999999997954 -1.2511999511718557
-0.45000000000001705 -1.2967190551757994
-0.46000000000000796 -1.3070916748046955
-0.45999999999997954 -0.6580502319335721
-0.45000000000001705 -0.6331369018554653
-0.45999999999997954 -0.5868231201172023
-0.46000000000000796 -0.4262384033202977
-0.45000000000001705 -0.5831869506835972
-0.45999999999997954 -0.7562051391601585


==> data/CG-EGA/dcp2_R-EGA_BE.dat <==
trues_roc preds_roc
2.25 0.1444558715820392
2.3400000000000034 0.12794372558593636
2.390000000000015 0.08391448974609261
2.4499999999999886 0.14354370117186477
2.469999999999999 0.17664215087893353
2.5 0.21087310791014602
2.5 0.16360137939452102
2.5 0.15353057861329944
2.490000000000009 0.2212164306640716
2.4599999999999795 0.2240719604491801
2.450000000000017 0.26816009521485284
2.4099999999999966 0.2955763244628997
2.3700000000000045 0.27050994873047784
2.329999999999984 0.23487686157227472
2.2900000000000205 0.2481842041015625
3.6100000000000136 0.999884643554708
0.5400000000000205 2.678496704101576
0.5199999999999818 2.5826916503906148
0.4800000000000182 2.891670532226584
0.45999999999997954 2.9725881958007676
0.4200000000000159 3.032201232910154
0.39999999999997726 3.21319122314452
0.36000000000001364 3.2571093750000273
0.3299999999999841 3.20495147705077
0.30000000000001137 3.0816952514648506
0.2699999999999818 3.0232266235351517
0.2300000000000182 2.769140319824203
0.19999999999998863 2.671016235351601
0.17000000000001592 2.7401818847656045
0.13999999999998636 2.5035372924804733
0.11000000000001364 2.428623962402355
0.07999999999998408 2.4625231933593454
-0.06999999999999318 1.9805450439453125
-0.0999999999999659 2.0360337829590094
-0.12000000000000455 1.9894602966308526
-0.160000000000025 1.9932963562011992


==> data/CG-EGA/dcp2_R-EGA_EP.dat <==
trues_roc preds_roc
0.47999999999998977 1.111310272216798
0.46000000000000796 1.3255557250976437


==> data/DBMSE.txt <==
-1.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00
-9.499999999999999556e-01 -1.000000000000000000e+00 4.125000000000007133e-03
-8.999999999999999112e-01 -1.000000000000000000e+00 1.650000000000002853e-02
-8.499999999999998668e-01 -1.000000000000000000e+00 3.712500000000006767e-02
-7.999999999999998224e-01 -1.000000000000000000e+00 6.600000000000011413e-02
-7.499999999999997780e-01 -1.000000000000000000e+00 1.031250000000001749e-01
-6.999999999999997335e-01 -1.000000000000000000e+00 1.485000000000002707e-01
-6.499999999999996891e-01 -1.000000000000000000e+00 2.021250000000003599e-01
-5.999999999999996447e-01 -1.000000000000000000e+00 2.640000000000004565e-01
-5.499999999999996003e-01 -1.000000000000000000e+00 3.341250000000005604e-01
-4.999999999999995559e-01 -1.000000000000000000e+00 4.125000000000006994e-01
-4.499999999999995115e-01 -1.000000000000000000e+00 4.991250000000008735e-01
-3.999999999999994671e-01 -1.000000000000000000e+00 5.940000000000010827e-01
-3.499999999999994227e-01 -1.000000000000000000e+00 6.971250000000012159e-01
-2.999999999999993783e-01 -1.000000000000000000e+00 8.085000000000014397e-01
-2.499999999999993339e-01 -1.000000000000000000e+00 9.281250000000016431e-01
-1.999999999999992895e-01 -1.000000000000000000e+00 1.056000000000001826e+00
-1.499999999999992450e-01 -1.000000000000000000e+00 1.192125000000002100e+00
-9.999999999999920064e-02 -1.000000000000000000e+00 1.336500000000002242e+00
-4.999999999999915623e-02 -1.000000000000000000e+00 1.489125000000002697e+00
8.881784197001252323e-16 -1.000000000000000000e+00 1.650000000000002798e+00
5.000000000000093259e-02 -1.000000000000000000e+00 1.819125000000003212e+00
1.000000000000009770e-01 -1.000000000000000000e+00 1.996500000000003494e+00
1.500000000000010214e-01 -1.000000000000000000e+00 2.182125000000004089e+00
2.000000000000010658e-01 -1.000000000000000000e+00 2.376000000000004331e+00
2.500000000000011102e-01 -1.000000000000000000e+00 2.578125000000004441e+00
3.000000000000011546e-01 -1.000000000000000000e+00 2.788500000000004864e+00
3.500000000000011990e-01 -1.000000000000000000e+00 3.007125000000005155e+00
4.000000000000012434e-01 -1.000000000000000000e+00 3.234000000000005759e+00
4.500000000000012879e-01 -1.000000000000000000e+00 3.469125000000005787e+00
5.000000000000013323e-01 -1.000000000000000000e+00 3.712500000000006573e+00
5.500000000000013767e-01 -1.000000000000000000e+00 3.964125000000006782e+00
6.000000000000014211e-01 -1.000000000000000000e+00 4.224000000000007304e+00
6.500000000000014655e-01 -1.000000000000000000e+00 4.492125000000007695e+00
7.000000000000015099e-01 -1.000000000000000000e+00 4.768500000000008399e+00
7.500000000000015543e-01 -1.000000000000000000e+00 5.053125000000008527e+00
8.000000000000015987e-01 -1.000000000000000000e+00 5.346000000000008967e+00
8.500000000000016431e-01 -1.000000000000000000e+00 5.647125000000009720e+00
9.000000000000016875e-01 -1.000000000000000000e+00 5.956500000000010786e+00
9.500000000000017319e-01 -1.000000000000000000e+00 6.274125000000011276e+00
-1.000000000000000000e+00 -9.499999999999999556e-01 8.750000000000014277e-04
-9.499999999999999556e-01 -9.499999999999999556e-01 0.000000000000000000e+00
-8.999999999999999112e-01 -9.499999999999999556e-01 4.125000000000007133e-03
-8.499999999999998668e-01 -9.499999999999999556e-01 1.650000000000002853e-02
-7.999999999999998224e-01 -9.499999999999999556e-01 3.712500000000006767e-02
-7.499999999999997780e-01 -9.499999999999999556e-01 6.600000000000011413e-02
-6.999999999999997335e-01 -9.499999999999999556e-01 1.031250000000001749e-01
-6.499999999999996891e-01 -9.499999999999999556e-01 1.485000000000002707e-01
-5.999999999999996447e-01 -9.499999999999999556e-01 2.021250000000003599e-01
-5.499999999999996003e-01 -9.499999999999999556e-01 2.640000000000004565e-01
-4.999999999999995559e-01 -9.499999999999999556e-01 3.341250000000005604e-01
-4.499999999999995115e-01 -9.499999999999999556e-01 4.125000000000006994e-01
-3.999999999999994671e-01 -9.499999999999999556e-01 4.991250000000008735e-01
-3.499999999999994227e-01 -9.499999999999999556e-01 5.940000000000010827e-01
-2.999999999999993783e-01 -9.499999999999999556e-01 6.971250000000012159e-01
-2.499999999999993339e-01 -9.499999999999999556e-01 8.085000000000014397e-01
-1.999999999999992895e-01 -9.499999999999999556e-01 9.281250000000016431e-01
-1.499999999999992450e-01 -9.499999999999999556e-01 1.056000000000001826e+00
-9.999999999999920064e-02 -9.499999999999999556e-01 1.192125000000002100e+00
-4.999999999999915623e-02 -9.499999999999999556e-01 1.336500000000002242e+00
8.881784197001252323e-16 -9.499999999999999556e-01 1.489125000000002697e+00
5.000000000000093259e-02 -9.499999999999999556e-01 1.650000000000002798e+00
1.000000000000009770e-01 -9.499999999999999556e-01 1.819125000000003212e+00
1.500000000000010214e-01 -9.499999999999999556e-01 1.996500000000003494e+00
2.000000000000010658e-01 -9.499999999999999556e-01 2.182125000000004089e+00
2.500000000000011102e-01 -9.499999999999999556e-01 2.376000000000004331e+00
3.000000000000011546e-01 -9.499999999999999556e-01 2.578125000000004441e+00
3.500000000000011990e-01 -9.499999999999999556e-01 2.788500000000004864e+00
4.000000000000012434e-01 -9.499999999999999556e-01 3.007125000000005155e+00
4.500000000000012879e-01 -9.499999999999999556e-01 3.234000000000005759e+00
5.000000000000013323e-01 -9.499999999999999556e-01 3.469125000000005787e+00
5.500000000000013767e-01 -9.499999999999999556e-01 3.712500000000006573e+00
6.000000000000014211e-01 -9.499999999999999556e-01 3.964125000000006782e+00
6.500000000000014655e-01 -9.499999999999999556e-01 4.224000000000007304e+00
7.000000000000015099e-01 -9.499999999999999556e-01 4.492125000000007695e+00
7.500000000000015543e-01 -9.499999999999999556e-01 4.768500000000008399e+00
8.000000000000015987e-01 -9.499999999999999556e-01 5.053125000000008527e+00
8.500000000000016431e-01 -9.499999999999999556e-01 5.346000000000008967e+00
9.000000000000016875e-01 -9.499999999999999556e-01 5.647125000000009720e+00
9.500000000000017319e-01 -9.499999999999999556e-01 5.956500000000010786e+00
-1.000000000000000000e+00 -8.999999999999999112e-01 3.500000000000005711e-03
-9.499999999999999556e-01 -8.999999999999999112e-01 8.750000000000014277e-04
-8.999999999999999112e-01 -8.999999999999999112e-01 0.000000000000000000e+00
-8.499999999999998668e-01 -8.999999999999999112e-01 4.125000000000007133e-03
-7.999999999999998224e-01 -8.999999999999999112e-01 1.650000000000002853e-02
-7.499999999999997780e-01 -8.999999999999999112e-01 3.712500000000006767e-02
-6.999999999999997335e-01 -8.999999999999999112e-01 6.600000000000011413e-02
-6.499999999999996891e-01 -8.999999999999999112e-01 1.031250000000001749e-01
-5.999999999999996447e-01 -8.999999999999999112e-01 1.485000000000002707e-01
-5.499999999999996003e-01 -8.999999999999999112e-01 2.021250000000003599e-01
-4.999999999999995559e-01 -8.999999999999999112e-01 2.640000000000004565e-01
-4.499999999999995115e-01 -8.999999999999999112e-01 3.341250000000005604e-01
-3.999999999999994671e-01 -8.999999999999999112e-01 4.125000000000006994e-01
-3.499999999999994227e-01 -8.999999999999999112e-01 4.991250000000008735e-01
-2.999999999999993783e-01 -8.999999999999999112e-01 5.940000000000010827e-01
-2.499999999999993339e-01 -8.999999999999999112e-01 6.971250000000012159e-01
-1.999999999999992895e-01 -8.999999999999999112e-01 8.085000000000014397e-01
-1.499999999999992450e-01 -8.999999999999999112e-01 9.281250000000016431e-01
-9.999999999999920064e-02 -8.999999999999999112e-01 1.056000000000001826e+00
-4.999999999999915623e-02 -8.999999999999999112e-01 1.192125000000002100e+00
8.881784197001252323e-16 -8.999999999999999112e-01 1.336500000000002242e+00
5.000000000000093259e-02 -8.999999999999999112e-01 1.489125000000002697e+00
1.000000000000009770e-01 -8.999999999999999112e-01 1.650000000000002798e+00
1.500000000000010214e-01 -8.999999999999999112e-01 1.819125000000003212e+00
2.000000000000010658e-01 -8.999999999999999112e-01 1.996500000000003494e+00
2.500000000000011102e-01 -8.999999999999999112e-01 2.182125000000004089e+00
3.000000000000011546e-01 -8.999999999999999112e-01 2.376000000000004331e+00
3.500000000000011990e-01 -8.999999999999999112e-01 2.578125000000004441e+00
4.000000000000012434e-01 -8.999999999999999112e-01 2.788500000000004864e+00
4.500000000000012879e-01 -8.999999999999999112e-01 3.007125000000005155e+00
5.000000000000013323e-01 -8.999999999999999112e-01 3.234000000000005759e+00
5.500000000000013767e-01 -8.999999999999999112e-01 3.469125000000005787e+00
6.000000000000014211e-01 -8.999999999999999112e-01 3.712500000000006573e+00
6.500000000000014655e-01 -8.999999999999999112e-01 3.964125000000006782e+00
7.000000000000015099e-01 -8.999999999999999112e-01 4.224000000000007304e+00
7.500000000000015543e-01 -8.999999999999999112e-01 4.492125000000007695e+00
8.000000000000015987e-01 -8.999999999999999112e-01 4.768500000000008399e+00
8.500000000000016431e-01 -8.999999999999999112e-01 5.053125000000008527e+00
9.000000000000016875e-01 -8.999999999999999112e-01 5.346000000000008967e+00
9.500000000000017319e-01 -8.999999999999999112e-01 5.647125000000009720e+00
-1.000000000000000000e+00 -8.499999999999998668e-01 7.875000000000013933e-03
-9.499999999999999556e-01 -8.499999999999998668e-01 3.500000000000005711e-03
-8.999999999999999112e-01 -8.499999999999998668e-01 8.750000000000014277e-04
-8.499999999999998668e-01 -8.499999999999998668e-01 0.000000000000000000e+00
-7.999999999999998224e-01 -8.499999999999998668e-01 4.125000000000007133e-03
-7.499999999999997780e-01 -8.499999999999998668e-01 1.650000000000002853e-02
-6.999999999999997335e-01 -8.499999999999998668e-01 3.712500000000006767e-02
-6.499999999999996891e-01 -8.499999999999998668e-01 6.600000000000011413e-02
-5.999999999999996447e-01 -8.499999999999998668e-01 1.031250000000001749e-01
-5.499999999999996003e-01 -8.499999999999998668e-01 1.485000000000002707e-01
-4.999999999999995559e-01 -8.499999999999998668e-01 2.021250000000003599e-01
-4.499999999999995115e-01 -8.499999999999998668e-01 2.640000000000004565e-01
-3.999999999999994671e-01 -8.499999999999998668e-01 3.341250000000005604e-01
-3.499999999999994227e-01 -8.499999999999998668e-01 4.125000000000006994e-01
-2.999999999999993783e-01 -8.499999999999998668e-01 4.991250000000008735e-01
-2.499999999999993339e-01 -8.499999999999998668e-01 5.940000000000010827e-01
-1.999999999999992895e-01 -8.499999999999998668e-01 6.971250000000012159e-01
-1.499999999999992450e-01 -8.499999999999998668e-01 8.085000000000014397e-01
-9.999999999999920064e-02 -8.499999999999998668e-01 9.281250000000016431e-01
-4.999999999999915623e-02 -8.499999999999998668e-01 1.056000000000001826e+00
8.881784197001252323e-16 -8.499999999999998668e-01 1.192125000000002100e+00
5.000000000000093259e-02 -8.499999999999998668e-01 1.336500000000002242e+00
1.000000000000009770e-01 -8.499999999999998668e-01 1.489125000000002697e+00
1.500000000000010214e-01 -8.499999999999998668e-01 1.650000000000002798e+00
2.000000000000010658e-01 -8.499999999999998668e-01 1.819125000000003212e+00
2.500000000000011102e-01 -8.499999999999998668e-01 1.996500000000003494e+00
3.000000000000011546e-01 -8.499999999999998668e-01 2.182125000000004089e+00
3.500000000000011990e-01 -8.499999999999998668e-01 2.376000000000004331e+00
4.000000000000012434e-01 -8.499999999999998668e-01 2.578125000000004441e+00
4.500000000000012879e-01 -8.499999999999998668e-01 2.788500000000004864e+00
5.000000000000013323e-01 -8.499999999999998668e-01 3.007125000000005155e+00
5.500000000000013767e-01 -8.499999999999998668e-01 3.234000000000005759e+00
6.000000000000014211e-01 -8.499999999999998668e-01 3.469125000000005787e+00
6.500000000000014655e-01 -8.499999999999998668e-01 3.712500000000006573e+00
7.000000000000015099e-01 -8.499999999999998668e-01 3.964125000000006782e+00
7.500000000000015543e-01 -8.499999999999998668e-01 4.224000000000007304e+00
8.000000000000015987e-01 -8.499999999999998668e-01 4.492125000000007695e+00
8.500000000000016431e-01 -8.499999999999998668e-01 4.768500000000008399e+00
9.000000000000016875e-01 -8.499999999999998668e-01 5.053125000000008527e+00
9.500000000000017319e-01 -8.499999999999998668e-01 5.346000000000008967e+00
-1.000000000000000000e+00 -7.999999999999998224e-01 1.400000000000002284e-02
-9.499999999999999556e-01 -7.999999999999998224e-01 7.875000000000013933e-03
-8.999999999999999112e-01 -7.999999999999998224e-01 3.500000000000005711e-03
-8.499999999999998668e-01 -7.999999999999998224e-01 8.750000000000014277e-04
-7.999999999999998224e-01 -7.999999999999998224e-01 0.000000000000000000e+00
-7.499999999999997780e-01 -7.999999999999998224e-01 4.125000000000007133e-03
-6.999999999999997335e-01 -7.999999999999998224e-01 1.650000000000002853e-02
-6.499999999999996891e-01 -7.999999999999998224e-01 3.712500000000006767e-02
-5.999999999999996447e-01 -7.999999999999998224e-01 6.600000000000011413e-02
-5.499999999999996003e-01 -7.999999999999998224e-01 1.031250000000001749e-01
-4.999999999999995559e-01 -7.999999999999998224e-01 1.485000000000002707e-01
-4.499999999999995115e-01 -7.999999999999998224e-01 2.021250000000003599e-01
-3.999999999999994671e-01 -7.999999999999998224e-01 2.640000000000004565e-01
-3.499999999999994227e-01 -7.999999999999998224e-01 3.341250000000005604e-01
-2.999999999999993783e-01 -7.999999999999998224e-01 4.125000000000006994e-01
-2.499999999999993339e-01 -7.999999999999998224e-01 4.991250000000008735e-01
-1.999999999999992895e-01 -7.999999999999998224e-01 5.940000000000010827e-01
-1.499999999999992450e-01 -7.999999999999998224e-01 6.971250000000012159e-01
-9.999999999999920064e-02 -7.999999999999998224e-01 8.085000000000014397e-01
-4.999999999999915623e-02 -7.999999999999998224e-01 9.281250000000016431e-01
8.881784197001252323e-16 -7.999999999999998224e-01 1.056000000000001826e+00
5.000000000000093259e-02 -7.999999999999998224e-01 1.192125000000002100e+00
1.000000000000009770e-01 -7.999999999999998224e-01 1.336500000000002242e+00
1.500000000000010214e-01 -7.999999999999998224e-01 1.489125000000002697e+00
2.000000000000010658e-01 -7.999999999999998224e-01 1.650000000000002798e+00
2.500000000000011102e-01 -7.999999999999998224e-01 1.819125000000003212e+00
3.000000000000011546e-01 -7.999999999999998224e-01 1.996500000000003494e+00
3.500000000000011990e-01 -7.999999999999998224e-01 2.182125000000004089e+00
4.000000000000012434e-01 -7.999999999999998224e-01 2.376000000000004331e+00
4.500000000000012879e-01 -7.999999999999998224e-01 2.578125000000004441e+00
5.000000000000013323e-01 -7.999999999999998224e-01 2.788500000000004864e+00
5.500000000000013767e-01 -7.999999999999998224e-01 3.007125000000005155e+00
6.000000000000014211e-01 -7.999999999999998224e-01 3.234000000000005759e+00
6.500000000000014655e-01 -7.999999999999998224e-01 3.469125000000005787e+00
7.000000000000015099e-01 -7.999999999999998224e-01 3.712500000000006573e+00
7.500000000000015543e-01 -7.999999999999998224e-01 3.964125000000006782e+00
8.000000000000015987e-01 -7.999999999999998224e-01 4.224000000000007304e+00
8.500000000000016431e-01 -7.999999999999998224e-01 4.492125000000007695e+00
9.000000000000016875e-01 -7.999999999999998224e-01 4.768500000000008399e+00
9.500000000000017319e-01 -7.999999999999998224e-01 5.053125000000008527e+00
-1.000000000000000000e+00 -7.499999999999997780e-01 2.187500000000003678e-02
-9.499999999999999556e-01 -7.499999999999997780e-01 1.400000000000002284e-02
-8.999999999999999112e-01 -7.499999999999997780e-01 7.875000000000013933e-03
-8.499999999999998668e-01 -7.499999999999997780e-01 3.500000000000005711e-03
-7.999999999999998224e-01 -7.499999999999997780e-01 8.750000000000014277e-04
-7.499999999999997780e-01 -7.499999999999997780e-01 0.000000000000000000e+00
-6.999999999999997335e-01 -7.499999999999997780e-01 4.125000000000007133e-03
-6.499999999999996891e-01 -7.499999999999997780e-01 1.650000000000002853e-02
-5.999999999999996447e-01 -7.499999999999997780e-01 3.712500000000006767e-02
-5.499999999999996003e-01 -7.499999999999997780e-01 6.600000000000011413e-02
-4.999999999999995559e-01 -7.499999999999997780e-01 1.031250000000001749e-01
-4.499999999999995115e-01 -7.499999999999997780e-01 1.485000000000002707e-01
-3.999999999999994671e-01 -7.499999999999997780e-01 2.021250000000003599e-01
-3.499999999999994227e-01 -7.499999999999997780e-01 2.640000000000004565e-01
-2.999999999999993783e-01 -7.499999999999997780e-01 3.341250000000005604e-01
-2.499999999999993339e-01 -7.499999999999997780e-01 4.125000000000006994e-01
-1.999999999999992895e-01 -7.499999999999997780e-01 4.991250000000008735e-01
-1.499999999999992450e-01 -7.499999999999997780e-01 5.940000000000010827e-01
-9.999999999999920064e-02 -7.499999999999997780e-01 6.971250000000012159e-01
-4.999999999999915623e-02 -7.499999999999997780e-01 8.085000000000014397e-01
8.881784197001252323e-16 -7.499999999999997780e-01 9.281250000000016431e-01
5.000000000000093259e-02 -7.499999999999997780e-01 1.056000000000001826e+00
1.000000000000009770e-01 -7.499999999999997780e-01 1.192125000000002100e+00
1.500000000000010214e-01 -7.499999999999997780e-01 1.336500000000002242e+00
2.000000000000010658e-01 -7.499999999999997780e-01 1.489125000000002697e+00
2.500000000000011102e-01 -7.499999999999997780e-01 1.650000000000002798e+00
3.000000000000011546e-01 -7.499999999999997780e-01 1.819125000000003212e+00
3.500000000000011990e-01 -7.499999999999997780e-01 1.996500000000003494e+00
4.000000000000012434e-01 -7.499999999999997780e-01 2.182125000000004089e+00
4.500000000000012879e-01 -7.499999999999997780e-01 2.376000000000004331e+00
5.000000000000013323e-01 -7.499999999999997780e-01 2.578125000000004441e+00
5.500000000000013767e-01 -7.499999999999997780e-01 2.788500000000004864e+00
6.000000000000014211e-01 -7.499999999999997780e-01 3.007125000000005155e+00
6.500000000000014655e-01 -7.499999999999997780e-01 3.234000000000005759e+00
7.000000000000015099e-01 -7.499999999999997780e-01 3.469125000000005787e+00
7.500000000000015543e-01 -7.499999999999997780e-01 3.712500000000006573e+00
8.000000000000015987e-01 -7.499999999999997780e-01 3.964125000000006782e+00
8.500000000000016431e-01 -7.499999999999997780e-01 4.224000000000007304e+00
9.000000000000016875e-01 -7.499999999999997780e-01 4.492125000000007695e+00
9.500000000000017319e-01 -7.499999999999997780e-01 4.768500000000008399e+00
-1.000000000000000000e+00 -6.999999999999997335e-01 3.150000000000005573e-02
-9.499999999999999556e-01 -6.999999999999997335e-01 2.187500000000003678e-02
-8.999999999999999112e-01 -6.999999999999997335e-01 1.400000000000002284e-02
-8.499999999999998668e-01 -6.999999999999997335e-01 7.875000000000013933e-03
-7.999999999999998224e-01 -6.999999999999997335e-01 3.500000000000005711e-03
-7.499999999999997780e-01 -6.999999999999997335e-01 8.750000000000014277e-04
-6.999999999999997335e-01 -6.999999999999997335e-01 0.000000000000000000e+00
-6.499999999999996891e-01 -6.999999999999997335e-01 4.125000000000007133e-03
-5.999999999999996447e-01 -6.999999999999997335e-01 1.650000000000002853e-02
-5.499999999999996003e-01 -6.999999999999997335e-01 3.712500000000006767e-02
-4.999999999999995559e-01 -6.999999999999997335e-01 6.600000000000011413e-02
-4.499999999999995115e-01 -6.999999999999997335e-01 1.031250000000001749e-01
-3.999999999999994671e-01 -6.999999999999997335e-01 1.485000000000002707e-01
-3.499999999999994227e-01 -6.999999999999997335e-01 2.021250000000003599e-01
-2.999999999999993783e-01 -6.999999999999997335e-01 2.640000000000004565e-01
-2.499999999999993339e-01 -6.999999999999997335e-01 3.341250000000005604e-01
-1.999999999999992895e-01 -6.999999999999997335e-01 4.125000000000006994e-01
-1.499999999999992450e-01 -6.999999999999997335e-01 4.991250000000008735e-01
-9.999999999999920064e-02 -6.999999999999997335e-01 5.940000000000010827e-01
-4.999999999999915623e-02 -6.999999999999997335e-01 6.971250000000012159e-01
8.881784197001252323e-16 -6.999999999999997335e-01 8.085000000000014397e-01
5.000000000000093259e-02 -6.999999999999997335e-01 9.281250000000016431e-01
1.000000000000009770e-01 -6.999999999999997335e-01 1.056000000000001826e+00
1.500000000000010214e-01 -6.999999999999997335e-01 1.192125000000002100e+00
2.000000000000010658e-01 -6.999999999999997335e-01 1.336500000000002242e+00
2.500000000000011102e-01 -6.999999999999997335e-01 1.489125000000002697e+00
3.000000000000011546e-01 -6.999999999999997335e-01 1.650000000000002798e+00
3.500000000000011990e-01 -6.999999999999997335e-01 1.819125000000003212e+00
4.000000000000012434e-01 -6.999999999999997335e-01 1.996500000000003494e+00
4.500000000000012879e-01 -6.999999999999997335e-01 2.182125000000004089e+00
5.000000000000013323e-01 -6.999999999999997335e-01 2.376000000000004331e+00
5.500000000000013767e-01 -6.999999999999997335e-01 2.578125000000004441e+00
6.000000000000014211e-01 -6.999999999999997335e-01 2.788500000000004864e+00
6.500000000000014655e-01 -6.999999999999997335e-01 3.007125000000005155e+00
7.000000000000015099e-01 -6.999999999999997335e-01 3.234000000000005759e+00
7.500000000000015543e-01 -6.999999999999997335e-01 3.469125000000005787e+00
8.000000000000015987e-01 -6.999999999999997335e-01 3.712500000000006573e+00
8.500000000000016431e-01 -6.999999999999997335e-01 3.964125000000006782e+00
9.000000000000016875e-01 -6.999999999999997335e-01 4.224000000000007304e+00
9.500000000000017319e-01 -6.999999999999997335e-01 4.492125000000007695e+00
-1.000000000000000000e+00 -6.499999999999996891e-01 4.287500000000007278e-02
-9.499999999999999556e-01 -6.499999999999996891e-01 3.150000000000005573e-02
-8.999999999999999112e-01 -6.499999999999996891e-01 2.187500000000003678e-02
-8.499999999999998668e-01 -6.499999999999996891e-01 1.400000000000002284e-02
-7.999999999999998224e-01 -6.499999999999996891e-01 7.875000000000013933e-03
-7.499999999999997780e-01 -6.499999999999996891e-01 3.500000000000005711e-03
-6.999999999999997335e-01 -6.499999999999996891e-01 8.750000000000014277e-04
-6.499999999999996891e-01 -6.499999999999996891e-01 0.000000000000000000e+00
-5.999999999999996447e-01 -6.499999999999996891e-01 4.125000000000007133e-03
-5.499999999999996003e-01 -6.499999999999996891e-01 1.650000000000002853e-02
-4.999999999999995559e-01 -6.499999999999996891e-01 3.712500000000006767e-02
-4.499999999999995115e-01 -6.499999999999996891e-01 6.600000000000011413e-02
-3.999999999999994671e-01 -6.499999999999996891e-01 1.031250000000001749e-01
-3.499999999999994227e-01 -6.499999999999996891e-01 1.485000000000002707e-01
-2.999999999999993783e-01 -6.499999999999996891e-01 2.021250000000003599e-01
-2.499999999999993339e-01 -6.499999999999996891e-01 2.640000000000004565e-01
-1.999999999999992895e-01 -6.499999999999996891e-01 3.341250000000005604e-01
-1.499999999999992450e-01 -6.499999999999996891e-01 4.125000000000006994e-01
-9.999999999999920064e-02 -6.499999999999996891e-01 4.991250000000008735e-01
-4.999999999999915623e-02 -6.499999999999996891e-01 5.940000000000010827e-01
8.881784197001252323e-16 -6.499999999999996891e-01 6.971250000000012159e-01
5.000000000000093259e-02 -6.499999999999996891e-01 8.085000000000014397e-01
1.000000000000009770e-01 -6.499999999999996891e-01 9.281250000000016431e-01
1.500000000000010214e-01 -6.499999999999996891e-01 1.056000000000001826e+00
2.000000000000010658e-01 -6.499999999999996891e-01 1.192125000000002100e+00
2.500000000000011102e-01 -6.499999999999996891e-01 1.336500000000002242e+00
3.000000000000011546e-01 -6.499999999999996891e-01 1.489125000000002697e+00
3.500000000000011990e-01 -6.499999999999996891e-01 1.650000000000002798e+00
4.000000000000012434e-01 -6.499999999999996891e-01 1.819125000000003212e+00
4.500000000000012879e-01 -6.499999999999996891e-01 1.996500000000003494e+00
5.000000000000013323e-01 -6.499999999999996891e-01 2.182125000000004089e+00
5.500000000000013767e-01 -6.499999999999996891e-01 2.376000000000004331e+00
6.000000000000014211e-01 -6.499999999999996891e-01 2.578125000000004441e+00
6.500000000000014655e-01 -6.499999999999996891e-01 2.788500000000004864e+00
7.000000000000015099e-01 -6.499999999999996891e-01 3.007125000000005155e+00
7.500000000000015543e-01 -6.499999999999996891e-01 3.234000000000005759e+00
8.000000000000015987e-01 -6.499999999999996891e-01 3.469125000000005787e+00
8.500000000000016431e-01 -6.499999999999996891e-01 3.712500000000006573e+00
9.000000000000016875e-01 -6.499999999999996891e-01 3.964125000000006782e+00
9.500000000000017319e-01 -6.499999999999996891e-01 4.224000000000007304e+00
-1.000000000000000000e+00 -5.999999999999996447e-01 5.600000000000009137e-02
-9.499999999999999556e-01 -5.999999999999996447e-01 4.287500000000007278e-02
-8.999999999999999112e-01 -5.999999999999996447e-01 3.150000000000005573e-02
-8.499999999999998668e-01 -5.999999999999996447e-01 2.187500000000003678e-02
-7.999999999999998224e-01 -5.999999999999996447e-01 1.400000000000002284e-02
-7.499999999999997780e-01 -5.999999999999996447e-01 7.875000000000013933e-03
-6.999999999999997335e-01 -5.999999999999996447e-01 3.500000000000005711e-03
-6.499999999999996891e-01 -5.999999999999996447e-01 8.750000000000014277e-04
-5.999999999999996447e-01 -5.999999999999996447e-01 0.000000000000000000e+00
-5.499999999999996003e-01 -5.999999999999996447e-01 4.125000000000007133e-03
-4.999999999999995559e-01 -5.999999999999996447e-01 1.650000000000002853e-02
-4.499999999999995115e-01 -5.999999999999996447e-01 3.712500000000006767e-02
-3.999999999999994671e-01 -5.999999999999996447e-01 6.600000000000011413e-02
-3.499999999999994227e-01 -5.999999999999996447e-01 1.031250000000001749e-01
-2.999999999999993783e-01 -5.999999999999996447e-01 1.485000000000002707e-01
-2.499999999999993339e-01 -5.999999999999996447e-01 2.021250000000003599e-01
-1.999999999999992895e-01 -5.999999999999996447e-01 2.640000000000004565e-01
-1.499999999999992450e-01 -5.999999999999996447e-01 3.341250000000005604e-01
-9.999999999999920064e-02 -5.999999999999996447e-01 4.125000000000006994e-01
-4.999999999999915623e-02 -5.999999999999996447e-01 4.991250000000008735e-01
8.881784197001252323e-16 -5.999999999999996447e-01 5.940000000000010827e-01
5.000000000000093259e-02 -5.999999999999996447e-01 6.971250000000012159e-01
1.000000000000009770e-01 -5.999999999999996447e-01 8.085000000000014397e-01
1.500000000000010214e-01 -5.999999999999996447e-01 9.281250000000016431e-01
2.000000000000010658e-01 -5.999999999999996447e-01 1.056000000000001826e+00
2.500000000000011102e-01 -5.999999999999996447e-01 1.192125000000002100e+00
3.000000000000011546e-01 -5.999999999999996447e-01 1.336500000000002242e+00
3.500000000000011990e-01 -5.999999999999996447e-01 1.489125000000002697e+00
4.000000000000012434e-01 -5.999999999999996447e-01 1.650000000000002798e+00
4.500000000000012879e-01 -5.999999999999996447e-01 1.819125000000003212e+00
5.000000000000013323e-01 -5.999999999999996447e-01 1.996500000000003494e+00
5.500000000000013767e-01 -5.999999999999996447e-01 2.182125000000004089e+00
6.000000000000014211e-01 -5.999999999999996447e-01 2.376000000000004331e+00
6.500000000000014655e-01 -5.999999999999996447e-01 2.578125000000004441e+00
7.000000000000015099e-01 -5.999999999999996447e-01 2.788500000000004864e+00
7.500000000000015543e-01 -5.999999999999996447e-01 3.007125000000005155e+00
8.000000000000015987e-01 -5.999999999999996447e-01 3.234000000000005759e+00
8.500000000000016431e-01 -5.999999999999996447e-01 3.469125000000005787e+00
9.000000000000016875e-01 -5.999999999999996447e-01 3.712500000000006573e+00
9.500000000000017319e-01 -5.999999999999996447e-01 3.964125000000006782e+00
-1.000000000000000000e+00 -5.499999999999996003e-01 7.087500000000011846e-02
-9.499999999999999556e-01 -5.499999999999996003e-01 5.600000000000009137e-02
-8.999999999999999112e-01 -5.499999999999996003e-01 4.287500000000007278e-02
-8.499999999999998668e-01 -5.499999999999996003e-01 3.150000000000005573e-02
-7.999999999999998224e-01 -5.499999999999996003e-01 2.187500000000003678e-02
-7.499999999999997780e-01 -5.499999999999996003e-01 1.400000000000002284e-02
-6.999999999999997335e-01 -5.499999999999996003e-01 7.875000000000013933e-03
-6.499999999999996891e-01 -5.499999999999996003e-01 3.500000000000005711e-03
-5.999999999999996447e-01 -5.499999999999996003e-01 8.750000000000014277e-04
-5.499999999999996003e-01 -5.499999999999996003e-01 0.000000000000000000e+00
-4.999999999999995559e-01 -5.499999999999996003e-01 4.125000000000007133e-03
-4.499999999999995115e-01 -5.499999999999996003e-01 1.650000000000002853e-02
-3.999999999999994671e-01 -5.499999999999996003e-01 3.712500000000006767e-02
-3.499999999999994227e-01 -5.499999999999996003e-01 6.600000000000011413e-02
-2.999999999999993783e-01 -5.499999999999996003e-01 1.031250000000001749e-01
-2.499999999999993339e-01 -5.499999999999996003e-01 1.485000000000002707e-01
-1.999999999999992895e-01 -5.499999999999996003e-01 2.021250000000003599e-01
-1.499999999999992450e-01 -5.499999999999996003e-01 2.640000000000004565e-01
-9.999999999999920064e-02 -5.499999999999996003e-01 3.341250000000005604e-01
-4.999999999999915623e-02 -5.499999999999996003e-01 4.125000000000006994e-01
8.881784197001252323e-16 -5.499999999999996003e-01 4.991250000000008735e-01
5.000000000000093259e-02 -5.499999999999996003e-01 5.940000000000010827e-01
1.000000000000009770e-01 -5.499999999999996003e-01 6.971250000000012159e-01
1.500000000000010214e-01 -5.499999999999996003e-01 8.085000000000014397e-01
2.000000000000010658e-01 -5.499999999999996003e-01 9.281250000000016431e-01
2.500000000000011102e-01 -5.499999999999996003e-01 1.056000000000001826e+00
3.000000000000011546e-01 -5.499999999999996003e-01 1.192125000000002100e+00
3.500000000000011990e-01 -5.499999999999996003e-01 1.336500000000002242e+00
4.000000000000012434e-01 -5.499999999999996003e-01 1.489125000000002697e+00
4.500000000000012879e-01 -5.499999999999996003e-01 1.650000000000002798e+00
5.000000000000013323e-01 -5.499999999999996003e-01 1.819125000000003212e+00
5.500000000000013767e-01 -5.499999999999996003e-01 1.996500000000003494e+00
6.000000000000014211e-01 -5.499999999999996003e-01 2.182125000000004089e+00
6.500000000000014655e-01 -5.499999999999996003e-01 2.376000000000004331e+00
7.000000000000015099e-01 -5.499999999999996003e-01 2.578125000000004441e+00
7.500000000000015543e-01 -5.499999999999996003e-01 2.788500000000004864e+00
8.000000000000015987e-01 -5.499999999999996003e-01 3.007125000000005155e+00
8.500000000000016431e-01 -5.499999999999996003e-01 3.234000000000005759e+00
9.000000000000016875e-01 -5.499999999999996003e-01 3.469125000000005787e+00
9.500000000000017319e-01 -5.499999999999996003e-01 3.712500000000006573e+00
-1.000000000000000000e+00 -4.999999999999995559e-01 8.750000000000014710e-02
-9.499999999999999556e-01 -4.999999999999995559e-01 7.087500000000011846e-02
-8.999999999999999112e-01 -4.999999999999995559e-01 5.600000000000009137e-02
-8.499999999999998668e-01 -4.999999999999995559e-01 4.287500000000007278e-02
-7.999999999999998224e-01 -4.999999999999995559e-01 3.150000000000005573e-02
-7.499999999999997780e-01 -4.999999999999995559e-01 2.187500000000003678e-02
-6.999999999999997335e-01 -4.999999999999995559e-01 1.400000000000002284e-02
-6.499999999999996891e-01 -4.999999999999995559e-01 7.875000000000013933e-03
-5.999999999999996447e-01 -4.999999999999995559e-01 3.500000000000005711e-03
-5.499999999999996003e-01 -4.999999999999995559e-01 8.750000000000014277e-04
-4.999999999999995559e-01 -4.999999999999995559e-01 0.000000000000000000e+00
-4.499999999999995115e-01 -4.999999999999995559e-01 4.125000000000007133e-03
-3.999999999999994671e-01 -4.999999999999995559e-01 1.650000000000002853e-02
-3.499999999999994227e-01 -4.999999999999995559e-01 3.712500000000006767e-02
-2.999999999999993783e-01 -4.999999999999995559e-01 6.600000000000011413e-02
-2.499999999999993339e-01 -4.999999999999995559e-01 1.031250000000001749e-01
-1.999999999999992895e-01 -4.999999999999995559e-01 1.485000000000002707e-01
-1.499999999999992450e-01 -4.999999999999995559e-01 2.021250000000003599e-01
-9.999999999999920064e-02 -4.999999999999995559e-01 2.640000000000004565e-01
-4.999999999999915623e-02 -4.999999999999995559e-01 3.341250000000005604e-01
8.881784197001252323e-16 -4.999999999999995559e-01 4.125000000000006994e-01
5.000000000000093259e-02 -4.999999999999995559e-01 4.991250000000008735e-01
1.000000000000009770e-01 -4.999999999999995559e-01 5.940000000000010827e-01
1.500000000000010214e-01 -4.999999999999995559e-01 6.971250000000012159e-01
2.000000000000010658e-01 -4.999999999999995559e-01 8.085000000000014397e-01
2.500000000000011102e-01 -4.999999999999995559e-01 9.281250000000016431e-01
3.000000000000011546e-01 -4.999999999999995559e-01 1.056000000000001826e+00
3.500000000000011990e-01 -4.999999999999995559e-01 1.192125000000002100e+00
4.000000000000012434e-01 -4.999999999999995559e-01 1.336500000000002242e+00
4.500000000000012879e-01 -4.999999999999995559e-01 1.489125000000002697e+00
5.000000000000013323e-01 -4.999999999999995559e-01 1.650000000000002798e+00
5.500000000000013767e-01 -4.999999999999995559e-01 1.819125000000003212e+00
6.000000000000014211e-01 -4.999999999999995559e-01 1.996500000000003494e+00
6.500000000000014655e-01 -4.999999999999995559e-01 2.182125000000004089e+00
7.000000000000015099e-01 -4.999999999999995559e-01 2.376000000000004331e+00
7.500000000000015543e-01 -4.999999999999995559e-01 2.578125000000004441e+00
8.000000000000015987e-01 -4.999999999999995559e-01 2.788500000000004864e+00
8.500000000000016431e-01 -4.999999999999995559e-01 3.007125000000005155e+00
9.000000000000016875e-01 -4.999999999999995559e-01 3.234000000000005759e+00
9.500000000000017319e-01 -4.999999999999995559e-01 3.469125000000005787e+00
-1.000000000000000000e+00 -4.499999999999995115e-01 1.058750000000001912e-01
-9.499999999999999556e-01 -4.499999999999995115e-01 8.750000000000014710e-02
-8.999999999999999112e-01 -4.499999999999995115e-01 7.087500000000011846e-02
-8.499999999999998668e-01 -4.499999999999995115e-01 5.600000000000009137e-02
-7.999999999999998224e-01 -4.499999999999995115e-01 4.287500000000007278e-02
-7.499999999999997780e-01 -4.499999999999995115e-01 3.150000000000005573e-02
-6.999999999999997335e-01 -4.499999999999995115e-01 2.187500000000003678e-02
-6.499999999999996891e-01 -4.499999999999995115e-01 1.400000000000002284e-02
-5.999999999999996447e-01 -4.499999999999995115e-01 7.875000000000013933e-03
-5.499999999999996003e-01 -4.499999999999995115e-01 3.500000000000005711e-03
-4.999999999999995559e-01 -4.499999999999995115e-01 8.750000000000014277e-04
-4.499999999999995115e-01 -4.499999999999995115e-01 0.000000000000000000e+00
-3.999999999999994671e-01 -4.499999999999995115e-01 4.125000000000007133e-03
-3.499999999999994227e-01 -4.499999999999995115e-01 1.650000000000002853e-02
-2.999999999999993783e-01 -4.499999999999995115e-01 3.712500000000006767e-02
-2.499999999999993339e-01 -4.499999999999995115e-01 6.600000000000011413e-02
-1.999999999999992895e-01 -4.499999999999995115e-01 1.031250000000001749e-01
-1.499999999999992450e-01 -4.499999999999995115e-01 1.485000000000002707e-01
-9.999999999999920064e-02 -4.499999999999995115e-01 2.021250000000003599e-01
-4.999999999999915623e-02 -4.499999999999995115e-01 2.640000000000004565e-01
8.881784197001252323e-16 -4.499999999999995115e-01 3.341250000000005604e-01
5.000000000000093259e-02 -4.499999999999995115e-01 4.125000000000006994e-01
1.000000000000009770e-01 -4.499999999999995115e-01 4.991250000000008735e-01
1.500000000000010214e-01 -4.499999999999995115e-01 5.940000000000010827e-01
2.000000000000010658e-01 -4.499999999999995115e-01 6.971250000000012159e-01
2.500000000000011102e-01 -4.499999999999995115e-01 8.085000000000014397e-01
3.000000000000011546e-01 -4.499999999999995115e-01 9.281250000000016431e-01
3.500000000000011990e-01 -4.499999999999995115e-01 1.056000000000001826e+00
4.000000000000012434e-01 -4.499999999999995115e-01 1.192125000000002100e+00
4.500000000000012879e-01 -4.499999999999995115e-01 1.336500000000002242e+00
5.000000000000013323e-01 -4.499999999999995115e-01 1.489125000000002697e+00
5.500000000000013767e-01 -4.499999999999995115e-01 1.650000000000002798e+00
6.000000000000014211e-01 -4.499999999999995115e-01 1.819125000000003212e+00
6.500000000000014655e-01 -4.499999999999995115e-01 1.996500000000003494e+00
7.000000000000015099e-01 -4.499999999999995115e-01 2.182125000000004089e+00
7.500000000000015543e-01 -4.499999999999995115e-01 2.376000000000004331e+00
8.000000000000015987e-01 -4.499999999999995115e-01 2.578125000000004441e+00
8.500000000000016431e-01 -4.499999999999995115e-01 2.788500000000004864e+00
9.000000000000016875e-01 -4.499999999999995115e-01 3.007125000000005155e+00
9.500000000000017319e-01 -4.499999999999995115e-01 3.234000000000005759e+00
-1.000000000000000000e+00 -3.999999999999994671e-01 1.260000000000002229e-01
-9.499999999999999556e-01 -3.999999999999994671e-01 1.058750000000001912e-01
-8.999999999999999112e-01 -3.999999999999994671e-01 8.750000000000014710e-02
-8.499999999999998668e-01 -3.999999999999994671e-01 7.087500000000011846e-02
-7.999999999999998224e-01 -3.999999999999994671e-01 5.600000000000009137e-02
-7.499999999999997780e-01 -3.999999999999994671e-01 4.287500000000007278e-02
-6.999999999999997335e-01 -3.999999999999994671e-01 3.150000000000005573e-02
-6.499999999999996891e-01 -3.999999999999994671e-01 2.187500000000003678e-02
-5.999999999999996447e-01 -3.999999999999994671e-01 1.400000000000002284e-02
-5.499999999999996003e-01 -3.999999999999994671e-01 7.875000000000013933e-03
-4.999999999999995559e-01 -3.999999999999994671e-01 3.500000000000005711e-03
-4.499999999999995115e-01 -3.999999999999994671e-01 8.750000000000014277e-04
-3.999999999999994671e-01 -3.999999999999994671e-01 0.000000000000000000e+00
-3.499999999999994227e-01 -3.999999999999994671e-01 4.125000000000007133e-03
-2.999999999999993783e-01 -3.999999999999994671e-01 1.650000000000002853e-02
-2.499999999999993339e-01 -3.999999999999994671e-01 3.712500000000006767e-02
-1.999999999999992895e-01 -3.999999999999994671e-01 6.600000000000011413e-02
-1.499999999999992450e-01 -3.999999999999994671e-01 1.031250000000001749e-01
-9.999999999999920064e-02 -3.999999999999994671e-01 1.485000000000002707e-01
-4.999999999999915623e-02 -3.999999999999994671e-01 2.021250000000003599e-01
8.881784197001252323e-16 -3.999999999999994671e-01 2.640000000000004565e-01
5.000000000000093259e-02 -3.999999999999994671e-01 3.341250000000005604e-01
1.000000000000009770e-01 -3.999999999999994671e-01 4.125000000000006994e-01
1.500000000000010214e-01 -3.999999999999994671e-01 4.991250000000008735e-01
2.000000000000010658e-01 -3.999999999999994671e-01 5.940000000000010827e-01
2.500000000000011102e-01 -3.999999999999994671e-01 6.971250000000012159e-01
3.000000000000011546e-01 -3.999999999999994671e-01 8.085000000000014397e-01
3.500000000000011990e-01 -3.999999999999994671e-01 9.281250000000016431e-01
4.000000000000012434e-01 -3.999999999999994671e-01 1.056000000000001826e+00
4.500000000000012879e-01 -3.999999999999994671e-01 1.192125000000002100e+00
5.000000000000013323e-01 -3.999999999999994671e-01 1.336500000000002242e+00
5.500000000000013767e-01 -3.999999999999994671e-01 1.489125000000002697e+00
6.000000000000014211e-01 -3.999999999999994671e-01 1.650000000000002798e+00
6.500000000000014655e-01 -3.999999999999994671e-01 1.819125000000003212e+00
7.000000000000015099e-01 -3.999999999999994671e-01 1.996500000000003494e+00
7.500000000000015543e-01 -3.999999999999994671e-01 2.182125000000004089e+00
8.000000000000015987e-01 -3.999999999999994671e-01 2.376000000000004331e+00
8.500000000000016431e-01 -3.999999999999994671e-01 2.578125000000004441e+00
9.000000000000016875e-01 -3.999999999999994671e-01 2.788500000000004864e+00
9.500000000000017319e-01 -3.999999999999994671e-01 3.007125000000005155e+00
-1.000000000000000000e+00 -3.499999999999994227e-01 1.478750000000002562e-01
-9.499999999999999556e-01 -3.499999999999994227e-01 1.260000000000002229e-01
-8.999999999999999112e-01 -3.499999999999994227e-01 1.058750000000001912e-01
-8.499999999999998668e-01 -3.499999999999994227e-01 8.750000000000014710e-02
-7.999999999999998224e-01 -3.499999999999994227e-01 7.087500000000011846e-02
-7.499999999999997780e-01 -3.499999999999994227e-01 5.600000000000009137e-02
-6.999999999999997335e-01 -3.499999999999994227e-01 4.287500000000007278e-02
-6.499999999999996891e-01 -3.499999999999994227e-01 3.150000000000005573e-02
-5.999999999999996447e-01 -3.499999999999994227e-01 2.187500000000003678e-02
-5.499999999999996003e-01 -3.499999999999994227e-01 1.400000000000002284e-02
-4.999999999999995559e-01 -3.499999999999994227e-01 7.875000000000013933e-03
-4.499999999999995115e-01 -3.499999999999994227e-01 3.500000000000005711e-03
-3.999999999999994671e-01 -3.499999999999994227e-01 8.750000000000014277e-04
-3.499999999999994227e-01 -3.499999999999994227e-01 0.000000000000000000e+00
-2.999999999999993783e-01 -3.499999999999994227e-01 4.125000000000007133e-03
-2.499999999999993339e-01 -3.499999999999994227e-01 1.650000000000002853e-02
-1.999999999999992895e-01 -3.499999999999994227e-01 3.712500000000006767e-02
-1.499999999999992450e-01 -3.499999999999994227e-01 6.600000000000011413e-02
-9.999999999999920064e-02 -3.499999999999994227e-01 1.031250000000001749e-01
-4.999999999999915623e-02 -3.499999999999994227e-01 1.485000000000002707e-01
8.881784197001252323e-16 -3.499999999999994227e-01 2.021250000000003599e-01
5.000000000000093259e-02 -3.499999999999994227e-01 2.640000000000004565e-01
1.000000000000009770e-01 -3.499999999999994227e-01 3.341250000000005604e-01
1.500000000000010214e-01 -3.499999999999994227e-01 4.125000000000006994e-01
2.000000000000010658e-01 -3.499999999999994227e-01 4.991250000000008735e-01
2.500000000000011102e-01 -3.499999999999994227e-01 5.940000000000010827e-01
3.000000000000011546e-01 -3.499999999999994227e-01 6.971250000000012159e-01
3.500000000000011990e-01 -3.499999999999994227e-01 8.085000000000014397e-01
4.000000000000012434e-01 -3.499999999999994227e-01 9.281250000000016431e-01
4.500000000000012879e-01 -3.499999999999994227e-01 1.056000000000001826e+00
5.000000000000013323e-01 -3.499999999999994227e-01 1.192125000000002100e+00
5.500000000000013767e-01 -3.499999999999994227e-01 1.336500000000002242e+00
6.000000000000014211e-01 -3.499999999999994227e-01 1.489125000000002697e+00
6.500000000000014655e-01 -3.499999999999994227e-01 1.650000000000002798e+00
7.000000000000015099e-01 -3.499999999999994227e-01 1.819125000000003212e+00
7.500000000000015543e-01 -3.499999999999994227e-01 1.996500000000003494e+00
8.000000000000015987e-01 -3.499999999999994227e-01 2.182125000000004089e+00
8.500000000000016431e-01 -3.499999999999994227e-01 2.376000000000004331e+00
9.000000000000016875e-01 -3.499999999999994227e-01 2.578125000000004441e+00
9.500000000000017319e-01 -3.499999999999994227e-01 2.788500000000004864e+00
-1.000000000000000000e+00 -2.999999999999993783e-01 1.715000000000002911e-01
-9.499999999999999556e-01 -2.999999999999993783e-01 1.478750000000002562e-01
-8.999999999999999112e-01 -2.999999999999993783e-01 1.260000000000002229e-01
-8.499999999999998668e-01 -2.999999999999993783e-01 1.058750000000001912e-01
-7.999999999999998224e-01 -2.999999999999993783e-01 8.750000000000014710e-02
-7.499999999999997780e-01 -2.999999999999993783e-01 7.087500000000011846e-02
-6.999999999999997335e-01 -2.999999999999993783e-01 5.600000000000009137e-02
-6.499999999999996891e-01 -2.999999999999993783e-01 4.287500000000007278e-02
-5.999999999999996447e-01 -2.999999999999993783e-01 3.150000000000005573e-02
-5.499999999999996003e-01 -2.999999999999993783e-01 2.187500000000003678e-02
-4.999999999999995559e-01 -2.999999999999993783e-01 1.400000000000002284e-02
-4.499999999999995115e-01 -2.999999999999993783e-01 7.875000000000013933e-03
-3.999999999999994671e-01 -2.999999999999993783e-01 3.500000000000005711e-03
-3.499999999999994227e-01 -2.999999999999993783e-01 8.750000000000014277e-04
-2.999999999999993783e-01 -2.999999999999993783e-01 0.000000000000000000e+00
-2.499999999999993339e-01 -2.999999999999993783e-01 4.125000000000007133e-03
-1.999999999999992895e-01 -2.999999999999993783e-01 1.650000000000002853e-02
-1.499999999999992450e-01 -2.999999999999993783e-01 3.712500000000006767e-02
-9.999999999999920064e-02 -2.999999999999993783e-01 6.600000000000011413e-02
-4.999999999999915623e-02 -2.999999999999993783e-01 1.031250000000001749e-01
8.881784197001252323e-16 -2.999999999999993783e-01 1.485000000000002707e-01
5.000000000000093259e-02 -2.999999999999993783e-01 2.021250000000003599e-01
1.000000000000009770e-01 -2.999999999999993783e-01 2.640000000000004565e-01
1.500000000000010214e-01 -2.999999999999993783e-01 3.341250000000005604e-01
2.000000000000010658e-01 -2.999999999999993783e-01 4.125000000000006994e-01
2.500000000000011102e-01 -2.999999999999993783e-01 4.991250000000008735e-01
3.000000000000011546e-01 -2.999999999999993783e-01 5.940000000000010827e-01
3.500000000000011990e-01 -2.999999999999993783e-01 6.971250000000012159e-01
4.000000000000012434e-01 -2.999999999999993783e-01 8.085000000000014397e-01
4.500000000000012879e-01 -2.999999999999993783e-01 9.281250000000016431e-01
5.000000000000013323e-01 -2.999999999999993783e-01 1.056000000000001826e+00
5.500000000000013767e-01 -2.999999999999993783e-01 1.192125000000002100e+00
6.000000000000014211e-01 -2.999999999999993783e-01 1.336500000000002242e+00
6.500000000000014655e-01 -2.999999999999993783e-01 1.489125000000002697e+00
7.000000000000015099e-01 -2.999999999999993783e-01 1.650000000000002798e+00
7.500000000000015543e-01 -2.999999999999993783e-01 1.819125000000003212e+00
8.000000000000015987e-01 -2.999999999999993783e-01 1.996500000000003494e+00
8.500000000000016431e-01 -2.999999999999993783e-01 2.182125000000004089e+00
9.000000000000016875e-01 -2.999999999999993783e-01 2.376000000000004331e+00
9.500000000000017319e-01 -2.999999999999993783e-01 2.578125000000004441e+00
-1.000000000000000000e+00 -2.499999999999993339e-01 1.968750000000003275e-01
-9.499999999999999556e-01 -2.499999999999993339e-01 1.715000000000002911e-01
-8.999999999999999112e-01 -2.499999999999993339e-01 1.478750000000002562e-01
-8.499999999999998668e-01 -2.499999999999993339e-01 1.260000000000002229e-01
-7.999999999999998224e-01 -2.499999999999993339e-01 1.058750000000001912e-01
-7.499999999999997780e-01 -2.499999999999993339e-01 8.750000000000014710e-02
-6.999999999999997335e-01 -2.499999999999993339e-01 7.087500000000011846e-02
-6.499999999999996891e-01 -2.499999999999993339e-01 5.600000000000009137e-02
-5.999999999999996447e-01 -2.499999999999993339e-01 4.287500000000007278e-02
-5.499999999999996003e-01 -2.499999999999993339e-01 3.150000000000005573e-02
-4.999999999999995559e-01 -2.499999999999993339e-01 2.187500000000003678e-02
-4.499999999999995115e-01 -2.499999999999993339e-01 1.400000000000002284e-02
-3.999999999999994671e-01 -2.499999999999993339e-01 7.875000000000013933e-03
-3.499999999999994227e-01 -2.499999999999993339e-01 3.500000000000005711e-03
-2.999999999999993783e-01 -2.499999999999993339e-01 8.750000000000014277e-04
-2.499999999999993339e-01 -2.499999999999993339e-01 0.000000000000000000e+00
-1.999999999999992895e-01 -2.499999999999993339e-01 4.125000000000007133e-03
-1.499999999999992450e-01 -2.499999999999993339e-01 1.650000000000002853e-02
-9.999999999999920064e-02 -2.499999999999993339e-01 3.712500000000006767e-02
-4.999999999999915623e-02 -2.499999999999993339e-01 6.600000000000011413e-02
8.881784197001252323e-16 -2.499999999999993339e-01 1.031250000000001749e-01
5.000000000000093259e-02 -2.499999999999993339e-01 1.485000000000002707e-01
1.000000000000009770e-01 -2.499999999999993339e-01 2.021250000000003599e-01
1.500000000000010214e-01 -2.499999999999993339e-01 2.640000000000004565e-01
2.000000000000010658e-01 -2.499999999999993339e-01 3.341250000000005604e-01
2.500000000000011102e-01 -2.499999999999993339e-01 4.125000000000006994e-01
3.000000000000011546e-01 -2.499999999999993339e-01 4.991250000000008735e-01
3.500000000000011990e-01 -2.499999999999993339e-01 5.940000000000010827e-01
4.000000000000012434e-01 -2.499999999999993339e-01 6.971250000000012159e-01
4.500000000000012879e-01 -2.499999999999993339e-01 8.085000000000014397e-01
5.000000000000013323e-01 -2.499999999999993339e-01 9.281250000000016431e-01
5.500000000000013767e-01 -2.499999999999993339e-01 1.056000000000001826e+00
6.000000000000014211e-01 -2.499999999999993339e-01 1.192125000000002100e+00
6.500000000000014655e-01 -2.499999999999993339e-01 1.336500000000002242e+00
7.000000000000015099e-01 -2.499999999999993339e-01 1.489125000000002697e+00
7.500000000000015543e-01 -2.499999999999993339e-01 1.650000000000002798e+00
8.000000000000015987e-01 -2.499999999999993339e-01 1.819125000000003212e+00
8.500000000000016431e-01 -2.499999999999993339e-01 1.996500000000003494e+00
9.000000000000016875e-01 -2.499999999999993339e-01 2.182125000000004089e+00
9.500000000000017319e-01 -2.499999999999993339e-01 2.376000000000004331e+00
-1.000000000000000000e+00 -1.999999999999992895e-01 2.240000000000003655e-01
-9.499999999999999556e-01 -1.999999999999992895e-01 1.968750000000003275e-01
-8.999999999999999112e-01 -1.999999999999992895e-01 1.715000000000002911e-01
-8.499999999999998668e-01 -1.999999999999992895e-01 1.478750000000002562e-01
-7.999999999999998224e-01 -1.999999999999992895e-01 1.260000000000002229e-01
-7.499999999999997780e-01 -1.999999999999992895e-01 1.058750000000001912e-01
-6.999999999999997335e-01 -1.999999999999992895e-01 8.750000000000014710e-02
-6.499999999999996891e-01 -1.999999999999992895e-01 7.087500000000011846e-02
-5.999999999999996447e-01 -1.999999999999992895e-01 5.600000000000009137e-02
-5.499999999999996003e-01 -1.999999999999992895e-01 4.287500000000007278e-02
-4.999999999999995559e-01 -1.999999999999992895e-01 3.150000000000005573e-02
-4.499999999999995115e-01 -1.999999999999992895e-01 2.187500000000003678e-02
-3.999999999999994671e-01 -1.999999999999992895e-01 1.400000000000002284e-02
-3.499999999999994227e-01 -1.999999999999992895e-01 7.875000000000013933e-03
-2.999999999999993783e-01 -1.999999999999992895e-01 3.500000000000005711e-03
-2.499999999999993339e-01 -1.999999999999992895e-01 8.750000000000014277e-04
-1.999999999999992895e-01 -1.999999999999992895e-01 0.000000000000000000e+00
-1.499999999999992450e-01 -1.999999999999992895e-01 4.125000000000007133e-03
-9.999999999999920064e-02 -1.999999999999992895e-01 1.650000000000002853e-02
-4.999999999999915623e-02 -1.999999999999992895e-01 3.712500000000006767e-02
8.881784197001252323e-16 -1.999999999999992895e-01 6.600000000000011413e-02
5.000000000000093259e-02 -1.999999999999992895e-01 1.031250000000001749e-01
1.000000000000009770e-01 -1.999999999999992895e-01 1.485000000000002707e-01
1.500000000000010214e-01 -1.999999999999992895e-01 2.021250000000003599e-01
2.000000000000010658e-01 -1.999999999999992895e-01 2.640000000000004565e-01
2.500000000000011102e-01 -1.999999999999992895e-01 3.341250000000005604e-01
3.000000000000011546e-01 -1.999999999999992895e-01 4.125000000000006994e-01
3.500000000000011990e-01 -1.999999999999992895e-01 4.991250000000008735e-01
4.000000000000012434e-01 -1.999999999999992895e-01 5.940000000000010827e-01
4.500000000000012879e-01 -1.999999999999992895e-01 6.971250000000012159e-01
5.000000000000013323e-01 -1.999999999999992895e-01 8.085000000000014397e-01
5.500000000000013767e-01 -1.999999999999992895e-01 9.281250000000016431e-01
6.000000000000014211e-01 -1.999999999999992895e-01 1.056000000000001826e+00
6.500000000000014655e-01 -1.999999999999992895e-01 1.192125000000002100e+00
7.000000000000015099e-01 -1.999999999999992895e-01 1.336500000000002242e+00
7.500000000000015543e-01 -1.999999999999992895e-01 1.489125000000002697e+00
8.000000000000015987e-01 -1.999999999999992895e-01 1.650000000000002798e+00
8.500000000000016431e-01 -1.999999999999992895e-01 1.819125000000003212e+00
9.000000000000016875e-01 -1.999999999999992895e-01 1.996500000000003494e+00
9.500000000000017319e-01 -1.999999999999992895e-01 2.182125000000004089e+00
-1.000000000000000000e+00 -1.499999999999992450e-01 2.528750000000004050e-01
-9.499999999999999556e-01 -1.499999999999992450e-01 2.240000000000003655e-01
-8.999999999999999112e-01 -1.499999999999992450e-01 1.968750000000003275e-01
-8.499999999999998668e-01 -1.499999999999992450e-01 1.715000000000002911e-01
-7.999999999999998224e-01 -1.499999999999992450e-01 1.478750000000002562e-01
-7.499999999999997780e-01 -1.499999999999992450e-01 1.260000000000002229e-01
-6.999999999999997335e-01 -1.499999999999992450e-01 1.058750000000001912e-01
-6.499999999999996891e-01 -1.499999999999992450e-01 8.750000000000014710e-02
-5.999999999999996447e-01 -1.499999999999992450e-01 7.087500000000011846e-02
-5.499999999999996003e-01 -1.499999999999992450e-01 5.600000000000009137e-02
-4.999999999999995559e-01 -1.499999999999992450e-01 4.287500000000007278e-02
-4.499999999999995115e-01 -1.499999999999992450e-01 3.150000000000005573e-02
-3.999999999999994671e-01 -1.499999999999992450e-01 2.187500000000003678e-02
-3.499999999999994227e-01 -1.499999999999992450e-01 1.400000000000002284e-02
-2.999999999999993783e-01 -1.499999999999992450e-01 7.875000000000013933e-03
-2.499999999999993339e-01 -1.499999999999992450e-01 3.500000000000005711e-03
-1.999999999999992895e-01 -1.499999999999992450e-01 8.750000000000014277e-04
-1.499999999999992450e-01 -1.499999999999992450e-01 0.000000000000000000e+00
-9.999999999999920064e-02 -1.499999999999992450e-01 4.125000000000007133e-03
-4.999999999999915623e-02 -1.499999999999992450e-01 1.650000000000002853e-02
8.881784197001252323e-16 -1.499999999999992450e-01 3.712500000000006767e-02
5.000000000000093259e-02 -1.499999999999992450e-01 6.600000000000011413e-02
1.000000000000009770e-01 -1.499999999999992450e-01 1.031250000000001749e-01
1.500000000000010214e-01 -1.499999999999992450e-01 1.485000000000002707e-01
2.000000000000010658e-01 -1.499999999999992450e-01 2.021250000000003599e-01
2.500000000000011102e-01 -1.499999999999992450e-01 2.640000000000004565e-01
3.000000000000011546e-01 -1.499999999999992450e-01 3.341250000000005604e-01
3.500000000000011990e-01 -1.499999999999992450e-01 4.125000000000006994e-01
4.000000000000012434e-01 -1.499999999999992450e-01 4.991250000000008735e-01
4.500000000000012879e-01 -1.499999999999992450e-01 5.940000000000010827e-01
5.000000000000013323e-01 -1.499999999999992450e-01 6.971250000000012159e-01
5.500000000000013767e-01 -1.499999999999992450e-01 8.085000000000014397e-01
6.000000000000014211e-01 -1.499999999999992450e-01 9.281250000000016431e-01
6.500000000000014655e-01 -1.499999999999992450e-01 1.056000000000001826e+00
7.000000000000015099e-01 -1.499999999999992450e-01 1.192125000000002100e+00
7.500000000000015543e-01 -1.499999999999992450e-01 1.336500000000002242e+00
8.000000000000015987e-01 -1.499999999999992450e-01 1.489125000000002697e+00
8.500000000000016431e-01 -1.499999999999992450e-01 1.650000000000002798e+00
9.000000000000016875e-01 -1.499999999999992450e-01 1.819125000000003212e+00
9.500000000000017319e-01 -1.499999999999992450e-01 1.996500000000003494e+00
-1.000000000000000000e+00 -9.999999999999920064e-02 2.835000000000004738e-01
-9.499999999999999556e-01 -9.999999999999920064e-02 2.528750000000004050e-01
-8.999999999999999112e-01 -9.999999999999920064e-02 2.240000000000003655e-01
-8.499999999999998668e-01 -9.999999999999920064e-02 1.968750000000003275e-01
-7.999999999999998224e-01 -9.999999999999920064e-02 1.715000000000002911e-01
-7.499999999999997780e-01 -9.999999999999920064e-02 1.478750000000002562e-01
-6.999999999999997335e-01 -9.999999999999920064e-02 1.260000000000002229e-01
-6.499999999999996891e-01 -9.999999999999920064e-02 1.058750000000001912e-01
-5.999999999999996447e-01 -9.999999999999920064e-02 8.750000000000014710e-02
-5.499999999999996003e-01 -9.999999999999920064e-02 7.087500000000011846e-02
-4.999999999999995559e-01 -9.999999999999920064e-02 5.600000000000009137e-02
-4.499999999999995115e-01 -9.999999999999920064e-02 4.287500000000007278e-02
-3.999999999999994671e-01 -9.999999999999920064e-02 3.150000000000005573e-02
-3.499999999999994227e-01 -9.999999999999920064e-02 2.187500000000003678e-02
-2.999999999999993783e-01 -9.999999999999920064e-02 1.400000000000002284e-02
-2.499999999999993339e-01 -9.999999999999920064e-02 7.875000000000013933e-03
-1.999999999999992895e-01 -9.999999999999920064e-02 3.500000000000005711e-03
-1.499999999999992450e-01 -9.999999999999920064e-02 8.750000000000014277e-04
-9.999999999999920064e-02 -9.999999999999920064e-02 0.000000000000000000e+00
-4.999999999999915623e-02 -9.999999999999920064e-02 4.125000000000007133e-03
8.881784197001252323e-16 -9.999999999999920064e-02 1.650000000000002853e-02
5.000000000000093259e-02 -9.999999999999920064e-02 3.712500000000006767e-02
1.000000000000009770e-01 -9.999999999999920064e-02 6.600000000000011413e-02
1.500000000000010214e-01 -9.999999999999920064e-02 1.031250000000001749e-01
2.000000000000010658e-01 -9.999999999999920064e-02 1.485000000000002707e-01
2.500000000000011102e-01 -9.999999999999920064e-02 2.021250000000003599e-01
3.000000000000011546e-01 -9.999999999999920064e-02 2.640000000000004565e-01
3.500000000000011990e-01 -9.999999999999920064e-02 3.341250000000005604e-01
4.000000000000012434e-01 -9.999999999999920064e-02 4.125000000000006994e-01
4.500000000000012879e-01 -9.999999999999920064e-02 4.991250000000008735e-01
5.000000000000013323e-01 -9.999999999999920064e-02 5.940000000000010827e-01
5.500000000000013767e-01 -9.999999999999920064e-02 6.971250000000012159e-01
6.000000000000014211e-01 -9.999999999999920064e-02 8.085000000000014397e-01
6.500000000000014655e-01 -9.999999999999920064e-02 9.281250000000016431e-01
7.000000000000015099e-01 -9.999999999999920064e-02 1.056000000000001826e+00
7.500000000000015543e-01 -9.999999999999920064e-02 1.192125000000002100e+00
8.000000000000015987e-01 -9.999999999999920064e-02 1.336500000000002242e+00
8.500000000000016431e-01 -9.999999999999920064e-02 1.489125000000002697e+00
9.000000000000016875e-01 -9.999999999999920064e-02 1.650000000000002798e+00
9.500000000000017319e-01 -9.999999999999920064e-02 1.819125000000003212e+00
-1.000000000000000000e+00 -4.999999999999915623e-02 3.158750000000005720e-01
-9.499999999999999556e-01 -4.999999999999915623e-02 2.835000000000004738e-01
-8.999999999999999112e-01 -4.999999999999915623e-02 2.528750000000004050e-01
-8.499999999999998668e-01 -4.999999999999915623e-02 2.240000000000003655e-01
-7.999999999999998224e-01 -4.999999999999915623e-02 1.968750000000003275e-01
-7.499999999999997780e-01 -4.999999999999915623e-02 1.715000000000002911e-01
-6.999999999999997335e-01 -4.999999999999915623e-02 1.478750000000002562e-01
-6.499999999999996891e-01 -4.999999999999915623e-02 1.260000000000002229e-01
-5.999999999999996447e-01 -4.999999999999915623e-02 1.058750000000001912e-01
-5.499999999999996003e-01 -4.999999999999915623e-02 8.750000000000014710e-02
-4.999999999999995559e-01 -4.999999999999915623e-02 7.087500000000011846e-02
-4.499999999999995115e-01 -4.999999999999915623e-02 5.600000000000009137e-02
-3.999999999999994671e-01 -4.999999999999915623e-02 4.287500000000007278e-02
-3.499999999999994227e-01 -4.999999999999915623e-02 3.150000000000005573e-02
-2.999999999999993783e-01 -4.999999999999915623e-02 2.187500000000003678e-02
-2.499999999999993339e-01 -4.999999999999915623e-02 1.400000000000002284e-02
-1.999999999999992895e-01 -4.999999999999915623e-02 7.875000000000013933e-03
-1.499999999999992450e-01 -4.999999999999915623e-02 3.500000000000005711e-03
-9.999999999999920064e-02 -4.999999999999915623e-02 8.750000000000014277e-04
-4.999999999999915623e-02 -4.999999999999915623e-02 0.000000000000000000e+00
8.881784197001252323e-16 -4.999999999999915623e-02 4.125000000000007133e-03
5.000000000000093259e-02 -4.999999999999915623e-02 1.650000000000002853e-02
1.000000000000009770e-01 -4.999999999999915623e-02 3.712500000000006767e-02
1.500000000000010214e-01 -4.999999999999915623e-02 6.600000000000011413e-02
2.000000000000010658e-01 -4.999999999999915623e-02 1.031250000000001749e-01
2.500000000000011102e-01 -4.999999999999915623e-02 1.485000000000002707e-01
3.000000000000011546e-01 -4.999999999999915623e-02 2.021250000000003599e-01
3.500000000000011990e-01 -4.999999999999915623e-02 2.640000000000004565e-01
4.000000000000012434e-01 -4.999999999999915623e-02 3.341250000000005604e-01
4.500000000000012879e-01 -4.999999999999915623e-02 4.125000000000006994e-01
5.000000000000013323e-01 -4.999999999999915623e-02 4.991250000000008735e-01
5.500000000000013767e-01 -4.999999999999915623e-02 5.940000000000010827e-01
6.000000000000014211e-01 -4.999999999999915623e-02 6.971250000000012159e-01
6.500000000000014655e-01 -4.999999999999915623e-02 8.085000000000014397e-01
7.000000000000015099e-01 -4.999999999999915623e-02 9.281250000000016431e-01
7.500000000000015543e-01 -4.999999999999915623e-02 1.056000000000001826e+00
8.000000000000015987e-01 -4.999999999999915623e-02 1.192125000000002100e+00
8.500000000000016431e-01 -4.999999999999915623e-02 1.336500000000002242e+00
9.000000000000016875e-01 -4.999999999999915623e-02 1.489125000000002697e+00
9.500000000000017319e-01 -4.999999999999915623e-02 1.650000000000002798e+00
-1.000000000000000000e+00 8.881784197001252323e-16 1.650000000000002798e+00
-9.499999999999999556e-01 8.881784197001252323e-16 1.489125000000002697e+00
-8.999999999999999112e-01 8.881784197001252323e-16 1.336500000000002242e+00
-8.499999999999998668e-01 8.881784197001252323e-16 1.192125000000002100e+00
-7.999999999999998224e-01 8.881784197001252323e-16 1.056000000000001826e+00
-7.499999999999997780e-01 8.881784197001252323e-16 9.281250000000016431e-01
-6.999999999999997335e-01 8.881784197001252323e-16 8.085000000000014397e-01
-6.499999999999996891e-01 8.881784197001252323e-16 6.971250000000012159e-01
-5.999999999999996447e-01 8.881784197001252323e-16 5.940000000000010827e-01
-5.499999999999996003e-01 8.881784197001252323e-16 4.991250000000008735e-01
-4.999999999999995559e-01 8.881784197001252323e-16 4.125000000000006994e-01
-4.499999999999995115e-01 8.881784197001252323e-16 3.341250000000005604e-01
-3.999999999999994671e-01 8.881784197001252323e-16 2.640000000000004565e-01
-3.499999999999994227e-01 8.881784197001252323e-16 2.021250000000003599e-01
-2.999999999999993783e-01 8.881784197001252323e-16 1.485000000000002707e-01
-2.499999999999993339e-01 8.881784197001252323e-16 1.031250000000001749e-01
-1.999999999999992895e-01 8.881784197001252323e-16 6.600000000000011413e-02
-1.499999999999992450e-01 8.881784197001252323e-16 3.712500000000006767e-02
-9.999999999999920064e-02 8.881784197001252323e-16 1.650000000000002853e-02
-4.999999999999915623e-02 8.881784197001252323e-16 4.125000000000007133e-03
8.881784197001252323e-16 8.881784197001252323e-16 0.000000000000000000e+00
5.000000000000093259e-02 8.881784197001252323e-16 8.750000000000014277e-04
1.000000000000009770e-01 8.881784197001252323e-16 3.500000000000005711e-03
1.500000000000010214e-01 8.881784197001252323e-16 7.875000000000013933e-03
2.000000000000010658e-01 8.881784197001252323e-16 1.400000000000002284e-02
2.500000000000011102e-01 8.881784197001252323e-16 2.187500000000003678e-02
3.000000000000011546e-01 8.881784197001252323e-16 3.150000000000005573e-02
3.500000000000011990e-01 8.881784197001252323e-16 4.287500000000007278e-02
4.000000000000012434e-01 8.881784197001252323e-16 5.600000000000009137e-02
4.500000000000012879e-01 8.881784197001252323e-16 7.087500000000011846e-02
5.000000000000013323e-01 8.881784197001252323e-16 8.750000000000014710e-02
5.500000000000013767e-01 8.881784197001252323e-16 1.058750000000001912e-01
6.000000000000014211e-01 8.881784197001252323e-16 1.260000000000002229e-01
6.500000000000014655e-01 8.881784197001252323e-16 1.478750000000002562e-01
7.000000000000015099e-01 8.881784197001252323e-16 1.715000000000002911e-01
7.500000000000015543e-01 8.881784197001252323e-16 1.968750000000003275e-01
8.000000000000015987e-01 8.881784197001252323e-16 2.240000000000003655e-01
8.500000000000016431e-01 8.881784197001252323e-16 2.528750000000004050e-01
9.000000000000016875e-01 8.881784197001252323e-16 2.835000000000004738e-01
9.500000000000017319e-01 8.881784197001252323e-16 3.158750000000005720e-01
-1.000000000000000000e+00 5.000000000000093259e-02 1.819125000000003212e+00
-9.499999999999999556e-01 5.000000000000093259e-02 1.650000000000002798e+00
-8.999999999999999112e-01 5.000000000000093259e-02 1.489125000000002697e+00
-8.499999999999998668e-01 5.000000000000093259e-02 1.336500000000002242e+00
-7.999999999999998224e-01 5.000000000000093259e-02 1.192125000000002100e+00
-7.499999999999997780e-01 5.000000000000093259e-02 1.056000000000001826e+00
-6.999999999999997335e-01 5.000000000000093259e-02 9.281250000000016431e-01
-6.499999999999996891e-01 5.000000000000093259e-02 8.085000000000014397e-01
-5.999999999999996447e-01 5.000000000000093259e-02 6.971250000000012159e-01
-5.499999999999996003e-01 5.000000000000093259e-02 5.940000000000010827e-01
-4.999999999999995559e-01 5.000000000000093259e-02 4.991250000000008735e-01
-4.499999999999995115e-01 5.000000000000093259e-02 4.125000000000006994e-01
-3.999999999999994671e-01 5.000000000000093259e-02 3.341250000000005604e-01
-3.499999999999994227e-01 5.000000000000093259e-02 2.640000000000004565e-01
-2.999999999999993783e-01 5.000000000000093259e-02 2.021250000000003599e-01
-2.499999999999993339e-01 5.000000000000093259e-02 1.485000000000002707e-01
-1.999999999999992895e-01 5.000000000000093259e-02 1.031250000000001749e-01
-1.499999999999992450e-01 5.000000000000093259e-02 6.600000000000011413e-02
-9.999999999999920064e-02 5.000000000000093259e-02 3.712500000000006767e-02
-4.999999999999915623e-02 5.000000000000093259e-02 1.650000000000002853e-02
8.881784197001252323e-16 5.000000000000093259e-02 4.125000000000007133e-03
5.000000000000093259e-02 5.000000000000093259e-02 0.000000000000000000e+00
1.000000000000009770e-01 5.000000000000093259e-02 8.750000000000014277e-04
1.500000000000010214e-01 5.000000000000093259e-02 3.500000000000005711e-03
2.000000000000010658e-01 5.000000000000093259e-02 7.875000000000013933e-03
2.500000000000011102e-01 5.000000000000093259e-02 1.400000000000002284e-02
3.000000000000011546e-01 5.000000000000093259e-02 2.187500000000003678e-02
3.500000000000011990e-01 5.000000000000093259e-02 3.150000000000005573e-02
4.000000000000012434e-01 5.000000000000093259e-02 4.287500000000007278e-02
4.500000000000012879e-01 5.000000000000093259e-02 5.600000000000009137e-02
5.000000000000013323e-01 5.000000000000093259e-02 7.087500000000011846e-02
5.500000000000013767e-01 5.000000000000093259e-02 8.750000000000014710e-02
6.000000000000014211e-01 5.000000000000093259e-02 1.058750000000001912e-01
6.500000000000014655e-01 5.000000000000093259e-02 1.260000000000002229e-01
7.000000000000015099e-01 5.000000000000093259e-02 1.478750000000002562e-01
7.500000000000015543e-01 5.000000000000093259e-02 1.715000000000002911e-01
8.000000000000015987e-01 5.000000000000093259e-02 1.968750000000003275e-01
8.500000000000016431e-01 5.000000000000093259e-02 2.240000000000003655e-01
9.000000000000016875e-01 5.000000000000093259e-02 2.528750000000004050e-01
9.500000000000017319e-01 5.000000000000093259e-02 2.835000000000004738e-01
-1.000000000000000000e+00 1.000000000000009770e-01 1.996500000000003494e+00
-9.499999999999999556e-01 1.000000000000009770e-01 1.819125000000003212e+00
-8.999999999999999112e-01 1.000000000000009770e-01 1.650000000000002798e+00
-8.499999999999998668e-01 1.000000000000009770e-01 1.489125000000002697e+00
-7.999999999999998224e-01 1.000000000000009770e-01 1.336500000000002242e+00
-7.499999999999997780e-01 1.000000000000009770e-01 1.192125000000002100e+00
-6.999999999999997335e-01 1.000000000000009770e-01 1.056000000000001826e+00
-6.499999999999996891e-01 1.000000000000009770e-01 9.281250000000016431e-01
-5.999999999999996447e-01 1.000000000000009770e-01 8.085000000000014397e-01
-5.499999999999996003e-01 1.000000000000009770e-01 6.971250000000012159e-01
-4.999999999999995559e-01 1.000000000000009770e-01 5.940000000000010827e-01
-4.499999999999995115e-01 1.000000000000009770e-01 4.991250000000008735e-01
-3.999999999999994671e-01 1.000000000000009770e-01 4.125000000000006994e-01
-3.499999999999994227e-01 1.000000000000009770e-01 3.341250000000005604e-01
-2.999999999999993783e-01 1.000000000000009770e-01 2.640000000000004565e-01
-2.499999999999993339e-01 1.000000000000009770e-01 2.021250000000003599e-01
-1.999999999999992895e-01 1.000000000000009770e-01 1.485000000000002707e-01
-1.499999999999992450e-01 1.000000000000009770e-01 1.031250000000001749e-01
-9.999999999999920064e-02 1.000000000000009770e-01 6.600000000000011413e-02
-4.999999999999915623e-02 1.000000000000009770e-01 3.712500000000006767e-02
8.881784197001252323e-16 1.000000000000009770e-01 1.650000000000002853e-02
5.000000000000093259e-02 1.000000000000009770e-01 4.125000000000007133e-03
1.000000000000009770e-01 1.000000000000009770e-01 0.000000000000000000e+00
1.500000000000010214e-01 1.000000000000009770e-01 8.750000000000014277e-04
2.000000000000010658e-01 1.000000000000009770e-01 3.500000000000005711e-03
2.500000000000011102e-01 1.000000000000009770e-01 7.875000000000013933e-03
3.000000000000011546e-01 1.000000000000009770e-01 1.400000000000002284e-02
3.500000000000011990e-01 1.000000000000009770e-01 2.187500000000003678e-02
4.000000000000012434e-01 1.000000000000009770e-01 3.150000000000005573e-02
4.500000000000012879e-01 1.000000000000009770e-01 4.287500000000007278e-02
5.000000000000013323e-01 1.000000000000009770e-01 5.600000000000009137e-02
5.500000000000013767e-01 1.000000000000009770e-01 7.087500000000011846e-02
6.000000000000014211e-01 1.000000000000009770e-01 8.750000000000014710e-02
6.500000000000014655e-01 1.000000000000009770e-01 1.058750000000001912e-01
7.000000000000015099e-01 1.000000000000009770e-01 1.260000000000002229e-01
7.500000000000015543e-01 1.000000000000009770e-01 1.478750000000002562e-01
8.000000000000015987e-01 1.000000000000009770e-01 1.715000000000002911e-01
8.500000000000016431e-01 1.000000000000009770e-01 1.968750000000003275e-01
9.000000000000016875e-01 1.000000000000009770e-01 2.240000000000003655e-01
9.500000000000017319e-01 1.000000000000009770e-01 2.528750000000004050e-01
-1.000000000000000000e+00 1.500000000000010214e-01 2.182125000000004089e+00
-9.499999999999999556e-01 1.500000000000010214e-01 1.996500000000003494e+00
-8.999999999999999112e-01 1.500000000000010214e-01 1.819125000000003212e+00
-8.499999999999998668e-01 1.500000000000010214e-01 1.650000000000002798e+00
-7.999999999999998224e-01 1.500000000000010214e-01 1.489125000000002697e+00
-7.499999999999997780e-01 1.500000000000010214e-01 1.336500000000002242e+00
-6.999999999999997335e-01 1.500000000000010214e-01 1.192125000000002100e+00
-6.499999999999996891e-01 1.500000000000010214e-01 1.056000000000001826e+00
-5.999999999999996447e-01 1.500000000000010214e-01 9.281250000000016431e-01
-5.499999999999996003e-01 1.500000000000010214e-01 8.085000000000014397e-01
-4.999999999999995559e-01 1.500000000000010214e-01 6.971250000000012159e-01
-4.499999999999995115e-01 1.500000000000010214e-01 5.940000000000010827e-01
-3.999999999999994671e-01 1.500000000000010214e-01 4.991250000000008735e-01
-3.499999999999994227e-01 1.500000000000010214e-01 4.125000000000006994e-01
-2.999999999999993783e-01 1.500000000000010214e-01 3.341250000000005604e-01
-2.499999999999993339e-01 1.500000000000010214e-01 2.640000000000004565e-01
-1.999999999999992895e-01 1.500000000000010214e-01 2.021250000000003599e-01
-1.499999999999992450e-01 1.500000000000010214e-01 1.485000000000002707e-01
-9.999999999999920064e-02 1.500000000000010214e-01 1.031250000000001749e-01
-4.999999999999915623e-02 1.500000000000010214e-01 6.600000000000011413e-02
8.881784197001252323e-16 1.500000000000010214e-01 3.712500000000006767e-02
5.000000000000093259e-02 1.500000000000010214e-01 1.650000000000002853e-02
1.000000000000009770e-01 1.500000000000010214e-01 4.125000000000007133e-03
1.500000000000010214e-01 1.500000000000010214e-01 0.000000000000000000e+00
2.000000000000010658e-01 1.500000000000010214e-01 8.750000000000014277e-04
2.500000000000011102e-01 1.500000000000010214e-01 3.500000000000005711e-03
3.000000000000011546e-01 1.500000000000010214e-01 7.875000000000013933e-03
3.500000000000011990e-01 1.500000000000010214e-01 1.400000000000002284e-02
4.000000000000012434e-01 1.500000000000010214e-01 2.187500000000003678e-02
4.500000000000012879e-01 1.500000000000010214e-01 3.150000000000005573e-02
5.000000000000013323e-01 1.500000000000010214e-01 4.287500000000007278e-02
5.500000000000013767e-01 1.500000000000010214e-01 5.600000000000009137e-02
6.000000000000014211e-01 1.500000000000010214e-01 7.087500000000011846e-02
6.500000000000014655e-01 1.500000000000010214e-01 8.750000000000014710e-02
7.000000000000015099e-01 1.500000000000010214e-01 1.058750000000001912e-01
7.500000000000015543e-01 1.500000000000010214e-01 1.260000000000002229e-01
8.000000000000015987e-01 1.500000000000010214e-01 1.478750000000002562e-01
8.500000000000016431e-01 1.500000000000010214e-01 1.715000000000002911e-01
9.000000000000016875e-01 1.500000000000010214e-01 1.968750000000003275e-01
9.500000000000017319e-01 1.500000000000010214e-01 2.240000000000003655e-01
-1.000000000000000000e+00 2.000000000000010658e-01 2.376000000000004331e+00
-9.499999999999999556e-01 2.000000000000010658e-01 2.182125000000004089e+00
-8.999999999999999112e-01 2.000000000000010658e-01 1.996500000000003494e+00
-8.499999999999998668e-01 2.000000000000010658e-01 1.819125000000003212e+00
-7.999999999999998224e-01 2.000000000000010658e-01 1.650000000000002798e+00
-7.499999999999997780e-01 2.000000000000010658e-01 1.489125000000002697e+00
-6.999999999999997335e-01 2.000000000000010658e-01 1.336500000000002242e+00
-6.499999999999996891e-01 2.000000000000010658e-01 1.192125000000002100e+00
-5.999999999999996447e-01 2.000000000000010658e-01 1.056000000000001826e+00
-5.499999999999996003e-01 2.000000000000010658e-01 9.281250000000016431e-01
-4.999999999999995559e-01 2.000000000000010658e-01 8.085000000000014397e-01
-4.499999999999995115e-01 2.000000000000010658e-01 6.971250000000012159e-01
-3.999999999999994671e-01 2.000000000000010658e-01 5.940000000000010827e-01
-3.499999999999994227e-01 2.000000000000010658e-01 4.991250000000008735e-01
-2.999999999999993783e-01 2.000000000000010658e-01 4.125000000000006994e-01
-2.499999999999993339e-01 2.000000000000010658e-01 3.341250000000005604e-01
-1.999999999999992895e-01 2.000000000000010658e-01 2.640000000000004565e-01
-1.499999999999992450e-01 2.000000000000010658e-01 2.021250000000003599e-01
-9.999999999999920064e-02 2.000000000000010658e-01 1.485000000000002707e-01
-4.999999999999915623e-02 2.000000000000010658e-01 1.031250000000001749e-01
8.881784197001252323e-16 2.000000000000010658e-01 6.600000000000011413e-02
5.000000000000093259e-02 2.000000000000010658e-01 3.712500000000006767e-02
1.000000000000009770e-01 2.000000000000010658e-01 1.650000000000002853e-02
1.500000000000010214e-01 2.000000000000010658e-01 4.125000000000007133e-03
2.000000000000010658e-01 2.000000000000010658e-01 0.000000000000000000e+00
2.500000000000011102e-01 2.000000000000010658e-01 8.750000000000014277e-04
3.000000000000011546e-01 2.000000000000010658e-01 3.500000000000005711e-03
3.500000000000011990e-01 2.000000000000010658e-01 7.875000000000013933e-03
4.000000000000012434e-01 2.000000000000010658e-01 1.400000000000002284e-02
4.500000000000012879e-01 2.000000000000010658e-01 2.187500000000003678e-02
5.000000000000013323e-01 2.000000000000010658e-01 3.150000000000005573e-02
5.500000000000013767e-01 2.000000000000010658e-01 4.287500000000007278e-02
6.000000000000014211e-01 2.000000000000010658e-01 5.600000000000009137e-02
6.500000000000014655e-01 2.000000000000010658e-01 7.087500000000011846e-02
7.000000000000015099e-01 2.000000000000010658e-01 8.750000000000014710e-02
7.500000000000015543e-01 2.000000000000010658e-01 1.058750000000001912e-01
8.000000000000015987e-01 2.000000000000010658e-01 1.260000000000002229e-01
8.500000000000016431e-01 2.000000000000010658e-01 1.478750000000002562e-01
9.000000000000016875e-01 2.000000000000010658e-01 1.715000000000002911e-01
9.500000000000017319e-01 2.000000000000010658e-01 1.968750000000003275e-01
-1.000000000000000000e+00 2.500000000000011102e-01 2.578125000000004441e+00
-9.499999999999999556e-01 2.500000000000011102e-01 2.376000000000004331e+00
-8.999999999999999112e-01 2.500000000000011102e-01 2.182125000000004089e+00
-8.499999999999998668e-01 2.500000000000011102e-01 1.996500000000003494e+00
-7.999999999999998224e-01 2.500000000000011102e-01 1.819125000000003212e+00
-7.499999999999997780e-01 2.500000000000011102e-01 1.650000000000002798e+00
-6.999999999999997335e-01 2.500000000000011102e-01 1.489125000000002697e+00
-6.499999999999996891e-01 2.500000000000011102e-01 1.336500000000002242e+00
-5.999999999999996447e-01 2.500000000000011102e-01 1.192125000000002100e+00
-5.499999999999996003e-01 2.500000000000011102e-01 1.056000000000001826e+00
-4.999999999999995559e-01 2.500000000000011102e-01 9.281250000000016431e-01
-4.499999999999995115e-01 2.500000000000011102e-01 8.085000000000014397e-01
-3.999999999999994671e-01 2.500000000000011102e-01 6.971250000000012159e-01
-3.499999999999994227e-01 2.500000000000011102e-01 5.940000000000010827e-01
-2.999999999999993783e-01 2.500000000000011102e-01 4.991250000000008735e-01
-2.499999999999993339e-01 2.500000000000011102e-01 4.125000000000006994e-01
-1.999999999999992895e-01 2.500000000000011102e-01 3.341250000000005604e-01
-1.499999999999992450e-01 2.500000000000011102e-01 2.640000000000004565e-01
-9.999999999999920064e-02 2.500000000000011102e-01 2.021250000000003599e-01
-4.999999999999915623e-02 2.500000000000011102e-01 1.485000000000002707e-01
8.881784197001252323e-16 2.500000000000011102e-01 1.031250000000001749e-01
5.000000000000093259e-02 2.500000000000011102e-01 6.600000000000011413e-02
1.000000000000009770e-01 2.500000000000011102e-01 3.712500000000006767e-02
1.500000000000010214e-01 2.500000000000011102e-01 1.650000000000002853e-02
2.000000000000010658e-01 2.500000000000011102e-01 4.125000000000007133e-03
2.500000000000011102e-01 2.500000000000011102e-01 0.000000000000000000e+00
3.000000000000011546e-01 2.500000000000011102e-01 8.750000000000014277e-04
3.500000000000011990e-01 2.500000000000011102e-01 3.500000000000005711e-03
4.000000000000012434e-01 2.500000000000011102e-01 7.875000000000013933e-03
4.500000000000012879e-01 2.500000000000011102e-01 1.400000000000002284e-02
5.000000000000013323e-01 2.500000000000011102e-01 2.187500000000003678e-02
5.500000000000013767e-01 2.500000000000011102e-01 3.150000000000005573e-02
6.000000000000014211e-01 2.500000000000011102e-01 4.287500000000007278e-02
6.500000000000014655e-01 2.500000000000011102e-01 5.600000000000009137e-02
7.000000000000015099e-01 2.500000000000011102e-01 7.087500000000011846e-02
7.500000000000015543e-01 2.500000000000011102e-01 8.750000000000014710e-02
8.000000000000015987e-01 2.500000000000011102e-01 1.058750000000001912e-01
8.500000000000016431e-01 2.500000000000011102e-01 1.260000000000002229e-01
9.000000000000016875e-01 2.500000000000011102e-01 1.478750000000002562e-01
9.500000000000017319e-01 2.500000000000011102e-01 1.715000000000002911e-01
-1.000000000000000000e+00 3.000000000000011546e-01 2.788500000000004864e+00
-9.499999999999999556e-01 3.000000000000011546e-01 2.578125000000004441e+00
-8.999999999999999112e-01 3.000000000000011546e-01 2.376000000000004331e+00
-8.499999999999998668e-01 3.000000000000011546e-01 2.182125000000004089e+00
-7.999999999999998224e-01 3.000000000000011546e-01 1.996500000000003494e+00
-7.499999999999997780e-01 3.000000000000011546e-01 1.819125000000003212e+00
-6.999999999999997335e-01 3.000000000000011546e-01 1.650000000000002798e+00
-6.499999999999996891e-01 3.000000000000011546e-01 1.489125000000002697e+00
-5.999999999999996447e-01 3.000000000000011546e-01 1.336500000000002242e+00
-5.499999999999996003e-01 3.000000000000011546e-01 1.192125000000002100e+00
-4.999999999999995559e-01 3.000000000000011546e-01 1.056000000000001826e+00
-4.499999999999995115e-01 3.000000000000011546e-01 9.281250000000016431e-01
-3.999999999999994671e-01 3.000000000000011546e-01 8.085000000000014397e-01
-3.499999999999994227e-01 3.000000000000011546e-01 6.971250000000012159e-01
-2.999999999999993783e-01 3.000000000000011546e-01 5.940000000000010827e-01
-2.499999999999993339e-01 3.000000000000011546e-01 4.991250000000008735e-01
-1.999999999999992895e-01 3.000000000000011546e-01 4.125000000000006994e-01
-1.499999999999992450e-01 3.000000000000011546e-01 3.341250000000005604e-01
-9.999999999999920064e-02 3.000000000000011546e-01 2.640000000000004565e-01
-4.999999999999915623e-02 3.000000000000011546e-01 2.021250000000003599e-01
8.881784197001252323e-16 3.000000000000011546e-01 1.485000000000002707e-01
5.000000000000093259e-02 3.000000000000011546e-01 1.031250000000001749e-01
1.000000000000009770e-01 3.000000000000011546e-01 6.600000000000011413e-02
1.500000000000010214e-01 3.000000000000011546e-01 3.712500000000006767e-02
2.000000000000010658e-01 3.000000000000011546e-01 1.650000000000002853e-02
2.500000000000011102e-01 3.000000000000011546e-01 4.125000000000007133e-03
3.000000000000011546e-01 3.000000000000011546e-01 0.000000000000000000e+00
3.500000000000011990e-01 3.000000000000011546e-01 8.750000000000014277e-04
4.000000000000012434e-01 3.000000000000011546e-01 3.500000000000005711e-03
4.500000000000012879e-01 3.000000000000011546e-01 7.875000000000013933e-03
5.000000000000013323e-01 3.000000000000011546e-01 1.400000000000002284e-02
5.500000000000013767e-01 3.000000000000011546e-01 2.187500000000003678e-02
6.000000000000014211e-01 3.000000000000011546e-01 3.150000000000005573e-02
6.500000000000014655e-01 3.000000000000011546e-01 4.287500000000007278e-02
7.000000000000015099e-01 3.000000000000011546e-01 5.600000000000009137e-02
7.500000000000015543e-01 3.000000000000011546e-01 7.087500000000011846e-02
8.000000000000015987e-01 3.000000000000011546e-01 8.750000000000014710e-02
8.500000000000016431e-01 3.000000000000011546e-01 1.058750000000001912e-01
9.000000000000016875e-01 3.000000000000011546e-01 1.260000000000002229e-01
9.500000000000017319e-01 3.000000000000011546e-01 1.478750000000002562e-01
-1.000000000000000000e+00 3.500000000000011990e-01 3.007125000000005155e+00
-9.499999999999999556e-01 3.500000000000011990e-01 2.788500000000004864e+00
-8.999999999999999112e-01 3.500000000000011990e-01 2.578125000000004441e+00
-8.499999999999998668e-01 3.500000000000011990e-01 2.376000000000004331e+00
-7.999999999999998224e-01 3.500000000000011990e-01 2.182125000000004089e+00
-7.499999999999997780e-01 3.500000000000011990e-01 1.996500000000003494e+00
-6.999999999999997335e-01 3.500000000000011990e-01 1.819125000000003212e+00
-6.499999999999996891e-01 3.500000000000011990e-01 1.650000000000002798e+00
-5.999999999999996447e-01 3.500000000000011990e-01 1.489125000000002697e+00
-5.499999999999996003e-01 3.500000000000011990e-01 1.336500000000002242e+00
-4.999999999999995559e-01 3.500000000000011990e-01 1.192125000000002100e+00
-4.499999999999995115e-01 3.500000000000011990e-01 1.056000000000001826e+00
-3.999999999999994671e-01 3.500000000000011990e-01 9.281250000000016431e-01
-3.499999999999994227e-01 3.500000000000011990e-01 8.085000000000014397e-01
-2.999999999999993783e-01 3.500000000000011990e-01 6.971250000000012159e-01
-2.499999999999993339e-01 3.500000000000011990e-01 5.940000000000010827e-01
-1.999999999999992895e-01 3.500000000000011990e-01 4.991250000000008735e-01
-1.499999999999992450e-01 3.500000000000011990e-01 4.125000000000006994e-01
-9.999999999999920064e-02 3.500000000000011990e-01 3.341250000000005604e-01
-4.999999999999915623e-02 3.500000000000011990e-01 2.640000000000004565e-01
8.881784197001252323e-16 3.500000000000011990e-01 2.021250000000003599e-01
5.000000000000093259e-02 3.500000000000011990e-01 1.485000000000002707e-01
1.000000000000009770e-01 3.500000000000011990e-01 1.031250000000001749e-01
1.500000000000010214e-01 3.500000000000011990e-01 6.600000000000011413e-02
2.000000000000010658e-01 3.500000000000011990e-01 3.712500000000006767e-02
2.500000000000011102e-01 3.500000000000011990e-01 1.650000000000002853e-02
3.000000000000011546e-01 3.500000000000011990e-01 4.125000000000007133e-03
3.500000000000011990e-01 3.500000000000011990e-01 0.000000000000000000e+00
4.000000000000012434e-01 3.500000000000011990e-01 8.750000000000014277e-04
4.500000000000012879e-01 3.500000000000011990e-01 3.500000000000005711e-03
5.000000000000013323e-01 3.500000000000011990e-01 7.875000000000013933e-03
5.500000000000013767e-01 3.500000000000011990e-01 1.400000000000002284e-02
6.000000000000014211e-01 3.500000000000011990e-01 2.187500000000003678e-02
6.500000000000014655e-01 3.500000000000011990e-01 3.150000000000005573e-02
7.000000000000015099e-01 3.500000000000011990e-01 4.287500000000007278e-02
7.500000000000015543e-01 3.500000000000011990e-01 5.600000000000009137e-02
8.000000000000015987e-01 3.500000000000011990e-01 7.087500000000011846e-02
8.500000000000016431e-01 3.500000000000011990e-01 8.750000000000014710e-02
9.000000000000016875e-01 3.500000000000011990e-01 1.058750000000001912e-01
9.500000000000017319e-01 3.500000000000011990e-01 1.260000000000002229e-01
-1.000000000000000000e+00 4.000000000000012434e-01 3.234000000000005759e+00
-9.499999999999999556e-01 4.000000000000012434e-01 3.007125000000005155e+00
-8.999999999999999112e-01 4.000000000000012434e-01 2.788500000000004864e+00
-8.499999999999998668e-01 4.000000000000012434e-01 2.578125000000004441e+00
-7.999999999999998224e-01 4.000000000000012434e-01 2.376000000000004331e+00
-7.499999999999997780e-01 4.000000000000012434e-01 2.182125000000004089e+00
-6.999999999999997335e-01 4.000000000000012434e-01 1.996500000000003494e+00
-6.499999999999996891e-01 4.000000000000012434e-01 1.819125000000003212e+00
-5.999999999999996447e-01 4.000000000000012434e-01 1.650000000000002798e+00
-5.499999999999996003e-01 4.000000000000012434e-01 1.489125000000002697e+00
-4.999999999999995559e-01 4.000000000000012434e-01 1.336500000000002242e+00
-4.499999999999995115e-01 4.000000000000012434e-01 1.192125000000002100e+00
-3.999999999999994671e-01 4.000000000000012434e-01 1.056000000000001826e+00
-3.499999999999994227e-01 4.000000000000012434e-01 9.281250000000016431e-01
-2.999999999999993783e-01 4.000000000000012434e-01 8.085000000000014397e-01
-2.499999999999993339e-01 4.000000000000012434e-01 6.971250000000012159e-01
-1.999999999999992895e-01 4.000000000000012434e-01 5.940000000000010827e-01
-1.499999999999992450e-01 4.000000000000012434e-01 4.991250000000008735e-01
-9.999999999999920064e-02 4.000000000000012434e-01 4.125000000000006994e-01
-4.999999999999915623e-02 4.000000000000012434e-01 3.341250000000005604e-01
8.881784197001252323e-16 4.000000000000012434e-01 2.640000000000004565e-01
5.000000000000093259e-02 4.000000000000012434e-01 2.021250000000003599e-01
1.000000000000009770e-01 4.000000000000012434e-01 1.485000000000002707e-01
1.500000000000010214e-01 4.000000000000012434e-01 1.031250000000001749e-01
2.000000000000010658e-01 4.000000000000012434e-01 6.600000000000011413e-02
2.500000000000011102e-01 4.000000000000012434e-01 3.712500000000006767e-02
3.000000000000011546e-01 4.000000000000012434e-01 1.650000000000002853e-02
3.500000000000011990e-01 4.000000000000012434e-01 4.125000000000007133e-03
4.000000000000012434e-01 4.000000000000012434e-01 0.000000000000000000e+00
4.500000000000012879e-01 4.000000000000012434e-01 8.750000000000014277e-04
5.000000000000013323e-01 4.000000000000012434e-01 3.500000000000005711e-03
5.500000000000013767e-01 4.000000000000012434e-01 7.875000000000013933e-03
6.000000000000014211e-01 4.000000000000012434e-01 1.400000000000002284e-02
6.500000000000014655e-01 4.000000000000012434e-01 2.187500000000003678e-02
7.000000000000015099e-01 4.000000000000012434e-01 3.150000000000005573e-02
7.500000000000015543e-01 4.000000000000012434e-01 4.287500000000007278e-02
8.000000000000015987e-01 4.000000000000012434e-01 5.600000000000009137e-02
8.500000000000016431e-01 4.000000000000012434e-01 7.087500000000011846e-02
9.000000000000016875e-01 4.000000000000012434e-01 8.750000000000014710e-02
9.500000000000017319e-01 4.000000000000012434e-01 1.058750000000001912e-01
-1.000000000000000000e+00 4.500000000000012879e-01 3.469125000000005787e+00
-9.499999999999999556e-01 4.500000000000012879e-01 3.234000000000005759e+00
-8.999999999999999112e-01 4.500000000000012879e-01 3.007125000000005155e+00
-8.499999999999998668e-01 4.500000000000012879e-01 2.788500000000004864e+00
-7.999999999999998224e-01 4.500000000000012879e-01 2.578125000000004441e+00
-7.499999999999997780e-01 4.500000000000012879e-01 2.376000000000004331e+00
-6.999999999999997335e-01 4.500000000000012879e-01 2.182125000000004089e+00
-6.499999999999996891e-01 4.500000000000012879e-01 1.996500000000003494e+00
-5.999999999999996447e-01 4.500000000000012879e-01 1.819125000000003212e+00
-5.499999999999996003e-01 4.500000000000012879e-01 1.650000000000002798e+00
-4.999999999999995559e-01 4.500000000000012879e-01 1.489125000000002697e+00
-4.499999999999995115e-01 4.500000000000012879e-01 1.336500000000002242e+00
-3.999999999999994671e-01 4.500000000000012879e-01 1.192125000000002100e+00
-3.499999999999994227e-01 4.500000000000012879e-01 1.056000000000001826e+00
-2.999999999999993783e-01 4.500000000000012879e-01 9.281250000000016431e-01
-2.499999999999993339e-01 4.500000000000012879e-01 8.085000000000014397e-01
-1.999999999999992895e-01 4.500000000000012879e-01 6.971250000000012159e-01
-1.499999999999992450e-01 4.500000000000012879e-01 5.940000000000010827e-01
-9.999999999999920064e-02 4.500000000000012879e-01 4.991250000000008735e-01
-4.999999999999915623e-02 4.500000000000012879e-01 4.125000000000006994e-01
8.881784197001252323e-16 4.500000000000012879e-01 3.341250000000005604e-01
5.000000000000093259e-02 4.500000000000012879e-01 2.640000000000004565e-01
1.000000000000009770e-01 4.500000000000012879e-01 2.021250000000003599e-01
1.500000000000010214e-01 4.500000000000012879e-01 1.485000000000002707e-01
2.000000000000010658e-01 4.500000000000012879e-01 1.031250000000001749e-01
2.500000000000011102e-01 4.500000000000012879e-01 6.600000000000011413e-02
3.000000000000011546e-01 4.500000000000012879e-01 3.712500000000006767e-02
3.500000000000011990e-01 4.500000000000012879e-01 1.650000000000002853e-02
4.000000000000012434e-01 4.500000000000012879e-01 4.125000000000007133e-03
4.500000000000012879e-01 4.500000000000012879e-01 0.000000000000000000e+00
5.000000000000013323e-01 4.500000000000012879e-01 8.750000000000014277e-04
5.500000000000013767e-01 4.500000000000012879e-01 3.500000000000005711e-03
6.000000000000014211e-01 4.500000000000012879e-01 7.875000000000013933e-03
6.500000000000014655e-01 4.500000000000012879e-01 1.400000000000002284e-02
7.000000000000015099e-01 4.500000000000012879e-01 2.187500000000003678e-02
7.500000000000015543e-01 4.500000000000012879e-01 3.150000000000005573e-02
8.000000000000015987e-01 4.500000000000012879e-01 4.287500000000007278e-02
8.500000000000016431e-01 4.500000000000012879e-01 5.600000000000009137e-02
9.000000000000016875e-01 4.500000000000012879e-01 7.087500000000011846e-02
9.500000000000017319e-01 4.500000000000012879e-01 8.750000000000014710e-02
-1.000000000000000000e+00 5.000000000000013323e-01 3.712500000000006573e+00
-9.499999999999999556e-01 5.000000000000013323e-01 3.469125000000005787e+00
-8.999999999999999112e-01 5.000000000000013323e-01 3.234000000000005759e+00
-8.499999999999998668e-01 5.000000000000013323e-01 3.007125000000005155e+00
-7.999999999999998224e-01 5.000000000000013323e-01 2.788500000000004864e+00
-7.499999999999997780e-01 5.000000000000013323e-01 2.578125000000004441e+00
-6.999999999999997335e-01 5.000000000000013323e-01 2.376000000000004331e+00
-6.499999999999996891e-01 5.000000000000013323e-01 2.182125000000004089e+00
-5.999999999999996447e-01 5.000000000000013323e-01 1.996500000000003494e+00
-5.499999999999996003e-01 5.000000000000013323e-01 1.819125000000003212e+00
-4.999999999999995559e-01 5.000000000000013323e-01 1.650000000000002798e+00
-4.499999999999995115e-01 5.000000000000013323e-01 1.489125000000002697e+00
-3.999999999999994671e-01 5.000000000000013323e-01 1.336500000000002242e+00
-3.499999999999994227e-01 5.000000000000013323e-01 1.192125000000002100e+00
-2.999999999999993783e-01 5.000000000000013323e-01 1.056000000000001826e+00
-2.499999999999993339e-01 5.000000000000013323e-01 9.281250000000016431e-01
-1.999999999999992895e-01 5.000000000000013323e-01 8.085000000000014397e-01
-1.499999999999992450e-01 5.000000000000013323e-01 6.971250000000012159e-01
-9.999999999999920064e-02 5.000000000000013323e-01 5.940000000000010827e-01
-4.999999999999915623e-02 5.000000000000013323e-01 4.991250000000008735e-01
8.881784197001252323e-16 5.000000000000013323e-01 4.125000000000006994e-01
5.000000000000093259e-02 5.000000000000013323e-01 3.341250000000005604e-01
1.000000000000009770e-01 5.000000000000013323e-01 2.640000000000004565e-01
1.500000000000010214e-01 5.000000000000013323e-01 2.021250000000003599e-01
2.000000000000010658e-01 5.000000000000013323e-01 1.485000000000002707e-01
2.500000000000011102e-01 5.000000000000013323e-01 1.031250000000001749e-01
3.000000000000011546e-01 5.000000000000013323e-01 6.600000000000011413e-02
3.500000000000011990e-01 5.000000000000013323e-01 3.712500000000006767e-02
4.000000000000012434e-01 5.000000000000013323e-01 1.650000000000002853e-02
4.500000000000012879e-01 5.000000000000013323e-01 4.125000000000007133e-03
5.000000000000013323e-01 5.000000000000013323e-01 0.000000000000000000e+00
5.500000000000013767e-01 5.000000000000013323e-01 8.750000000000014277e-04
6.000000000000014211e-01 5.000000000000013323e-01 3.500000000000005711e-03
6.500000000000014655e-01 5.000000000000013323e-01 7.875000000000013933e-03
7.000000000000015099e-01 5.000000000000013323e-01 1.400000000000002284e-02
7.500000000000015543e-01 5.000000000000013323e-01 2.187500000000003678e-02
8.000000000000015987e-01 5.000000000000013323e-01 3.150000000000005573e-02
8.500000000000016431e-01 5.000000000000013323e-01 4.287500000000007278e-02
9.000000000000016875e-01 5.000000000000013323e-01 5.600000000000009137e-02
9.500000000000017319e-01 5.000000000000013323e-01 7.087500000000011846e-02
-1.000000000000000000e+00 5.500000000000013767e-01 3.964125000000006782e+00
-9.499999999999999556e-01 5.500000000000013767e-01 3.712500000000006573e+00
-8.999999999999999112e-01 5.500000000000013767e-01 3.469125000000005787e+00
-8.499999999999998668e-01 5.500000000000013767e-01 3.234000000000005759e+00
-7.999999999999998224e-01 5.500000000000013767e-01 3.007125000000005155e+00
-7.499999999999997780e-01 5.500000000000013767e-01 2.788500000000004864e+00
-6.999999999999997335e-01 5.500000000000013767e-01 2.578125000000004441e+00
-6.499999999999996891e-01 5.500000000000013767e-01 2.376000000000004331e+00
-5.999999999999996447e-01 5.500000000000013767e-01 2.182125000000004089e+00
-5.499999999999996003e-01 5.500000000000013767e-01 1.996500000000003494e+00
-4.999999999999995559e-01 5.500000000000013767e-01 1.819125000000003212e+00
-4.499999999999995115e-01 5.500000000000013767e-01 1.650000000000002798e+00
-3.999999999999994671e-01 5.500000000000013767e-01 1.489125000000002697e+00
-3.499999999999994227e-01 5.500000000000013767e-01 1.336500000000002242e+00
-2.999999999999993783e-01 5.500000000000013767e-01 1.192125000000002100e+00
-2.499999999999993339e-01 5.500000000000013767e-01 1.056000000000001826e+00
-1.999999999999992895e-01 5.500000000000013767e-01 9.281250000000016431e-01
-1.499999999999992450e-01 5.500000000000013767e-01 8.085000000000014397e-01
-9.999999999999920064e-02 5.500000000000013767e-01 6.971250000000012159e-01
-4.999999999999915623e-02 5.500000000000013767e-01 5.940000000000010827e-01
8.881784197001252323e-16 5.500000000000013767e-01 4.991250000000008735e-01
5.000000000000093259e-02 5.500000000000013767e-01 4.125000000000006994e-01
1.000000000000009770e-01 5.500000000000013767e-01 3.341250000000005604e-01
1.500000000000010214e-01 5.500000000000013767e-01 2.640000000000004565e-01
2.000000000000010658e-01 5.500000000000013767e-01 2.021250000000003599e-01
2.500000000000011102e-01 5.500000000000013767e-01 1.485000000000002707e-01
3.000000000000011546e-01 5.500000000000013767e-01 1.031250000000001749e-01
3.500000000000011990e-01 5.500000000000013767e-01 6.600000000000011413e-02
4.000000000000012434e-01 5.500000000000013767e-01 3.712500000000006767e-02
4.500000000000012879e-01 5.500000000000013767e-01 1.650000000000002853e-02
5.000000000000013323e-01 5.500000000000013767e-01 4.125000000000007133e-03
5.500000000000013767e-01 5.500000000000013767e-01 0.000000000000000000e+00
6.000000000000014211e-01 5.500000000000013767e-01 8.750000000000014277e-04
6.500000000000014655e-01 5.500000000000013767e-01 3.500000000000005711e-03
7.000000000000015099e-01 5.500000000000013767e-01 7.875000000000013933e-03
7.500000000000015543e-01 5.500000000000013767e-01 1.400000000000002284e-02
8.000000000000015987e-01 5.500000000000013767e-01 2.187500000000003678e-02
8.500000000000016431e-01 5.500000000000013767e-01 3.150000000000005573e-02
9.000000000000016875e-01 5.500000000000013767e-01 4.287500000000007278e-02
9.500000000000017319e-01 5.500000000000013767e-01 5.600000000000009137e-02
-1.000000000000000000e+00 6.000000000000014211e-01 4.224000000000007304e+00
-9.499999999999999556e-01 6.000000000000014211e-01 3.964125000000006782e+00
-8.999999999999999112e-01 6.000000000000014211e-01 3.712500000000006573e+00
-8.499999999999998668e-01 6.000000000000014211e-01 3.469125000000005787e+00
-7.999999999999998224e-01 6.000000000000014211e-01 3.234000000000005759e+00
-7.499999999999997780e-01 6.000000000000014211e-01 3.007125000000005155e+00
-6.999999999999997335e-01 6.000000000000014211e-01 2.788500000000004864e+00
-6.499999999999996891e-01 6.000000000000014211e-01 2.578125000000004441e+00
-5.999999999999996447e-01 6.000000000000014211e-01 2.376000000000004331e+00
-5.499999999999996003e-01 6.000000000000014211e-01 2.182125000000004089e+00
-4.999999999999995559e-01 6.000000000000014211e-01 1.996500000000003494e+00
-4.499999999999995115e-01 6.000000000000014211e-01 1.819125000000003212e+00
-3.999999999999994671e-01 6.000000000000014211e-01 1.650000000000002798e+00
-3.499999999999994227e-01 6.000000000000014211e-01 1.489125000000002697e+00
-2.999999999999993783e-01 6.000000000000014211e-01 1.336500000000002242e+00
-2.499999999999993339e-01 6.000000000000014211e-01 1.192125000000002100e+00
-1.999999999999992895e-01 6.000000000000014211e-01 1.056000000000001826e+00
-1.499999999999992450e-01 6.000000000000014211e-01 9.281250000000016431e-01
-9.999999999999920064e-02 6.000000000000014211e-01 8.085000000000014397e-01
-4.999999999999915623e-02 6.000000000000014211e-01 6.971250000000012159e-01
8.881784197001252323e-16 6.000000000000014211e-01 5.940000000000010827e-01
5.000000000000093259e-02 6.000000000000014211e-01 4.991250000000008735e-01
1.000000000000009770e-01 6.000000000000014211e-01 4.125000000000006994e-01
1.500000000000010214e-01 6.000000000000014211e-01 3.341250000000005604e-01
2.000000000000010658e-01 6.000000000000014211e-01 2.640000000000004565e-01
2.500000000000011102e-01 6.000000000000014211e-01 2.021250000000003599e-01
3.000000000000011546e-01 6.000000000000014211e-01 1.485000000000002707e-01
3.500000000000011990e-01 6.000000000000014211e-01 1.031250000000001749e-01
4.000000000000012434e-01 6.000000000000014211e-01 6.600000000000011413e-02
4.500000000000012879e-01 6.000000000000014211e-01 3.712500000000006767e-02
5.000000000000013323e-01 6.000000000000014211e-01 1.650000000000002853e-02
5.500000000000013767e-01 6.000000000000014211e-01 4.125000000000007133e-03
6.000000000000014211e-01 6.000000000000014211e-01 0.000000000000000000e+00
6.500000000000014655e-01 6.000000000000014211e-01 8.750000000000014277e-04
7.000000000000015099e-01 6.000000000000014211e-01 3.500000000000005711e-03
7.500000000000015543e-01 6.000000000000014211e-01 7.875000000000013933e-03
8.000000000000015987e-01 6.000000000000014211e-01 1.400000000000002284e-02
8.500000000000016431e-01 6.000000000000014211e-01 2.187500000000003678e-02
9.000000000000016875e-01 6.000000000000014211e-01 3.150000000000005573e-02
9.500000000000017319e-01 6.000000000000014211e-01 4.287500000000007278e-02
-1.000000000000000000e+00 6.500000000000014655e-01 4.492125000000007695e+00
-9.499999999999999556e-01 6.500000000000014655e-01 4.224000000000007304e+00
-8.999999999999999112e-01 6.500000000000014655e-01 3.964125000000006782e+00
-8.499999999999998668e-01 6.500000000000014655e-01 3.712500000000006573e+00
-7.999999999999998224e-01 6.500000000000014655e-01 3.469125000000005787e+00
-7.499999999999997780e-01 6.500000000000014655e-01 3.234000000000005759e+00
-6.999999999999997335e-01 6.500000000000014655e-01 3.007125000000005155e+00
-6.499999999999996891e-01 6.500000000000014655e-01 2.788500000000004864e+00
-5.999999999999996447e-01 6.500000000000014655e-01 2.578125000000004441e+00
-5.499999999999996003e-01 6.500000000000014655e-01 2.376000000000004331e+00
-4.999999999999995559e-01 6.500000000000014655e-01 2.182125000000004089e+00
-4.499999999999995115e-01 6.500000000000014655e-01 1.996500000000003494e+00
-3.999999999999994671e-01 6.500000000000014655e-01 1.819125000000003212e+00
-3.499999999999994227e-01 6.500000000000014655e-01 1.650000000000002798e+00
-2.999999999999993783e-01 6.500000000000014655e-01 1.489125000000002697e+00
-2.499999999999993339e-01 6.500000000000014655e-01 1.336500000000002242e+00
-1.999999999999992895e-01 6.500000000000014655e-01 1.192125000000002100e+00
-1.499999999999992450e-01 6.500000000000014655e-01 1.056000000000001826e+00
-9.999999999999920064e-02 6.500000000000014655e-01 9.281250000000016431e-01
-4.999999999999915623e-02 6.500000000000014655e-01 8.085000000000014397e-01
8.881784197001252323e-16 6.500000000000014655e-01 6.971250000000012159e-01
5.000000000000093259e-02 6.500000000000014655e-01 5.940000000000010827e-01
1.000000000000009770e-01 6.500000000000014655e-01 4.991250000000008735e-01
1.500000000000010214e-01 6.500000000000014655e-01 4.125000000000006994e-01
2.000000000000010658e-01 6.500000000000014655e-01 3.341250000000005604e-01
2.500000000000011102e-01 6.500000000000014655e-01 2.640000000000004565e-01
3.000000000000011546e-01 6.500000000000014655e-01 2.021250000000003599e-01
3.500000000000011990e-01 6.500000000000014655e-01 1.485000000000002707e-01
4.000000000000012434e-01 6.500000000000014655e-01 1.031250000000001749e-01
4.500000000000012879e-01 6.500000000000014655e-01 6.600000000000011413e-02
5.000000000000013323e-01 6.500000000000014655e-01 3.712500000000006767e-02
5.500000000000013767e-01 6.500000000000014655e-01 1.650000000000002853e-02
6.000000000000014211e-01 6.500000000000014655e-01 4.125000000000007133e-03
6.500000000000014655e-01 6.500000000000014655e-01 0.000000000000000000e+00
7.000000000000015099e-01 6.500000000000014655e-01 8.750000000000014277e-04
7.500000000000015543e-01 6.500000000000014655e-01 3.500000000000005711e-03
8.000000000000015987e-01 6.500000000000014655e-01 7.875000000000013933e-03
8.500000000000016431e-01 6.500000000000014655e-01 1.400000000000002284e-02
9.000000000000016875e-01 6.500000000000014655e-01 2.187500000000003678e-02
9.500000000000017319e-01 6.500000000000014655e-01 3.150000000000005573e-02
-1.000000000000000000e+00 7.000000000000015099e-01 4.768500000000008399e+00
-9.499999999999999556e-01 7.000000000000015099e-01 4.492125000000007695e+00
-8.999999999999999112e-01 7.000000000000015099e-01 4.224000000000007304e+00
-8.499999999999998668e-01 7.000000000000015099e-01 3.964125000000006782e+00
-7.999999999999998224e-01 7.000000000000015099e-01 3.712500000000006573e+00
-7.499999999999997780e-01 7.000000000000015099e-01 3.469125000000005787e+00
-6.999999999999997335e-01 7.000000000000015099e-01 3.234000000000005759e+00
-6.499999999999996891e-01 7.000000000000015099e-01 3.007125000000005155e+00
-5.999999999999996447e-01 7.000000000000015099e-01 2.788500000000004864e+00
-5.499999999999996003e-01 7.000000000000015099e-01 2.578125000000004441e+00
-4.999999999999995559e-01 7.000000000000015099e-01 2.376000000000004331e+00
-4.499999999999995115e-01 7.000000000000015099e-01 2.182125000000004089e+00
-3.999999999999994671e-01 7.000000000000015099e-01 1.996500000000003494e+00
-3.499999999999994227e-01 7.000000000000015099e-01 1.819125000000003212e+00
-2.999999999999993783e-01 7.000000000000015099e-01 1.650000000000002798e+00
-2.499999999999993339e-01 7.000000000000015099e-01 1.489125000000002697e+00
-1.999999999999992895e-01 7.000000000000015099e-01 1.336500000000002242e+00
-1.499999999999992450e-01 7.000000000000015099e-01 1.192125000000002100e+00
-9.999999999999920064e-02 7.000000000000015099e-01 1.056000000000001826e+00
-4.999999999999915623e-02 7.000000000000015099e-01 9.281250000000016431e-01
8.881784197001252323e-16 7.000000000000015099e-01 8.085000000000014397e-01
5.000000000000093259e-02 7.000000000000015099e-01 6.971250000000012159e-01
1.000000000000009770e-01 7.000000000000015099e-01 5.940000000000010827e-01
1.500000000000010214e-01 7.000000000000015099e-01 4.991250000000008735e-01
2.000000000000010658e-01 7.000000000000015099e-01 4.125000000000006994e-01
2.500000000000011102e-01 7.000000000000015099e-01 3.341250000000005604e-01
3.000000000000011546e-01 7.000000000000015099e-01 2.640000000000004565e-01
3.500000000000011990e-01 7.000000000000015099e-01 2.021250000000003599e-01
4.000000000000012434e-01 7.000000000000015099e-01 1.485000000000002707e-01
4.500000000000012879e-01 7.000000000000015099e-01 1.031250000000001749e-01
5.000000000000013323e-01 7.000000000000015099e-01 6.600000000000011413e-02
5.500000000000013767e-01 7.000000000000015099e-01 3.712500000000006767e-02
6.000000000000014211e-01 7.000000000000015099e-01 1.650000000000002853e-02
6.500000000000014655e-01 7.000000000000015099e-01 4.125000000000007133e-03
7.000000000000015099e-01 7.000000000000015099e-01 0.000000000000000000e+00
7.500000000000015543e-01 7.000000000000015099e-01 8.750000000000014277e-04
8.000000000000015987e-01 7.000000000000015099e-01 3.500000000000005711e-03
8.500000000000016431e-01 7.000000000000015099e-01 7.875000000000013933e-03
9.000000000000016875e-01 7.000000000000015099e-01 1.400000000000002284e-02
9.500000000000017319e-01 7.000000000000015099e-01 2.187500000000003678e-02
-1.000000000000000000e+00 7.500000000000015543e-01 5.053125000000008527e+00
-9.499999999999999556e-01 7.500000000000015543e-01 4.768500000000008399e+00
-8.999999999999999112e-01 7.500000000000015543e-01 4.492125000000007695e+00
-8.499999999999998668e-01 7.500000000000015543e-01 4.224000000000007304e+00
-7.999999999999998224e-01 7.500000000000015543e-01 3.964125000000006782e+00
-7.499999999999997780e-01 7.500000000000015543e-01 3.712500000000006573e+00
-6.999999999999997335e-01 7.500000000000015543e-01 3.469125000000005787e+00
-6.499999999999996891e-01 7.500000000000015543e-01 3.234000000000005759e+00
-5.999999999999996447e-01 7.500000000000015543e-01 3.007125000000005155e+00
-5.499999999999996003e-01 7.500000000000015543e-01 2.788500000000004864e+00
-4.999999999999995559e-01 7.500000000000015543e-01 2.578125000000004441e+00
-4.499999999999995115e-01 7.500000000000015543e-01 2.376000000000004331e+00
-3.999999999999994671e-01 7.500000000000015543e-01 2.182125000000004089e+00
-3.499999999999994227e-01 7.500000000000015543e-01 1.996500000000003494e+00
-2.999999999999993783e-01 7.500000000000015543e-01 1.819125000000003212e+00
-2.499999999999993339e-01 7.500000000000015543e-01 1.650000000000002798e+00
-1.999999999999992895e-01 7.500000000000015543e-01 1.489125000000002697e+00
-1.499999999999992450e-01 7.500000000000015543e-01 1.336500000000002242e+00
-9.999999999999920064e-02 7.500000000000015543e-01 1.192125000000002100e+00
-4.999999999999915623e-02 7.500000000000015543e-01 1.056000000000001826e+00
8.881784197001252323e-16 7.500000000000015543e-01 9.281250000000016431e-01
5.000000000000093259e-02 7.500000000000015543e-01 8.085000000000014397e-01
1.000000000000009770e-01 7.500000000000015543e-01 6.971250000000012159e-01
1.500000000000010214e-01 7.500000000000015543e-01 5.940000000000010827e-01
2.000000000000010658e-01 7.500000000000015543e-01 4.991250000000008735e-01
2.500000000000011102e-01 7.500000000000015543e-01 4.125000000000006994e-01
3.000000000000011546e-01 7.500000000000015543e-01 3.341250000000005604e-01
3.500000000000011990e-01 7.500000000000015543e-01 2.640000000000004565e-01
4.000000000000012434e-01 7.500000000000015543e-01 2.021250000000003599e-01
4.500000000000012879e-01 7.500000000000015543e-01 1.485000000000002707e-01
5.000000000000013323e-01 7.500000000000015543e-01 1.031250000000001749e-01
5.500000000000013767e-01 7.500000000000015543e-01 6.600000000000011413e-02
6.000000000000014211e-01 7.500000000000015543e-01 3.712500000000006767e-02
6.500000000000014655e-01 7.500000000000015543e-01 1.650000000000002853e-02
7.000000000000015099e-01 7.500000000000015543e-01 4.125000000000007133e-03
7.500000000000015543e-01 7.500000000000015543e-01 0.000000000000000000e+00
8.000000000000015987e-01 7.500000000000015543e-01 8.750000000000014277e-04
8.500000000000016431e-01 7.500000000000015543e-01 3.500000000000005711e-03
9.000000000000016875e-01 7.500000000000015543e-01 7.875000000000013933e-03
9.500000000000017319e-01 7.500000000000015543e-01 1.400000000000002284e-02
-1.000000000000000000e+00 8.000000000000015987e-01 5.346000000000008967e+00
-9.499999999999999556e-01 8.000000000000015987e-01 5.053125000000008527e+00
-8.999999999999999112e-01 8.000000000000015987e-01 4.768500000000008399e+00
-8.499999999999998668e-01 8.000000000000015987e-01 4.492125000000007695e+00
-7.999999999999998224e-01 8.000000000000015987e-01 4.224000000000007304e+00
-7.499999999999997780e-01 8.000000000000015987e-01 3.964125000000006782e+00
-6.999999999999997335e-01 8.000000000000015987e-01 3.712500000000006573e+00
-6.499999999999996891e-01 8.000000000000015987e-01 3.469125000000005787e+00
-5.999999999999996447e-01 8.000000000000015987e-01 3.234000000000005759e+00
-5.499999999999996003e-01 8.000000000000015987e-01 3.007125000000005155e+00
-4.999999999999995559e-01 8.000000000000015987e-01 2.788500000000004864e+00
-4.499999999999995115e-01 8.000000000000015987e-01 2.578125000000004441e+00
-3.999999999999994671e-01 8.000000000000015987e-01 2.376000000000004331e+00
-3.499999999999994227e-01 8.000000000000015987e-01 2.182125000000004089e+00
-2.999999999999993783e-01 8.000000000000015987e-01 1.996500000000003494e+00
-2.499999999999993339e-01 8.000000000000015987e-01 1.819125000000003212e+00
-1.999999999999992895e-01 8.000000000000015987e-01 1.650000000000002798e+00
-1.499999999999992450e-01 8.000000000000015987e-01 1.489125000000002697e+00
-9.999999999999920064e-02 8.000000000000015987e-01 1.336500000000002242e+00
-4.999999999999915623e-02 8.000000000000015987e-01 1.192125000000002100e+00
8.881784197001252323e-16 8.000000000000015987e-01 1.056000000000001826e+00
5.000000000000093259e-02 8.000000000000015987e-01 9.281250000000016431e-01
1.000000000000009770e-01 8.000000000000015987e-01 8.085000000000014397e-01
1.500000000000010214e-01 8.000000000000015987e-01 6.971250000000012159e-01
2.000000000000010658e-01 8.000000000000015987e-01 5.940000000000010827e-01
2.500000000000011102e-01 8.000000000000015987e-01 4.991250000000008735e-01
3.000000000000011546e-01 8.000000000000015987e-01 4.125000000000006994e-01
3.500000000000011990e-01 8.000000000000015987e-01 3.341250000000005604e-01
4.000000000000012434e-01 8.000000000000015987e-01 2.640000000000004565e-01
4.500000000000012879e-01 8.000000000000015987e-01 2.021250000000003599e-01
5.000000000000013323e-01 8.000000000000015987e-01 1.485000000000002707e-01
5.500000000000013767e-01 8.000000000000015987e-01 1.031250000000001749e-01
6.000000000000014211e-01 8.000000000000015987e-01 6.600000000000011413e-02
6.500000000000014655e-01 8.000000000000015987e-01 3.712500000000006767e-02
7.000000000000015099e-01 8.000000000000015987e-01 1.650000000000002853e-02
7.500000000000015543e-01 8.000000000000015987e-01 4.125000000000007133e-03
8.000000000000015987e-01 8.000000000000015987e-01 0.000000000000000000e+00
8.500000000000016431e-01 8.000000000000015987e-01 8.750000000000014277e-04
9.000000000000016875e-01 8.000000000000015987e-01 3.500000000000005711e-03
9.500000000000017319e-01 8.000000000000015987e-01 7.875000000000013933e-03
-1.000000000000000000e+00 8.500000000000016431e-01 5.647125000000009720e+00
-9.499999999999999556e-01 8.500000000000016431e-01 5.346000000000008967e+00
-8.999999999999999112e-01 8.500000000000016431e-01 5.053125000000008527e+00
-8.499999999999998668e-01 8.500000000000016431e-01 4.768500000000008399e+00
-7.999999999999998224e-01 8.500000000000016431e-01 4.492125000000007695e+00
-7.499999999999997780e-01 8.500000000000016431e-01 4.224000000000007304e+00
-6.999999999999997335e-01 8.500000000000016431e-01 3.964125000000006782e+00
-6.499999999999996891e-01 8.500000000000016431e-01 3.712500000000006573e+00
-5.999999999999996447e-01 8.500000000000016431e-01 3.469125000000005787e+00
-5.499999999999996003e-01 8.500000000000016431e-01 3.234000000000005759e+00
-4.999999999999995559e-01 8.500000000000016431e-01 3.007125000000005155e+00
-4.499999999999995115e-01 8.500000000000016431e-01 2.788500000000004864e+00
-3.999999999999994671e-01 8.500000000000016431e-01 2.578125000000004441e+00
-3.499999999999994227e-01 8.500000000000016431e-01 2.376000000000004331e+00
-2.999999999999993783e-01 8.500000000000016431e-01 2.182125000000004089e+00
-2.499999999999993339e-01 8.500000000000016431e-01 1.996500000000003494e+00
-1.999999999999992895e-01 8.500000000000016431e-01 1.819125000000003212e+00
-1.499999999999992450e-01 8.500000000000016431e-01 1.650000000000002798e+00
-9.999999999999920064e-02 8.500000000000016431e-01 1.489125000000002697e+00
-4.999999999999915623e-02 8.500000000000016431e-01 1.336500000000002242e+00
8.881784197001252323e-16 8.500000000000016431e-01 1.192125000000002100e+00
5.000000000000093259e-02 8.500000000000016431e-01 1.056000000000001826e+00
1.000000000000009770e-01 8.500000000000016431e-01 9.281250000000016431e-01
1.500000000000010214e-01 8.500000000000016431e-01 8.085000000000014397e-01
2.000000000000010658e-01 8.500000000000016431e-01 6.971250000000012159e-01
2.500000000000011102e-01 8.500000000000016431e-01 5.940000000000010827e-01
3.000000000000011546e-01 8.500000000000016431e-01 4.991250000000008735e-01
3.500000000000011990e-01 8.500000000000016431e-01 4.125000000000006994e-01
4.000000000000012434e-01 8.500000000000016431e-01 3.341250000000005604e-01
4.500000000000012879e-01 8.500000000000016431e-01 2.640000000000004565e-01
5.000000000000013323e-01 8.500000000000016431e-01 2.021250000000003599e-01
5.500000000000013767e-01 8.500000000000016431e-01 1.485000000000002707e-01
6.000000000000014211e-01 8.500000000000016431e-01 1.031250000000001749e-01
6.500000000000014655e-01 8.500000000000016431e-01 6.600000000000011413e-02
7.000000000000015099e-01 8.500000000000016431e-01 3.712500000000006767e-02
7.500000000000015543e-01 8.500000000000016431e-01 1.650000000000002853e-02
8.000000000000015987e-01 8.500000000000016431e-01 4.125000000000007133e-03
8.500000000000016431e-01 8.500000000000016431e-01 0.000000000000000000e+00
9.000000000000016875e-01 8.500000000000016431e-01 8.750000000000014277e-04
9.500000000000017319e-01 8.500000000000016431e-01 3.500000000000005711e-03
-1.000000000000000000e+00 9.000000000000016875e-01 5.956500000000010786e+00
-9.499999999999999556e-01 9.000000000000016875e-01 5.647125000000009720e+00
-8.999999999999999112e-01 9.000000000000016875e-01 5.346000000000008967e+00
-8.499999999999998668e-01 9.000000000000016875e-01 5.053125000000008527e+00
-7.999999999999998224e-01 9.000000000000016875e-01 4.768500000000008399e+00
-7.499999999999997780e-01 9.000000000000016875e-01 4.492125000000007695e+00
-6.999999999999997335e-01 9.000000000000016875e-01 4.224000000000007304e+00
-6.499999999999996891e-01 9.000000000000016875e-01 3.964125000000006782e+00
-5.999999999999996447e-01 9.000000000000016875e-01 3.712500000000006573e+00
-5.499999999999996003e-01 9.000000000000016875e-01 3.469125000000005787e+00
-4.999999999999995559e-01 9.000000000000016875e-01 3.234000000000005759e+00
-4.499999999999995115e-01 9.000000000000016875e-01 3.007125000000005155e+00
-3.999999999999994671e-01 9.000000000000016875e-01 2.788500000000004864e+00
-3.499999999999994227e-01 9.000000000000016875e-01 2.578125000000004441e+00
-2.999999999999993783e-01 9.000000000000016875e-01 2.376000000000004331e+00
-2.499999999999993339e-01 9.000000000000016875e-01 2.182125000000004089e+00
-1.999999999999992895e-01 9.000000000000016875e-01 1.996500000000003494e+00
-1.499999999999992450e-01 9.000000000000016875e-01 1.819125000000003212e+00
-9.999999999999920064e-02 9.000000000000016875e-01 1.650000000000002798e+00
-4.999999999999915623e-02 9.000000000000016875e-01 1.489125000000002697e+00
8.881784197001252323e-16 9.000000000000016875e-01 1.336500000000002242e+00
5.000000000000093259e-02 9.000000000000016875e-01 1.192125000000002100e+00
1.000000000000009770e-01 9.000000000000016875e-01 1.056000000000001826e+00
1.500000000000010214e-01 9.000000000000016875e-01 9.281250000000016431e-01
2.000000000000010658e-01 9.000000000000016875e-01 8.085000000000014397e-01
2.500000000000011102e-01 9.000000000000016875e-01 6.971250000000012159e-01
3.000000000000011546e-01 9.000000000000016875e-01 5.940000000000010827e-01
3.500000000000011990e-01 9.000000000000016875e-01 4.991250000000008735e-01
4.000000000000012434e-01 9.000000000000016875e-01 4.125000000000006994e-01
4.500000000000012879e-01 9.000000000000016875e-01 3.341250000000005604e-01
5.000000000000013323e-01 9.000000000000016875e-01 2.640000000000004565e-01
5.500000000000013767e-01 9.000000000000016875e-01 2.021250000000003599e-01
6.000000000000014211e-01 9.000000000000016875e-01 1.485000000000002707e-01
6.500000000000014655e-01 9.000000000000016875e-01 1.031250000000001749e-01
7.000000000000015099e-01 9.000000000000016875e-01 6.600000000000011413e-02
7.500000000000015543e-01 9.000000000000016875e-01 3.712500000000006767e-02
8.000000000000015987e-01 9.000000000000016875e-01 1.650000000000002853e-02
8.500000000000016431e-01 9.000000000000016875e-01 4.125000000000007133e-03
9.000000000000016875e-01 9.000000000000016875e-01 0.000000000000000000e+00
9.500000000000017319e-01 9.000000000000016875e-01 8.750000000000014277e-04
-1.000000000000000000e+00 9.500000000000017319e-01 6.274125000000011276e+00
-9.499999999999999556e-01 9.500000000000017319e-01 5.956500000000010786e+00
-8.999999999999999112e-01 9.500000000000017319e-01 5.647125000000009720e+00
-8.499999999999998668e-01 9.500000000000017319e-01 5.346000000000008967e+00
-7.999999999999998224e-01 9.500000000000017319e-01 5.053125000000008527e+00
-7.499999999999997780e-01 9.500000000000017319e-01 4.768500000000008399e+00
-6.999999999999997335e-01 9.500000000000017319e-01 4.492125000000007695e+00
-6.499999999999996891e-01 9.500000000000017319e-01 4.224000000000007304e+00
-5.999999999999996447e-01 9.500000000000017319e-01 3.964125000000006782e+00
-5.499999999999996003e-01 9.500000000000017319e-01 3.712500000000006573e+00
-4.999999999999995559e-01 9.500000000000017319e-01 3.469125000000005787e+00
-4.499999999999995115e-01 9.500000000000017319e-01 3.234000000000005759e+00
-3.999999999999994671e-01 9.500000000000017319e-01 3.007125000000005155e+00
-3.499999999999994227e-01 9.500000000000017319e-01 2.788500000000004864e+00
-2.999999999999993783e-01 9.500000000000017319e-01 2.578125000000004441e+00
-2.499999999999993339e-01 9.500000000000017319e-01 2.376000000000004331e+00
-1.999999999999992895e-01 9.500000000000017319e-01 2.182125000000004089e+00
-1.499999999999992450e-01 9.500000000000017319e-01 1.996500000000003494e+00
-9.999999999999920064e-02 9.500000000000017319e-01 1.819125000000003212e+00
-4.999999999999915623e-02 9.500000000000017319e-01 1.650000000000002798e+00
8.881784197001252323e-16 9.500000000000017319e-01 1.489125000000002697e+00
5.000000000000093259e-02 9.500000000000017319e-01 1.336500000000002242e+00
1.000000000000009770e-01 9.500000000000017319e-01 1.192125000000002100e+00
1.500000000000010214e-01 9.500000000000017319e-01 1.056000000000001826e+00
2.000000000000010658e-01 9.500000000000017319e-01 9.281250000000016431e-01
2.500000000000011102e-01 9.500000000000017319e-01 8.085000000000014397e-01
3.000000000000011546e-01 9.500000000000017319e-01 6.971250000000012159e-01
3.500000000000011990e-01 9.500000000000017319e-01 5.940000000000010827e-01
4.000000000000012434e-01 9.500000000000017319e-01 4.991250000000008735e-01
4.500000000000012879e-01 9.500000000000017319e-01 4.125000000000006994e-01
5.000000000000013323e-01 9.500000000000017319e-01 3.341250000000005604e-01
5.500000000000013767e-01 9.500000000000017319e-01 2.640000000000004565e-01
6.000000000000014211e-01 9.500000000000017319e-01 2.021250000000003599e-01
6.500000000000014655e-01 9.500000000000017319e-01 1.485000000000002707e-01
7.000000000000015099e-01 9.500000000000017319e-01 1.031250000000001749e-01
7.500000000000015543e-01 9.500000000000017319e-01 6.600000000000011413e-02
8.000000000000015987e-01 9.500000000000017319e-01 3.712500000000006767e-02
8.500000000000016431e-01 9.500000000000017319e-01 1.650000000000002853e-02
9.000000000000016875e-01 9.500000000000017319e-01 4.125000000000007133e-03
9.500000000000017319e-01 9.500000000000017319e-01 0.000000000000000000e+00


==> data/DCP.dat <==
0.000000000000000000e+00 1.711275445556640591e+02
1.000000000000000000e+00 1.706431149291992142e+02
2.000000000000000000e+00 1.701443077087402287e+02
3.000000000000000000e+00 1.696321855163574241e+02
4.000000000000000000e+00 1.691017718505859477e+02
5.000000000000000000e+00 1.685721669006347554e+02
6.000000000000000000e+00 1.680459303283691384e+02
7.000000000000000000e+00 1.675217596435546739e+02
8.000000000000000000e+00 1.670089338684082065e+02
9.000000000000000000e+00 1.664960928344726483e+02
1.000000000000000000e+01 1.659698529052734273e+02
1.100000000000000000e+01 1.654269961547851437e+02
1.200000000000000000e+01 1.648779901123047011e+02
1.300000000000000000e+01 1.643003585815429801e+02
1.400000000000000000e+01 1.637014219665527435e+02
1.500000000000000000e+01 1.630895191955566474e+02
1.600000000000000000e+01 1.624353898620605605e+02
1.700000000000000000e+01 1.618312979125976483e+02
1.800000000000000000e+01 1.612852580261230457e+02
1.900000000000000000e+01 1.607694877624511776e+02
2.000000000000000000e+01 1.602750683593750125e+02
2.100000000000000000e+01 1.597996804809570222e+02
2.200000000000000000e+01 1.593267645263671852e+02
2.300000000000000000e+01 1.588387483215332168e+02
2.400000000000000000e+01 1.583632154846191327e+02
2.500000000000000000e+01 1.578796929931640705e+02
2.600000000000000000e+01 1.574126593017577989e+02
2.700000000000000000e+01 1.569589028930664085e+02
2.800000000000000000e+01 1.565550579833984273e+02
2.900000000000000000e+01 1.561844369506835903e+02
3.000000000000000000e+01 1.558148518371582156e+02
3.100000000000000000e+01 1.554532356262207031e+02
3.200000000000000000e+01 1.551026837158203193e+02
3.300000000000000000e+01 1.547576957702636662e+02
3.400000000000000000e+01 1.544246783447265727e+02
3.500000000000000000e+01 1.540898146057128884e+02
3.600000000000000000e+01 1.537442446899414108e+02
3.700000000000000000e+01 1.533848982238769452e+02
3.800000000000000000e+01 1.530201005554199298e+02
3.900000000000000000e+01 1.526623884582519395e+02
4.000000000000000000e+01 1.523158250427246116e+02
4.100000000000000000e+01 1.519915754699707122e+02
4.200000000000000000e+01 1.516559564208984341e+02
4.300000000000000000e+01 1.513492697143554722e+02
4.400000000000000000e+01 1.510546069335937602e+02
4.500000000000000000e+01 1.507673255920410043e+02
4.600000000000000000e+01 1.504691783142089889e+02
4.700000000000000000e+01 1.501798904418945426e+02
4.800000000000000000e+01 1.499018995666503997e+02
4.900000000000000000e+01 1.495975207519531125e+02
5.000000000000000000e+01 1.492881103515624943e+02
5.100000000000000000e+01 1.489786711120605389e+02
5.200000000000000000e+01 1.486593997192382801e+02
5.300000000000000000e+01 1.483415338134765591e+02
5.400000000000000000e+01 1.480036407470703068e+02
5.500000000000000000e+01 1.476310894775390636e+02
5.600000000000000000e+01 1.472862705993652241e+02
5.700000000000000000e+01 1.469104632568359250e+02
5.800000000000000000e+01 1.464890893554687636e+02
5.900000000000000000e+01 1.460636277770996116e+02
6.000000000000000000e+01 1.456264457702636719e+02
6.100000000000000000e+01 1.451966583251953011e+02
6.200000000000000000e+01 1.447905410766601619e+02
6.300000000000000000e+01 1.443875823974609318e+02
6.400000000000000000e+01 1.439901397705078239e+02
6.500000000000000000e+01 1.436490859985351562e+02
6.600000000000000000e+01 1.432614945983886798e+02
6.700000000000000000e+01 1.428879641723632687e+02
6.800000000000000000e+01 1.425128070068359420e+02
6.900000000000000000e+01 1.421327801513672000e+02
7.000000000000000000e+01 1.417874420166015739e+02
7.100000000000000000e+01 1.414140527343749909e+02
7.200000000000000000e+01 1.410598187255859273e+02
7.300000000000000000e+01 1.407092184448242165e+02
7.400000000000000000e+01 1.403930398559570278e+02
7.500000000000000000e+01 1.400740116882324173e+02
7.600000000000000000e+01 1.397142578124999943e+02
7.700000000000000000e+01 1.393532200622558719e+02
7.800000000000000000e+01 1.390028787231445335e+02
7.900000000000000000e+01 1.386578533935546886e+02
8.000000000000000000e+01 1.383258013916015727e+02
8.100000000000000000e+01 1.380334815979003906e+02
8.200000000000000000e+01 1.377573857116699116e+02
8.300000000000000000e+01 1.375748889160156239e+02
8.400000000000000000e+01 1.373765458679199298e+02
8.500000000000000000e+01 1.372020179748535043e+02
8.600000000000000000e+01 1.370248159790039040e+02
8.700000000000000000e+01 1.368484129333496071e+02
8.800000000000000000e+01 1.366882185363769509e+02
8.900000000000000000e+01 1.365714964294433571e+02
9.000000000000000000e+01 1.364227461242675759e+02
9.100000000000000000e+01 1.362964834594726540e+02
9.200000000000000000e+01 1.362275993347167855e+02
9.300000000000000000e+01 1.361031961059570392e+02
9.400000000000000000e+01 1.359391734313964832e+02
9.500000000000000000e+01 1.357476925659179585e+02
9.600000000000000000e+01 1.355677909851074219e+02
9.700000000000000000e+01 1.353414225769043071e+02
9.800000000000000000e+01 1.350827665710449139e+02
9.900000000000000000e+01 1.348730111694335960e+02
1.000000000000000000e+02 1.347201193237304722e+02
1.010000000000000000e+02 1.345505899047851699e+02
1.020000000000000000e+02 1.343854452514648301e+02
1.030000000000000000e+02 1.342168881225586006e+02
1.040000000000000000e+02 1.340300073242187580e+02
1.050000000000000000e+02 1.338574104309082031e+02
1.060000000000000000e+02 1.336700315856933514e+02
1.070000000000000000e+02 1.334724102783203250e+02
1.080000000000000000e+02 1.332822903442382767e+02
1.090000000000000000e+02 1.331448017883300849e+02
1.100000000000000000e+02 1.329903874206542866e+02
1.110000000000000000e+02 1.328937428283691418e+02
1.120000000000000000e+02 1.327739942932128940e+02
1.130000000000000000e+02 1.325374418640136582e+02
1.140000000000000000e+02 1.323067504882812386e+02
1.150000000000000000e+02 1.321311221313476665e+02
1.160000000000000000e+02 1.319529171752929813e+02
1.170000000000000000e+02 1.317714370727539119e+02
1.180000000000000000e+02 1.315727755737304676e+02
1.190000000000000000e+02 1.313989303588867301e+02
1.200000000000000000e+02 1.312139559936523483e+02
1.210000000000000000e+02 1.310644332885742074e+02
1.220000000000000000e+02 1.308985226440429699e+02
1.230000000000000000e+02 1.307691987609863418e+02
1.240000000000000000e+02 1.306742317199706918e+02
1.250000000000000000e+02 1.305158033752441327e+02
1.260000000000000000e+02 1.303954724121093705e+02
1.270000000000000000e+02 1.302841076660156148e+02
1.280000000000000000e+02 1.301438716125488213e+02
1.290000000000000000e+02 1.300116290283203000e+02
1.300000000000000000e+02 1.298874926757812602e+02
1.310000000000000000e+02 1.297634533691406205e+02
1.320000000000000000e+02 1.296342832946777435e+02
1.330000000000000000e+02 1.295096641540527287e+02
1.340000000000000000e+02 1.293555154418945392e+02
1.350000000000000000e+02 1.291694241333007938e+02
1.360000000000000000e+02 1.289709257507324196e+02
1.370000000000000000e+02 1.287808633422851585e+02
1.380000000000000000e+02 1.286457037353515602e+02
1.390000000000000000e+02 1.284832406616210960e+02
1.400000000000000000e+02 1.283224501037597634e+02
1.410000000000000000e+02 1.281045420837402276e+02
1.420000000000000000e+02 1.279245805358886798e+02
1.430000000000000000e+02 1.277673071289062534e+02
1.440000000000000000e+02 1.276685833740234273e+02
1.450000000000000000e+02 1.275761386108398483e+02
1.460000000000000000e+02 1.275097422790527446e+02
1.470000000000000000e+02 1.274189929199218625e+02
1.480000000000000000e+02 1.272951968383788994e+02
1.490000000000000000e+02 1.271676013183593739e+02
1.500000000000000000e+02 1.270489093017578170e+02
1.510000000000000000e+02 1.269517758178710949e+02
1.520000000000000000e+02 1.268283094787597634e+02
1.530000000000000000e+02 1.267322441101074162e+02
1.540000000000000000e+02 1.266782794189453227e+02
1.550000000000000000e+02 1.266317228698730446e+02
1.560000000000000000e+02 1.265689462280273574e+02
1.570000000000000000e+02 1.264864094543457043e+02
1.580000000000000000e+02 1.264304055786132892e+02
1.590000000000000000e+02 1.263990162658691361e+02
1.600000000000000000e+02 1.263884301757812523e+02
1.610000000000000000e+02 1.263587036132812500e+02
1.620000000000000000e+02 1.262900578308105537e+02
1.630000000000000000e+02 1.262187434387207077e+02
1.640000000000000000e+02 1.261292405700683616e+02
1.650000000000000000e+02 1.260359819030761628e+02
1.660000000000000000e+02 1.259432479858398324e+02
1.670000000000000000e+02 1.258732322692871151e+02
1.680000000000000000e+02 1.258033653259277287e+02
1.690000000000000000e+02 1.257819161987304710e+02
1.700000000000000000e+02 1.257646958923339753e+02
1.710000000000000000e+02 1.257357432556152332e+02
1.720000000000000000e+02 1.257091328430175849e+02
1.730000000000000000e+02 1.257118972778320369e+02
1.740000000000000000e+02 1.257279580688476699e+02
1.750000000000000000e+02 1.257647076416015750e+02
1.760000000000000000e+02 1.258271492004394645e+02
1.770000000000000000e+02 1.259173786926269543e+02
1.780000000000000000e+02 1.260239524841308594e+02
1.790000000000000000e+02 1.261208767700195210e+02
1.800000000000000000e+02 1.262151193237304767e+02
1.810000000000000000e+02 1.262773010253906136e+02
1.820000000000000000e+02 1.262999073791503974e+02
1.830000000000000000e+02 1.263097018432617062e+02
1.840000000000000000e+02 1.263332940673828091e+02
1.850000000000000000e+02 1.263323043823242244e+02
1.860000000000000000e+02 1.264079574584960994e+02
1.870000000000000000e+02 1.264727348327636776e+02
1.880000000000000000e+02 1.265490364074707088e+02
1.890000000000000000e+02 1.266401885986328182e+02
1.900000000000000000e+02 1.267249740600585994e+02
1.910000000000000000e+02 1.268458444213867153e+02
1.920000000000000000e+02 1.269992541503906125e+02
1.930000000000000000e+02 1.271357266235351631e+02
1.940000000000000000e+02 1.272632858276367074e+02
1.950000000000000000e+02 1.273658837890625080e+02
1.960000000000000000e+02 1.274914822387695210e+02
1.970000000000000000e+02 1.276455078125000000e+02
1.980000000000000000e+02 1.278132107543945324e+02
1.990000000000000000e+02 1.279869812011718864e+02
2.000000000000000000e+02 1.281922436523437625e+02
2.010000000000000000e+02 1.283512796020507949e+02
2.020000000000000000e+02 1.284713217163085801e+02
2.030000000000000000e+02 1.285369107055664131e+02
2.040000000000000000e+02 1.285623635864257608e+02
2.050000000000000000e+02 1.286581420898437500e+02
2.060000000000000000e+02 1.287403610229492301e+02
2.070000000000000000e+02 1.287765692138671909e+02
2.080000000000000000e+02 1.287817791748046830e+02
2.090000000000000000e+02 1.287852627563476631e+02
2.100000000000000000e+02 1.288183941650390807e+02
2.110000000000000000e+02 1.288189862060546886e+02
2.120000000000000000e+02 1.288226469421386753e+02
2.130000000000000000e+02 1.288921018981933457e+02
2.140000000000000000e+02 1.290651962280273324e+02
2.150000000000000000e+02 1.292318666076660065e+02
2.160000000000000000e+02 1.293156719970702966e+02
2.170000000000000000e+02 1.294478041076660020e+02
2.180000000000000000e+02 1.296635102844238077e+02
2.190000000000000000e+02 1.298535054016113293e+02
2.200000000000000000e+02 1.299871879577636662e+02
2.210000000000000000e+02 1.301256808471679847e+02
2.220000000000000000e+02 1.302773611450195403e+02
2.230000000000000000e+02 1.304847186279296807e+02
2.240000000000000000e+02 1.306906837463378963e+02
2.250000000000000000e+02 1.308806423950195494e+02
2.260000000000000000e+02 1.310495324707031273e+02
2.270000000000000000e+02 1.312626747131347713e+02
2.280000000000000000e+02 1.314893116760254088e+02
2.290000000000000000e+02 1.316804431152343682e+02
2.300000000000000000e+02 1.318760263061523403e+02
2.310000000000000000e+02 1.320533120727538972e+02
2.320000000000000000e+02 1.322465797424316349e+02
2.330000000000000000e+02 1.325086585998535043e+02
2.340000000000000000e+02 1.327234390258789176e+02
2.350000000000000000e+02 1.329272636413574276e+02
2.360000000000000000e+02 1.331553878784179688e+02
2.370000000000000000e+02 1.333773399353027287e+02
2.380000000000000000e+02 1.336625260925292764e+02
2.390000000000000000e+02 1.339640048217773369e+02
2.400000000000000000e+02 1.342469822692871162e+02
2.410000000000000000e+02 1.344679403686523642e+02
2.420000000000000000e+02 1.347395783996581997e+02
2.430000000000000000e+02 1.349815914916992199e+02
2.440000000000000000e+02 1.352102264404296932e+02
2.450000000000000000e+02 1.355442211914062511e+02
2.460000000000000000e+02 1.358470536804199185e+02
2.470000000000000000e+02 1.361476867675781364e+02
2.480000000000000000e+02 1.364020246887207009e+02
2.490000000000000000e+02 1.366272259521484216e+02
2.500000000000000000e+02 1.368265597534179676e+02
2.510000000000000000e+02 1.370754290771484420e+02
2.520000000000000000e+02 1.373154978942870912e+02
2.530000000000000000e+02 1.375641629028320381e+02
2.540000000000000000e+02 1.378523329162597690e+02
2.550000000000000000e+02 1.381557846069335938e+02
2.560000000000000000e+02 1.384679660034179847e+02
2.570000000000000000e+02 1.387333830261230503e+02
2.580000000000000000e+02 1.389553506469726472e+02
2.590000000000000000e+02 1.392592405700683571e+02
2.600000000000000000e+02 1.395945788574218795e+02
2.610000000000000000e+02 1.399671600341796989e+02
2.620000000000000000e+02 1.403181919860840026e+02
2.630000000000000000e+02 1.406106509399414222e+02
2.640000000000000000e+02 1.409038745117187545e+02
2.650000000000000000e+02 1.411851373291015648e+02
2.660000000000000000e+02 1.414291856384277253e+02
2.670000000000000000e+02 1.416807717895507608e+02
2.680000000000000000e+02 1.419994966125488247e+02
2.690000000000000000e+02 1.423195162963867233e+02
2.700000000000000000e+02 1.426259785461425622e+02
2.710000000000000000e+02 1.429345541381836142e+02
2.720000000000000000e+02 1.432995011901855378e+02
2.730000000000000000e+02 1.436102587890624989e+02
2.740000000000000000e+02 1.438471769714355446e+02
2.750000000000000000e+02 1.440668374633789028e+02
2.760000000000000000e+02 1.443475386047363145e+02
2.770000000000000000e+02 1.446788438415527480e+02
2.780000000000000000e+02 1.450445593261718784e+02
2.790000000000000000e+02 1.453787425231933526e+02
2.800000000000000000e+02 1.456892135620117301e+02
2.810000000000000000e+02 1.460386305236816611e+02
2.820000000000000000e+02 1.464178614807128724e+02
2.830000000000000000e+02 1.468492601013183503e+02
2.840000000000000000e+02 1.473029594421386719e+02
2.850000000000000000e+02 1.477606375122070403e+02
2.860000000000000000e+02 1.482037892150879088e+02
2.870000000000000000e+02 1.486589169311523619e+02
2.880000000000000000e+02 1.491005160522460926e+02
2.890000000000000000e+02 1.495348956298828114e+02
2.900000000000000000e+02 1.499708888244628895e+02
2.910000000000000000e+02 1.504275309753417957e+02
2.920000000000000000e+02 1.508841349792480457e+02
2.930000000000000000e+02 1.513262164306640614e+02
2.940000000000000000e+02 1.517728581237793151e+02
2.950000000000000000e+02 1.521975979614257994e+02
2.960000000000000000e+02 1.525726568603515716e+02
2.970000000000000000e+02 1.529366836547851562e+02
2.980000000000000000e+02 1.533115692138671875e+02
2.990000000000000000e+02 1.537076394653320222e+02
3.000000000000000000e+02 1.540757823181152162e+02
3.010000000000000000e+02 1.544690106201171886e+02
3.020000000000000000e+02 1.548654449462890739e+02
3.030000000000000000e+02 1.552504335021972679e+02
3.040000000000000000e+02 1.556093905639648369e+02
3.050000000000000000e+02 1.559738806152343784e+02
3.060000000000000000e+02 1.563253875732421818e+02
3.070000000000000000e+02 1.566961566162109420e+02
3.080000000000000000e+02 1.570657125854492051e+02
3.090000000000000000e+02 1.574025329589843807e+02
3.100000000000000000e+02 1.577367877197265784e+02
3.110000000000000000e+02 1.580542349243164040e+02
3.120000000000000000e+02 1.582966317749023233e+02
3.130000000000000000e+02 1.585724835205078307e+02
3.140000000000000000e+02 1.588685340881347656e+02
3.150000000000000000e+02 1.591810946655273256e+02
3.160000000000000000e+02 1.595189733886718955e+02
3.170000000000000000e+02 1.598343530273437523e+02
3.180000000000000000e+02 1.601147061157226403e+02
3.190000000000000000e+02 1.603990319824218886e+02
3.200000000000000000e+02 1.606485241699218705e+02
3.210000000000000000e+02 1.609000991821289119e+02
3.220000000000000000e+02 1.611876828002929756e+02
3.230000000000000000e+02 1.614799644470214730e+02
3.240000000000000000e+02 1.618253924560546864e+02
3.250000000000000000e+02 1.621169662475585938e+02
3.260000000000000000e+02 1.624212832641601381e+02
3.270000000000000000e+02 1.627941482543945426e+02
3.280000000000000000e+02 1.631650889587402276e+02
3.290000000000000000e+02 1.634971939086914006e+02
3.300000000000000000e+02 1.638269053649902389e+02
3.310000000000000000e+02 1.641893142700195369e+02
3.320000000000000000e+02 1.644891223144531409e+02
3.330000000000000000e+02 1.647970230102538949e+02
3.340000000000000000e+02 1.650485615539550963e+02
3.350000000000000000e+02 1.653043899536132812e+02
3.360000000000000000e+02 1.656391918945312511e+02
3.370000000000000000e+02 1.659514642333984398e+02
3.380000000000000000e+02 1.662035122680663903e+02
3.390000000000000000e+02 1.664605096435547011e+02
3.400000000000000000e+02 1.667270475769042832e+02
3.410000000000000000e+02 1.669678231811523403e+02
3.420000000000000000e+02 1.672327322387695290e+02
3.430000000000000000e+02 1.674613291931152332e+02
3.440000000000000000e+02 1.676837637329101653e+02
3.450000000000000000e+02 1.679494090270995912e+02
3.460000000000000000e+02 1.682501876831054801e+02
3.470000000000000000e+02 1.685067883300781091e+02
3.480000000000000000e+02 1.687362533569335881e+02
3.490000000000000000e+02 1.689850605773925736e+02
3.500000000000000000e+02 1.692317926025390591e+02
3.510000000000000000e+02 1.694464506530761696e+02
3.520000000000000000e+02 1.696483316040038858e+02
3.530000000000000000e+02 1.699025900268554778e+02
3.540000000000000000e+02 1.701989054870605287e+02
3.550000000000000000e+02 1.704656188964843864e+02
3.560000000000000000e+02 1.706916239929199151e+02
3.570000000000000000e+02 1.709407325744628849e+02
3.580000000000000000e+02 1.711621998596191361e+02
3.590000000000000000e+02 1.713575402832031216e+02
3.600000000000000000e+02 1.715481831359863349e+02
3.610000000000000000e+02 1.717896508789062295e+02
3.620000000000000000e+02 1.720128385925293060e+02
3.630000000000000000e+02 1.722039659118652253e+02
3.640000000000000000e+02 1.724084158325195517e+02
3.650000000000000000e+02 1.725882418823242119e+02
3.660000000000000000e+02 1.727683998107910099e+02
3.670000000000000000e+02 1.729356547546386764e+02
3.680000000000000000e+02 1.730373939514160213e+02
3.690000000000000000e+02 1.731592213439941474e+02
3.700000000000000000e+02 1.732934159851074014e+02
3.710000000000000000e+02 1.734047758483886810e+02
3.720000000000000000e+02 1.735168931579589753e+02
3.730000000000000000e+02 1.735840394592285065e+02
3.740000000000000000e+02 1.736178491210937409e+02
3.750000000000000000e+02 1.737251718139648347e+02
3.760000000000000000e+02 1.739152407836913881e+02
3.770000000000000000e+02 1.738829136657714685e+02
3.780000000000000000e+02 1.737548989868163858e+02
3.790000000000000000e+02 1.738159558105468818e+02
3.800000000000000000e+02 1.737598643493652162e+02
3.810000000000000000e+02 1.736910018920898438e+02
3.820000000000000000e+02 1.736798275756835892e+02
3.830000000000000000e+02 1.738013285827636878e+02
3.840000000000000000e+02 1.743529347229003861e+02
3.850000000000000000e+02 1.748901193237304597e+02
3.860000000000000000e+02 1.756663821411132744e+02
3.870000000000000000e+02 1.764324522399902548e+02
3.880000000000000000e+02 1.773028179931640693e+02
3.890000000000000000e+02 1.783585061645507892e+02
3.900000000000000000e+02 1.795152653503417923e+02
3.910000000000000000e+02 1.807274450683593727e+02
3.920000000000000000e+02 1.821557556152343693e+02
3.930000000000000000e+02 1.838495880126953068e+02
3.940000000000000000e+02 1.858333525085449196e+02
3.950000000000000000e+02 1.878272190856933719e+02
3.960000000000000000e+02 1.898750431823730480e+02
3.970000000000000000e+02 1.920496673583984375e+02
3.980000000000000000e+02 1.939156455993652344e+02
3.990000000000000000e+02 1.958728561401367188e+02
4.000000000000000000e+02 1.976849937438964844e+02
4.010000000000000000e+02 1.993761923217773528e+02
4.020000000000000000e+02 2.010275680541992074e+02
4.030000000000000000e+02 2.029175094604492244e+02
4.040000000000000000e+02 2.048628984069824241e+02
4.050000000000000000e+02 2.067739216613769599e+02
4.060000000000000000e+02 2.083805520629882722e+02
4.070000000000000000e+02 2.099322860717773551e+02
4.080000000000000000e+02 2.116142073059081952e+02
4.090000000000000000e+02 2.132664549255371185e+02
4.100000000000000000e+02 2.149999569702148392e+02
4.110000000000000000e+02 2.164638888549804676e+02
4.120000000000000000e+02 2.180461480712890534e+02
4.130000000000000000e+02 2.194413702392578216e+02
4.140000000000000000e+02 2.205835971069335812e+02
4.150000000000000000e+02 2.218193769836425702e+02
4.160000000000000000e+02 2.228421741485595646e+02
4.170000000000000000e+02 2.236952279663086074e+02
4.180000000000000000e+02 2.244618478393554710e+02
4.190000000000000000e+02 2.251072911834716876e+02
4.200000000000000000e+02 2.257315643310546989e+02
4.210000000000000000e+02 2.263186491394043003e+02
4.220000000000000000e+02 2.273180104064941531e+02
4.230000000000000000e+02 2.283484780883788972e+02
4.240000000000000000e+02 2.292178503417968614e+02
4.250000000000000000e+02 2.298067674255371173e+02
4.260000000000000000e+02 2.302116415405273528e+02
4.270000000000000000e+02 2.305935237121582020e+02
4.280000000000000000e+02 2.308904060363769588e+02
4.290000000000000000e+02 2.310587971496582043e+02
4.300000000000000000e+02 2.312177499389648574e+02
4.310000000000000000e+02 2.313397926330566463e+02
4.320000000000000000e+02 2.315171302795410213e+02
4.330000000000000000e+02 2.316625171661376896e+02
4.340000000000000000e+02 2.317394120788574128e+02
4.350000000000000000e+02 2.317265356826782181e+02
4.360000000000000000e+02 2.316632327651977619e+02
4.370000000000000000e+02 2.315062456130981445e+02
4.380000000000000000e+02 2.313045282363891602e+02
4.390000000000000000e+02 2.310444152069091786e+02
4.400000000000000000e+02 2.307956537246704158e+02
4.410000000000000000e+02 2.305614948654174725e+02
4.420000000000000000e+02 2.303742240905761776e+02
4.430000000000000000e+02 2.303032507705688374e+02
4.440000000000000000e+02 2.302678358840942394e+02
4.450000000000000000e+02 2.302389905929565543e+02
4.460000000000000000e+02 2.302696447753906170e+02
4.470000000000000000e+02 2.302698993682861328e+02
4.480000000000000000e+02 2.302699887084961006e+02
4.490000000000000000e+02 2.302343347930908237e+02
4.500000000000000000e+02 2.299738995742797840e+02
4.510000000000000000e+02 2.295649443435669070e+02
4.520000000000000000e+02 2.290387994384765591e+02
4.530000000000000000e+02 2.284128443908691395e+02
4.540000000000000000e+02 2.276945016479492097e+02
4.550000000000000000e+02 2.269033768463134777e+02
4.560000000000000000e+02 2.260607376480102459e+02
4.570000000000000000e+02 2.251644482803344829e+02
4.580000000000000000e+02 2.242445120620727437e+02
4.590000000000000000e+02 2.233011290359497139e+02
4.600000000000000000e+02 2.223285344696045058e+02
4.610000000000000000e+02 2.213655731964111339e+02
4.620000000000000000e+02 2.203981854248046943e+02
4.630000000000000000e+02 2.194544881057739190e+02
4.640000000000000000e+02 2.185424177169799691e+02
4.650000000000000000e+02 2.176432812881469658e+02
4.660000000000000000e+02 2.167649552154541084e+02
4.670000000000000000e+02 2.159263127136230480e+02
4.680000000000000000e+02 2.151157447052001999e+02
4.690000000000000000e+02 2.143149053573608285e+02
4.700000000000000000e+02 2.135291035461425793e+02
4.710000000000000000e+02 2.127311807632446232e+02
4.720000000000000000e+02 2.119313830566406125e+02
4.730000000000000000e+02 2.111183531188964935e+02
4.740000000000000000e+02 2.102850482940673942e+02
4.750000000000000000e+02 2.094671145629882858e+02
4.760000000000000000e+02 2.086665682220458962e+02
4.770000000000000000e+02 2.078823564147949128e+02
4.780000000000000000e+02 2.071202658081054722e+02
4.790000000000000000e+02 2.063932761383056516e+02
4.800000000000000000e+02 2.057232244110107331e+02
4.810000000000000000e+02 2.050913137054443496e+02
4.820000000000000000e+02 2.045016503143310445e+02
4.830000000000000000e+02 2.039395650482177871e+02
4.840000000000000000e+02 2.034114418029785156e+02
4.850000000000000000e+02 2.029213198852538937e+02
4.860000000000000000e+02 2.023889783477783340e+02
4.870000000000000000e+02 2.018410514068603447e+02
4.880000000000000000e+02 2.014080680084228447e+02
4.890000000000000000e+02 2.009821301269531375e+02
4.900000000000000000e+02 2.005881356048583939e+02
4.910000000000000000e+02 2.001992253875732501e+02
4.920000000000000000e+02 1.998238967132568291e+02
4.930000000000000000e+02 1.994861824035644418e+02
4.940000000000000000e+02 1.992315608215332077e+02
4.950000000000000000e+02 1.989345901489257926e+02
4.960000000000000000e+02 1.985866372680663972e+02
4.970000000000000000e+02 1.985401747131347747e+02
4.980000000000000000e+02 1.986111912536620991e+02
4.990000000000000000e+02 1.985219082641601460e+02
5.000000000000000000e+02 1.986183836364746185e+02
5.010000000000000000e+02 1.988586328124999909e+02
5.020000000000000000e+02 1.991772320556640636e+02
5.030000000000000000e+02 1.995565917968750114e+02
5.040000000000000000e+02 1.996344683837890557e+02
5.050000000000000000e+02 1.998825207519531375e+02
5.060000000000000000e+02 2.000934468078613406e+02
5.070000000000000000e+02 2.004928456115722781e+02
5.080000000000000000e+02 2.009176126098632835e+02
5.090000000000000000e+02 2.013349638366699139e+02
5.100000000000000000e+02 2.018115386962890625e+02
5.110000000000000000e+02 2.023658956909179665e+02
5.120000000000000000e+02 2.028042117309570358e+02
5.130000000000000000e+02 2.030651371765136730e+02
5.140000000000000000e+02 2.031689984130859443e+02
5.150000000000000000e+02 2.032833030700683707e+02
5.160000000000000000e+02 2.033655816650390591e+02
5.170000000000000000e+02 2.032541275024414062e+02
5.180000000000000000e+02 2.034082644653320244e+02
5.190000000000000000e+02 2.034293299865722702e+02
5.200000000000000000e+02 2.035695632934570369e+02
5.210000000000000000e+02 2.038095895385742153e+02
5.220000000000000000e+02 2.040256353759765489e+02
5.230000000000000000e+02 2.039470018005371230e+02
5.240000000000000000e+02 2.037376084899902366e+02
5.250000000000000000e+02 2.035137884521484466e+02
5.260000000000000000e+02 2.035313192749023301e+02
5.270000000000000000e+02 2.035375531005859386e+02
5.280000000000000000e+02 2.033465086364745957e+02
5.290000000000000000e+02 2.031321203613281341e+02
5.300000000000000000e+02 2.027489588928222588e+02
5.310000000000000000e+02 2.025865391540527298e+02
5.320000000000000000e+02 2.022326165771484341e+02
5.330000000000000000e+02 2.019829518127441474e+02
5.340000000000000000e+02 2.018899418640136787e+02
5.350000000000000000e+02 2.016270846557617062e+02
5.360000000000000000e+02 2.015019596862792923e+02
5.370000000000000000e+02 2.014884587097168094e+02
5.380000000000000000e+02 2.014732339477538972e+02
5.390000000000000000e+02 2.015095004272460812e+02
5.400000000000000000e+02 2.015068247985839776e+02
5.410000000000000000e+02 2.014630043029785043e+02
5.420000000000000000e+02 2.009639878845214866e+02
5.430000000000000000e+02 2.003923074340820278e+02
5.440000000000000000e+02 1.999134771728515716e+02
5.450000000000000000e+02 1.996176972961425804e+02
5.460000000000000000e+02 1.994481156921386855e+02
5.470000000000000000e+02 1.992517646789550838e+02
5.480000000000000000e+02 1.990847889709472724e+02
5.490000000000000000e+02 1.990113653564453102e+02
5.500000000000000000e+02 1.988995451354980446e+02
5.510000000000000000e+02 1.987802294921874875e+02
5.520000000000000000e+02 1.986077963256835801e+02
5.530000000000000000e+02 1.983838439941406193e+02
5.540000000000000000e+02 1.981584403991699332e+02
5.550000000000000000e+02 1.979635374450683685e+02
5.560000000000000000e+02 1.977586840820312375e+02
5.570000000000000000e+02 1.975695172119140750e+02
5.580000000000000000e+02 1.973735623168945210e+02
5.590000000000000000e+02 1.971673115539550736e+02
5.600000000000000000e+02 1.968947198486328034e+02
5.610000000000000000e+02 1.965798536682128770e+02
5.620000000000000000e+02 1.961644058227539062e+02
5.630000000000000000e+02 1.955819848632812636e+02
5.640000000000000000e+02 1.949072486877441293e+02
5.650000000000000000e+02 1.941776380920410077e+02
5.660000000000000000e+02 1.933434191894531295e+02
5.670000000000000000e+02 1.925108923339843727e+02
5.680000000000000000e+02 1.916666581726074128e+02
5.690000000000000000e+02 1.908271852111816429e+02
5.700000000000000000e+02 1.901703942871093886e+02
5.710000000000000000e+02 1.896113151550293026e+02
5.720000000000000000e+02 1.891466497802734352e+02
5.730000000000000000e+02 1.887402484130859364e+02
5.740000000000000000e+02 1.884000227355957122e+02
5.750000000000000000e+02 1.881103210449218750e+02
5.760000000000000000e+02 1.878523309326171784e+02
5.770000000000000000e+02 1.876170687866211040e+02
5.780000000000000000e+02 1.873715243530273540e+02
5.790000000000000000e+02 1.871392190551757722e+02
5.800000000000000000e+02 1.869205093383789062e+02
5.810000000000000000e+02 1.866835522460937398e+02
5.820000000000000000e+02 1.864135827636718830e+02
5.830000000000000000e+02 1.861040493774414131e+02
5.840000000000000000e+02 1.857755950927734432e+02
5.850000000000000000e+02 1.854313555908203170e+02
5.860000000000000000e+02 1.850423680114746219e+02
5.870000000000000000e+02 1.845976095581054608e+02
5.880000000000000000e+02 1.840969335937500091e+02
5.890000000000000000e+02 1.835787023925781227e+02
5.900000000000000000e+02 1.830384472656249955e+02
5.910000000000000000e+02 1.825179692077636844e+02
5.920000000000000000e+02 1.819930682373046977e+02
5.930000000000000000e+02 1.814725732421875080e+02
5.940000000000000000e+02 1.809357534790038926e+02
5.950000000000000000e+02 1.803912661743163994e+02
5.960000000000000000e+02 1.798411941528320312e+02
5.970000000000000000e+02 1.792752148437500068e+02
5.980000000000000000e+02 1.786800704956054631e+02
5.990000000000000000e+02 1.780449290466308696e+02
6.000000000000000000e+02 1.773636373901367165e+02
6.010000000000000000e+02 1.766334832763672011e+02
6.020000000000000000e+02 1.758738262939453136e+02
6.030000000000000000e+02 1.751071273803710824e+02
6.040000000000000000e+02 1.743147462463379043e+02
6.050000000000000000e+02 1.735297045898437602e+02
6.060000000000000000e+02 1.727958676147461006e+02
6.070000000000000000e+02 1.720950964355468784e+02
6.080000000000000000e+02 1.714500885009765625e+02
6.090000000000000000e+02 1.708142358398437466e+02
6.100000000000000000e+02 1.701704125976562523e+02
6.110000000000000000e+02 1.695571505737304676e+02
6.120000000000000000e+02 1.689570513916015670e+02
6.130000000000000000e+02 1.683801510620117199e+02
6.140000000000000000e+02 1.678046337890625068e+02
6.150000000000000000e+02 1.672749844360351688e+02
6.160000000000000000e+02 1.668099386596679778e+02
6.170000000000000000e+02 1.663639494323730332e+02
6.180000000000000000e+02 1.659677572631835858e+02
6.190000000000000000e+02 1.655927290344238259e+02
6.200000000000000000e+02 1.652921005249023381e+02
6.210000000000000000e+02 1.650283737182617188e+02
6.220000000000000000e+02 1.648007911682128963e+02
6.230000000000000000e+02 1.645879447937011832e+02
6.240000000000000000e+02 1.644060661315917855e+02
6.250000000000000000e+02 1.642504991149902480e+02
6.260000000000000000e+02 1.640874993896484284e+02
6.270000000000000000e+02 1.639382745361328091e+02
6.280000000000000000e+02 1.637983897399902276e+02
6.290000000000000000e+02 1.636353785705566395e+02
6.300000000000000000e+02 1.634527920532226517e+02
6.310000000000000000e+02 1.632647793579101574e+02
6.320000000000000000e+02 1.631073774719238259e+02
6.330000000000000000e+02 1.629763542175292912e+02
6.340000000000000000e+02 1.628559014892578034e+02
6.350000000000000000e+02 1.627323266601562466e+02
6.360000000000000000e+02 1.626943667602538994e+02
6.370000000000000000e+02 1.627543013000488372e+02
6.380000000000000000e+02 1.628394493103027401e+02
6.390000000000000000e+02 1.629893670654296898e+02
6.400000000000000000e+02 1.631796366882324207e+02
6.410000000000000000e+02 1.634072843933105332e+02
6.420000000000000000e+02 1.636293397521972679e+02
6.430000000000000000e+02 1.638398120117187489e+02
6.440000000000000000e+02 1.640946089172363145e+02
6.450000000000000000e+02 1.643794389343261741e+02
6.460000000000000000e+02 1.646636259460449310e+02
6.470000000000000000e+02 1.649071160888671841e+02
6.480000000000000000e+02 1.651604138183593875e+02
6.490000000000000000e+02 1.654449098205566315e+02
6.500000000000000000e+02 1.657430166625976540e+02
6.510000000000000000e+02 1.660237322998046920e+02
6.520000000000000000e+02 1.662951896667480582e+02
6.530000000000000000e+02 1.666085972595214741e+02
6.540000000000000000e+02 1.669503213500976528e+02
6.550000000000000000e+02 1.673103996276855412e+02
6.560000000000000000e+02 1.676259107971191327e+02
6.570000000000000000e+02 1.679416127014160054e+02
6.580000000000000000e+02 1.682689074707031125e+02
6.590000000000000000e+02 1.686141999816894668e+02
6.600000000000000000e+02 1.689664712524414085e+02
6.610000000000000000e+02 1.693028640747070312e+02
6.620000000000000000e+02 1.696403495788574105e+02
6.630000000000000000e+02 1.700053504943847713e+02
6.640000000000000000e+02 1.704143022155761855e+02
6.650000000000000000e+02 1.708081842041015648e+02
6.660000000000000000e+02 1.711886210632324321e+02
6.670000000000000000e+02 1.715696398925781239e+02
6.680000000000000000e+02 1.719713932800293037e+02
6.690000000000000000e+02 1.723759962463378770e+02
6.700000000000000000e+02 1.727667230224609511e+02
6.710000000000000000e+02 1.731502688598632744e+02
6.720000000000000000e+02 1.735087232971191327e+02
6.730000000000000000e+02 1.738465097045898347e+02
6.740000000000000000e+02 1.741557087707519429e+02
6.750000000000000000e+02 1.744912445068359261e+02
6.760000000000000000e+02 1.748430744934082099e+02
6.770000000000000000e+02 1.752430039978027310e+02
6.780000000000000000e+02 1.756347471618652207e+02
6.790000000000000000e+02 1.760244876098632858e+02
6.800000000000000000e+02 1.763720756530761662e+02
6.810000000000000000e+02 1.767340238952636753e+02
6.820000000000000000e+02 1.770683155822754031e+02
6.830000000000000000e+02 1.774140856933593682e+02
6.840000000000000000e+02 1.777752290344238304e+02
6.850000000000000000e+02 1.781440742492675895e+02
6.860000000000000000e+02 1.785181320190429801e+02
6.870000000000000000e+02 1.788754699707031364e+02
6.880000000000000000e+02 1.792184494018554801e+02
6.890000000000000000e+02 1.795525749206543082e+02
6.900000000000000000e+02 1.798953500366210960e+02
6.910000000000000000e+02 1.802156451416015557e+02
6.920000000000000000e+02 1.805192738342285281e+02
6.930000000000000000e+02 1.808389356994628940e+02
6.940000000000000000e+02 1.811784509277343886e+02
6.950000000000000000e+02 1.815624340820312455e+02
6.960000000000000000e+02 1.819766983032226619e+02
6.970000000000000000e+02 1.824112986755370969e+02
6.980000000000000000e+02 1.829143843078613259e+02
6.990000000000000000e+02 1.834395129394531239e+02
7.000000000000000000e+02 1.839643020629882812e+02
7.010000000000000000e+02 1.844803135681152355e+02
7.020000000000000000e+02 1.850133898925781182e+02
7.030000000000000000e+02 1.855460449218749943e+02
7.040000000000000000e+02 1.860874754333495957e+02
7.050000000000000000e+02 1.866240307617187568e+02
7.060000000000000000e+02 1.871755871582031148e+02
7.070000000000000000e+02 1.877438977050781261e+02
7.080000000000000000e+02 1.883118670654296807e+02
7.090000000000000000e+02 1.889036282348632767e+02
7.100000000000000000e+02 1.894734379577636787e+02
7.110000000000000000e+02 1.900389997863769622e+02
7.120000000000000000e+02 1.906096389770507926e+02
7.130000000000000000e+02 1.911906312561035293e+02
7.140000000000000000e+02 1.917902125549316281e+02
7.150000000000000000e+02 1.924128134155273528e+02
7.160000000000000000e+02 1.930364518737792991e+02
7.170000000000000000e+02 1.936583699035644486e+02
7.180000000000000000e+02 1.942940530395507892e+02
7.190000000000000000e+02 1.949147999572753918e+02
7.200000000000000000e+02 1.955521997070312636e+02
7.210000000000000000e+02 1.962095617675781227e+02
7.220000000000000000e+02 1.968948681640625011e+02
7.230000000000000000e+02 1.975854235839843795e+02
7.240000000000000000e+02 1.982552423095703205e+02
7.250000000000000000e+02 1.989050338745117301e+02
7.260000000000000000e+02 1.995613180541992051e+02
7.270000000000000000e+02 2.002496931457519622e+02
7.280000000000000000e+02 2.009376638793945347e+02
7.290000000000000000e+02 2.016324743652343727e+02
7.300000000000000000e+02 2.023382843017578239e+02
7.310000000000000000e+02 2.030249809265136776e+02
7.320000000000000000e+02 2.037128274536132722e+02
7.330000000000000000e+02 2.043921078491210892e+02
7.340000000000000000e+02 2.050257666015625091e+02
7.350000000000000000e+02 2.056395295715332168e+02
7.360000000000000000e+02 2.062181439208984273e+02
7.370000000000000000e+02 2.067859588623046818e+02
7.380000000000000000e+02 2.073669094848632710e+02
7.390000000000000000e+02 2.079327081298828261e+02
7.400000000000000000e+02 2.084608213806152435e+02
7.410000000000000000e+02 2.089707919311523483e+02
7.420000000000000000e+02 2.094681794738769440e+02
7.430000000000000000e+02 2.099412924194335801e+02
7.440000000000000000e+02 2.104126141357421886e+02
7.450000000000000000e+02 2.108723446655273506e+02
7.460000000000000000e+02 2.112955477905273369e+02
7.470000000000000000e+02 2.116989733886718739e+02
7.480000000000000000e+02 2.120716754150390670e+02
7.490000000000000000e+02 2.124363360595703227e+02
7.500000000000000000e+02 2.128098675537109443e+02
7.510000000000000000e+02 2.131468695068359409e+02
7.520000000000000000e+02 2.134354782104492188e+02
7.530000000000000000e+02 2.137061883544921841e+02
7.540000000000000000e+02 2.139788113403320438e+02
7.550000000000000000e+02 2.142218170166015625e+02
7.560000000000000000e+02 2.143877963256835812e+02
7.570000000000000000e+02 2.144842718505859409e+02
7.580000000000000000e+02 2.145804782104492290e+02
7.590000000000000000e+02 2.146375076293945199e+02
7.600000000000000000e+02 2.146582669067382767e+02
7.610000000000000000e+02 2.146473489379882835e+02
7.620000000000000000e+02 2.146598129272460938e+02
7.630000000000000000e+02 2.146656338500976631e+02
7.640000000000000000e+02 2.146491442871093795e+02
7.650000000000000000e+02 2.146064990234374932e+02
7.660000000000000000e+02 2.145575692749023347e+02
7.670000000000000000e+02 2.145543908691406330e+02
7.680000000000000000e+02 2.145280343627929653e+02
7.690000000000000000e+02 2.144658807373047011e+02
7.700000000000000000e+02 2.143907702636718682e+02
7.710000000000000000e+02 2.143087094116210949e+02
7.720000000000000000e+02 2.142117407226562591e+02
7.730000000000000000e+02 2.140959274291992074e+02
7.740000000000000000e+02 2.139756106567382687e+02
7.750000000000000000e+02 2.138044461059570267e+02
7.760000000000000000e+02 2.136756988525390568e+02
7.770000000000000000e+02 2.135436785888671807e+02
7.780000000000000000e+02 2.133839767456054801e+02
7.790000000000000000e+02 2.131992449951171977e+02
7.800000000000000000e+02 2.130021667480468750e+02
7.810000000000000000e+02 2.127988684082031341e+02
7.820000000000000000e+02 2.125679537963867176e+02
7.830000000000000000e+02 2.123137750244140705e+02
7.840000000000000000e+02 2.120067800903320290e+02
7.850000000000000000e+02 2.117384716796875068e+02
7.860000000000000000e+02 2.114834057617187568e+02
7.870000000000000000e+02 2.111751345825195187e+02
7.880000000000000000e+02 2.108354663085937375e+02
7.890000000000000000e+02 2.104841174316406125e+02
7.900000000000000000e+02 2.101429156494140500e+02
7.910000000000000000e+02 2.097753292846679756e+02
7.920000000000000000e+02 2.094125286865234443e+02
7.930000000000000000e+02 2.090681051635742165e+02
7.940000000000000000e+02 2.087683898925781136e+02
7.950000000000000000e+02 2.084544589233398426e+02
7.960000000000000000e+02 2.080952496337890523e+02
7.970000000000000000e+02 2.077182388305664062e+02
7.980000000000000000e+02 2.073449893188476665e+02
7.990000000000000000e+02 2.062150946044921795e+02
8.000000000000000000e+02 2.058495333862304619e+02
8.010000000000000000e+02 2.055918746948242131e+02
8.020000000000000000e+02 2.052651187133789108e+02
8.030000000000000000e+02 2.049390057373046830e+02
8.040000000000000000e+02 2.045299938964843705e+02
8.050000000000000000e+02 2.041809533691406386e+02
8.060000000000000000e+02 2.038422909545898563e+02
8.070000000000000000e+02 2.035158105468750023e+02
8.080000000000000000e+02 2.033712597656250125e+02
8.090000000000000000e+02 2.029534539794921955e+02
8.100000000000000000e+02 2.023869769287109364e+02
8.110000000000000000e+02 2.017581085205078182e+02
8.120000000000000000e+02 2.016038919067382835e+02
8.130000000000000000e+02 2.015112030029296761e+02
8.140000000000000000e+02 2.019266122436523574e+02
8.150000000000000000e+02 2.027954223632812614e+02
8.160000000000000000e+02 2.039203808593750011e+02
8.170000000000000000e+02 2.053310363769531364e+02
8.180000000000000000e+02 2.067935882568359318e+02
8.190000000000000000e+02 2.081662725830078102e+02
8.200000000000000000e+02 2.099061117553710858e+02
8.210000000000000000e+02 2.116366506958007676e+02
8.220000000000000000e+02 2.135137774658203114e+02
8.230000000000000000e+02 2.153293685913085938e+02
8.240000000000000000e+02 2.174349014282226449e+02
8.250000000000000000e+02 2.200433221435546898e+02
8.260000000000000000e+02 2.226003141784667889e+02
8.270000000000000000e+02 2.254618905639648574e+02
8.280000000000000000e+02 2.285991325378417969e+02
8.290000000000000000e+02 2.316864637756347634e+02
8.300000000000000000e+02 2.351969686889648301e+02
8.310000000000000000e+02 2.386429055786132949e+02
8.320000000000000000e+02 2.420590844726562523e+02
8.330000000000000000e+02 2.454697897338867278e+02
8.340000000000000000e+02 2.485211039733886764e+02
8.350000000000000000e+02 2.518334495544433480e+02
8.360000000000000000e+02 2.548814723205566395e+02
8.370000000000000000e+02 2.580284840393066474e+02
8.380000000000000000e+02 2.604797561645507926e+02
8.390000000000000000e+02 2.628747573852539290e+02
8.400000000000000000e+02 2.653501208496093682e+02
8.410000000000000000e+02 2.674540779113769418e+02
8.420000000000000000e+02 2.695325665283203307e+02
8.430000000000000000e+02 2.715294453430175849e+02
8.440000000000000000e+02 2.732375119018554415e+02
8.450000000000000000e+02 2.749832623291015352e+02
8.460000000000000000e+02 2.769527143859863259e+02
8.470000000000000000e+02 2.788659875488281159e+02
8.480000000000000000e+02 2.810189556884765807e+02
8.490000000000000000e+02 2.830175262451172102e+02
8.500000000000000000e+02 2.846177853393554642e+02
8.510000000000000000e+02 2.859640451049804710e+02
8.520000000000000000e+02 2.875894645690917741e+02
8.530000000000000000e+02 2.886563400268554460e+02
8.540000000000000000e+02 2.895181604003906273e+02
8.550000000000000000e+02 2.903192166137695267e+02
8.560000000000000000e+02 2.911509927368164199e+02
8.570000000000000000e+02 2.921037499999999909e+02
8.580000000000000000e+02 2.933984585571288903e+02
8.590000000000000000e+02 2.943000665283203148e+02
8.600000000000000000e+02 2.948305558776855264e+02
8.610000000000000000e+02 2.951708233642577852e+02
8.620000000000000000e+02 2.954835694122314180e+02
8.630000000000000000e+02 2.957809495544433389e+02
8.640000000000000000e+02 2.959386220550537132e+02
8.650000000000000000e+02 2.960394781494140375e+02
8.660000000000000000e+02 2.960172889709472770e+02
8.670000000000000000e+02 2.961550590515136605e+02
8.680000000000000000e+02 2.961231148529052462e+02
8.690000000000000000e+02 2.965693939208984489e+02
8.700000000000000000e+02 2.967866342163085847e+02
8.710000000000000000e+02 2.969822062683105628e+02
8.720000000000000000e+02 2.967296083068847565e+02
8.730000000000000000e+02 2.963732383728027457e+02
8.740000000000000000e+02 2.959333668136596884e+02
8.750000000000000000e+02 2.954646954345703307e+02
8.760000000000000000e+02 2.949320737075805710e+02
8.770000000000000000e+02 2.944148406600951944e+02
8.780000000000000000e+02 2.938080682754516602e+02
8.790000000000000000e+02 2.931944589614868164e+02
8.800000000000000000e+02 2.925044135665893350e+02
8.810000000000000000e+02 2.917817872810363724e+02
8.820000000000000000e+02 2.909443483543395814e+02
8.830000000000000000e+02 2.899953468894958633e+02
8.840000000000000000e+02 2.889938630294799964e+02
8.850000000000000000e+02 2.879398152351379281e+02
8.860000000000000000e+02 2.868291525268554665e+02
8.870000000000000000e+02 2.856723214626312028e+02
8.880000000000000000e+02 2.844973669910430658e+02
8.890000000000000000e+02 2.832996423244476318e+02
8.900000000000000000e+02 2.820743640708923294e+02
8.910000000000000000e+02 2.808385782051086608e+02
8.920000000000000000e+02 2.796156194877624444e+02
8.930000000000000000e+02 2.783893708038330033e+02
8.940000000000000000e+02 2.771843697357177803e+02
8.950000000000000000e+02 2.760126983642578011e+02
8.960000000000000000e+02 2.748680617523193632e+02
8.970000000000000000e+02 2.737151574707031045e+02
8.980000000000000000e+02 2.725720896148681618e+02
8.990000000000000000e+02 2.714317723846435797e+02
9.000000000000000000e+02 2.703202677917480514e+02
9.010000000000000000e+02 2.692495461273193200e+02
9.020000000000000000e+02 2.681733088684081849e+02
9.030000000000000000e+02 2.671281211090088163e+02
9.040000000000000000e+02 2.660997315979004156e+02
9.050000000000000000e+02 2.650622423553466547e+02
9.060000000000000000e+02 2.640407345581054415e+02
9.070000000000000000e+02 2.630733799743652526e+02
9.080000000000000000e+02 2.621225277709961006e+02
9.090000000000000000e+02 2.611585527801513535e+02
9.100000000000000000e+02 2.601939653015136855e+02
9.110000000000000000e+02 2.592555976867676009e+02
9.120000000000000000e+02 2.583262344360351790e+02
9.130000000000000000e+02 2.574220324707031295e+02
9.140000000000000000e+02 2.565518397521972815e+02
9.150000000000000000e+02 2.557431259155273438e+02
9.160000000000000000e+02 2.550047715759277480e+02
9.170000000000000000e+02 2.542982995605468659e+02
9.180000000000000000e+02 2.536258406066894509e+02
9.190000000000000000e+02 2.537467364501953284e+02
9.200000000000000000e+02 2.531823341369628793e+02
9.210000000000000000e+02 2.525054583740234193e+02
9.220000000000000000e+02 2.519313703918456895e+02
9.230000000000000000e+02 2.513745806884765557e+02
9.240000000000000000e+02 2.508933058166504111e+02
9.250000000000000000e+02 2.503676820373535179e+02
9.260000000000000000e+02 2.498636523437500045e+02
9.270000000000000000e+02 2.494043872070312773e+02
9.280000000000000000e+02 2.488646234130859511e+02
9.290000000000000000e+02 2.487631869506835756e+02
9.300000000000000000e+02 2.490071060180663949e+02
9.310000000000000000e+02 2.495896493530273688e+02
9.320000000000000000e+02 2.499486361694335983e+02
9.330000000000000000e+02 2.504592071533203352e+02
9.340000000000000000e+02 2.506816104125976494e+02
9.350000000000000000e+02 2.506743286132812614e+02
9.360000000000000000e+02 2.506559863281249818e+02
9.370000000000000000e+02 2.506124157714843932e+02
9.380000000000000000e+02 2.507159518432617347e+02
9.390000000000000000e+02 2.511816497802734602e+02
9.400000000000000000e+02 2.515426821899413881e+02
9.410000000000000000e+02 2.521700250244140875e+02
9.420000000000000000e+02 2.528979771423339571e+02
9.430000000000000000e+02 2.538675831604003861e+02
9.440000000000000000e+02 2.546802398681640511e+02
9.450000000000000000e+02 2.550945379638671966e+02
9.460000000000000000e+02 2.556397836303710847e+02
9.470000000000000000e+02 2.559155676269531341e+02
9.480000000000000000e+02 2.559580108642578011e+02
9.490000000000000000e+02 2.560310107421875045e+02
9.500000000000000000e+02 2.556462969970702943e+02
9.510000000000000000e+02 2.552883709716796830e+02
9.520000000000000000e+02 2.548996972656249795e+02
9.530000000000000000e+02 2.544445932006835847e+02
9.540000000000000000e+02 2.542584927368163790e+02
9.550000000000000000e+02 2.537292916870117097e+02
9.560000000000000000e+02 2.533834428405761514e+02
9.570000000000000000e+02 2.528565357971191361e+02
9.580000000000000000e+02 2.529029269409179506e+02
9.590000000000000000e+02 2.529308804321289017e+02
9.600000000000000000e+02 2.527712068176269327e+02
9.610000000000000000e+02 2.528507041931152344e+02
9.620000000000000000e+02 2.528238406372070131e+02
9.630000000000000000e+02 2.527552316284179597e+02
9.640000000000000000e+02 2.528444680786132608e+02
9.650000000000000000e+02 2.527835279846191270e+02
9.660000000000000000e+02 2.523816595458984580e+02
9.670000000000000000e+02 2.519135531616211097e+02
9.680000000000000000e+02 2.510631082153320222e+02
9.690000000000000000e+02 2.502441578674316247e+02
9.700000000000000000e+02 2.497052699279785202e+02
9.710000000000000000e+02 2.493228460693359239e+02
9.720000000000000000e+02 2.485403469848632767e+02
9.730000000000000000e+02 2.482076736450195540e+02
9.740000000000000000e+02 2.479755239868164267e+02
9.750000000000000000e+02 2.476864976501464639e+02
9.760000000000000000e+02 2.472507546997070449e+02
9.770000000000000000e+02 2.465991804504394622e+02
9.780000000000000000e+02 2.455104368591308344e+02
9.790000000000000000e+02 2.447259387207031409e+02
9.800000000000000000e+02 2.442503378295898528e+02
9.810000000000000000e+02 2.438921559143066133e+02
9.820000000000000000e+02 2.435015113830566520e+02
9.830000000000000000e+02 2.430556283569335960e+02
9.840000000000000000e+02 2.426382949829101676e+02
9.850000000000000000e+02 2.421628680419921693e+02
9.860000000000000000e+02 2.416975123596191679e+02
9.870000000000000000e+02 2.409689697265624773e+02
9.880000000000000000e+02 2.403234255981445244e+02
9.890000000000000000e+02 2.391091084289550963e+02
9.900000000000000000e+02 2.380303813171386764e+02
9.910000000000000000e+02 2.369101622009277435e+02
9.920000000000000000e+02 2.361594749450683821e+02
9.930000000000000000e+02 2.354234725952148324e+02
9.940000000000000000e+02 2.346948101806640352e+02
9.950000000000000000e+02 2.339637847900390852e+02
9.960000000000000000e+02 2.332462960815429938e+02
9.970000000000000000e+02 2.324475891113281136e+02
9.980000000000000000e+02 2.316765997314453216e+02
9.990000000000000000e+02 2.308506829833984284e+02
1.000000000000000000e+03 2.300659747314452943e+02
1.001000000000000000e+03 2.292791094970702943e+02
1.002000000000000000e+03 2.285629251098632722e+02
1.003000000000000000e+03 2.279119644165039062e+02
1.004000000000000000e+03 2.272803103637695585e+02
1.005000000000000000e+03 2.266741825866699287e+02
1.006000000000000000e+03 2.260978933715820176e+02
1.007000000000000000e+03 2.255282231140136560e+02
1.008000000000000000e+03 2.249666934204101381e+02
1.009000000000000000e+03 2.244034835815429574e+02
1.010000000000000000e+03 2.238519696044921830e+02
1.011000000000000000e+03 2.232783346557617392e+02
1.012000000000000000e+03 2.226868698120117074e+02
1.013000000000000000e+03 2.220514482116699355e+02
1.014000000000000000e+03 2.213996064758300690e+02
1.015000000000000000e+03 2.207353500366210710e+02
1.016000000000000000e+03 2.200505650329589571e+02
1.017000000000000000e+03 2.193612329101562750e+02
1.018000000000000000e+03 2.186733732604980673e+02
1.019000000000000000e+03 2.179599687194824469e+02
1.020000000000000000e+03 2.172337963867187227e+02
1.021000000000000000e+03 2.164902998352050645e+02
1.022000000000000000e+03 2.157385864257812500e+02
1.023000000000000000e+03 2.149432083129883040e+02
1.024000000000000000e+03 2.141446640014648324e+02
1.025000000000000000e+03 2.133529251098632926e+02
1.026000000000000000e+03 2.125760618591308457e+02
1.027000000000000000e+03 2.117831311035156432e+02
1.028000000000000000e+03 2.109709780883788994e+02
1.029000000000000000e+03 2.101555084228515398e+02
1.030000000000000000e+03 2.093544430541992369e+02
1.031000000000000000e+03 2.085753160095214866e+02
1.032000000000000000e+03 2.078082014465331895e+02
1.033000000000000000e+03 2.070547608947753702e+02
1.034000000000000000e+03 2.062941618347168173e+02
1.035000000000000000e+03 2.054952615356445449e+02
1.036000000000000000e+03 2.046955181884765693e+02
1.037000000000000000e+03 2.039164199829101562e+02
1.038000000000000000e+03 2.031395898437500023e+02
1.039000000000000000e+03 2.024100445556640580e+02
1.040000000000000000e+03 2.017136375427245980e+02
1.041000000000000000e+03 2.010467050170898347e+02
1.042000000000000000e+03 2.004233380126953250e+02
1.043000000000000000e+03 1.998446279907226426e+02
1.044000000000000000e+03 1.992957412719726449e+02
1.045000000000000000e+03 1.987884898376464946e+02
1.046000000000000000e+03 1.982998104858398563e+02
1.047000000000000000e+03 1.978426634216308457e+02
1.048000000000000000e+03 1.974184600830078011e+02
1.049000000000000000e+03 1.969389033508300884e+02
1.050000000000000000e+03 1.964072590637207156e+02
1.051000000000000000e+03 1.958790975952148301e+02
1.052000000000000000e+03 1.953313455200195392e+02
1.053000000000000000e+03 1.948129611206054790e+02
1.054000000000000000e+03 1.943346212768554722e+02
1.055000000000000000e+03 1.938521522521972713e+02
1.056000000000000000e+03 1.934278094482421864e+02
1.057000000000000000e+03 1.930278501892089764e+02
1.058000000000000000e+03 1.926210626220703261e+02
1.059000000000000000e+03 1.921764103698730537e+02
1.060000000000000000e+03 1.917359046936035156e+02
1.061000000000000000e+03 1.912935641479492119e+02
1.062000000000000000e+03 1.908059066772460994e+02
1.063000000000000000e+03 1.903471340942382710e+02
1.064000000000000000e+03 1.898711898803711051e+02
1.065000000000000000e+03 1.894810742187499955e+02
1.066000000000000000e+03 1.891362657165527423e+02
1.067000000000000000e+03 1.888069122314453239e+02
1.068000000000000000e+03 1.884887684631347611e+02
1.069000000000000000e+03 1.882539126586914051e+02
1.070000000000000000e+03 1.881144929504394554e+02
1.071000000000000000e+03 1.880272888183593807e+02
1.072000000000000000e+03 1.878547155761718841e+02
1.073000000000000000e+03 1.876597958374023563e+02
1.074000000000000000e+03 1.875635525512695381e+02
1.075000000000000000e+03 1.874078305053710949e+02
1.076000000000000000e+03 1.872563389587402298e+02
1.077000000000000000e+03 1.870458967590332122e+02
1.078000000000000000e+03 1.868851698303222690e+02
1.079000000000000000e+03 1.867589179992675668e+02
1.080000000000000000e+03 1.867559283447265557e+02
1.081000000000000000e+03 1.867792889404296943e+02
1.082000000000000000e+03 1.868336380004882926e+02
1.083000000000000000e+03 1.869054469299316281e+02
1.084000000000000000e+03 1.869744978332519452e+02
1.085000000000000000e+03 1.870526429748535122e+02
1.086000000000000000e+03 1.871469221496581952e+02
1.087000000000000000e+03 1.872185191345214719e+02
1.088000000000000000e+03 1.873142762756347679e+02
1.089000000000000000e+03 1.873882438659667855e+02
1.090000000000000000e+03 1.874308851623535190e+02
1.091000000000000000e+03 1.874720845031738179e+02
1.092000000000000000e+03 1.875334826660156295e+02
1.093000000000000000e+03 1.876242442321777446e+02
1.094000000000000000e+03 1.877240673828125068e+02
1.095000000000000000e+03 1.878325787353515750e+02
1.096000000000000000e+03 1.879426329040527435e+02
1.097000000000000000e+03 1.880352882385253963e+02
1.098000000000000000e+03 1.881137622070312432e+02
1.099000000000000000e+03 1.881751882934570403e+02
1.100000000000000000e+03 1.882219812011718716e+02
1.101000000000000000e+03 1.882782400512695347e+02
1.102000000000000000e+03 1.883294656372070222e+02
1.103000000000000000e+03 1.883851196289062386e+02
1.104000000000000000e+03 1.883858479309081986e+02
1.105000000000000000e+03 1.884128001403808526e+02
1.106000000000000000e+03 1.884724023437499909e+02
1.107000000000000000e+03 1.885819291687011798e+02
1.108000000000000000e+03 1.886855813598632778e+02
1.109000000000000000e+03 1.887866204833984511e+02
1.110000000000000000e+03 1.889308894348144463e+02
1.111000000000000000e+03 1.890615513610839855e+02
1.112000000000000000e+03 1.892338180541992188e+02
1.113000000000000000e+03 1.893772134399414142e+02
1.114000000000000000e+03 1.895336775207519509e+02
1.115000000000000000e+03 1.896597329711914028e+02
1.116000000000000000e+03 1.897772489929199082e+02
1.117000000000000000e+03 1.898291102600097702e+02
1.118000000000000000e+03 1.898009484863281386e+02
1.119000000000000000e+03 1.897641387939453068e+02
1.120000000000000000e+03 1.896752220153808537e+02
1.121000000000000000e+03 1.894874952697753940e+02
1.122000000000000000e+03 1.892679763793945256e+02
1.123000000000000000e+03 1.890195976257324162e+02
1.124000000000000000e+03 1.887176240539550918e+02
1.125000000000000000e+03 1.883970767211914108e+02
1.126000000000000000e+03 1.880492483520507676e+02
1.127000000000000000e+03 1.876573182678222622e+02
1.128000000000000000e+03 1.872271916198730537e+02
1.129000000000000000e+03 1.867980851745605548e+02
1.130000000000000000e+03 1.863308546447753997e+02
1.131000000000000000e+03 1.858665058898925793e+02
1.132000000000000000e+03 1.853523240661621116e+02
1.133000000000000000e+03 1.849045785522461074e+02
1.134000000000000000e+03 1.844241165161132869e+02
1.135000000000000000e+03 1.839326583862304574e+02
1.136000000000000000e+03 1.833933334350585938e+02
1.137000000000000000e+03 1.828563447570800804e+02
1.138000000000000000e+03 1.823128367614746139e+02
1.139000000000000000e+03 1.817538885498046852e+02
1.140000000000000000e+03 1.811743125915527344e+02
1.141000000000000000e+03 1.805984020996093875e+02
1.142000000000000000e+03 1.800541748046875057e+02
1.143000000000000000e+03 1.795103649902343648e+02
1.144000000000000000e+03 1.790019059753417991e+02
1.145000000000000000e+03 1.785159667968750057e+02
1.146000000000000000e+03 1.780455534362793060e+02
1.147000000000000000e+03 1.776473539733886753e+02
1.148000000000000000e+03 1.773171400451660134e+02
1.149000000000000000e+03 1.769892492675781170e+02
1.150000000000000000e+03 1.767801710510253770e+02
1.151000000000000000e+03 1.765574150085449219e+02
1.152000000000000000e+03 1.764281169128418014e+02
1.153000000000000000e+03 1.763180563354492278e+02
1.154000000000000000e+03 1.762535050964355605e+02
1.155000000000000000e+03 1.761937947082519429e+02
1.156000000000000000e+03 1.761753305053711074e+02
1.157000000000000000e+03 1.761457176208496094e+02
1.158000000000000000e+03 1.761299504089355423e+02
1.159000000000000000e+03 1.761928646850585949e+02
1.160000000000000000e+03 1.762827853393554562e+02
1.161000000000000000e+03 1.763872988891601494e+02
1.162000000000000000e+03 1.764929377746582020e+02
1.163000000000000000e+03 1.765943478393554642e+02
1.164000000000000000e+03 1.767216940307617108e+02
1.165000000000000000e+03 1.768608712768554767e+02
1.166000000000000000e+03 1.769686862182617233e+02
1.167000000000000000e+03 1.770671775817871207e+02
1.168000000000000000e+03 1.771108119201660145e+02
1.169000000000000000e+03 1.772127517700195369e+02
1.170000000000000000e+03 1.773271864318847690e+02
1.171000000000000000e+03 1.773870616149902446e+02
1.172000000000000000e+03 1.774851405334472645e+02
1.173000000000000000e+03 1.775438195800781216e+02
1.174000000000000000e+03 1.775699952697754043e+02
1.175000000000000000e+03 1.776029475402831963e+02
1.176000000000000000e+03 1.776074252319336040e+02
1.177000000000000000e+03 1.776131787109374898e+02
1.178000000000000000e+03 1.777031280517578011e+02
1.179000000000000000e+03 1.778217601013183469e+02
1.180000000000000000e+03 1.779087187194824082e+02
1.181000000000000000e+03 1.779910556030273483e+02
1.182000000000000000e+03 1.780872398376464787e+02
1.183000000000000000e+03 1.781535359191894656e+02
1.184000000000000000e+03 1.782436373901367119e+02
1.185000000000000000e+03 1.782832208251953148e+02
1.186000000000000000e+03 1.782205987548828148e+02
1.187000000000000000e+03 1.780826554870605491e+02
1.188000000000000000e+03 1.777274020385742119e+02
1.189000000000000000e+03 1.770970919799804619e+02
1.190000000000000000e+03 1.764495280456542901e+02
1.191000000000000000e+03 1.759570375061035179e+02
1.192000000000000000e+03 1.754048393249511832e+02
1.193000000000000000e+03 1.751142018127441418e+02
1.194000000000000000e+03 1.747178683471679790e+02
1.195000000000000000e+03 1.736046569824218864e+02
1.196000000000000000e+03 1.729308558654785202e+02
1.197000000000000000e+03 1.724868028259277253e+02
1.198000000000000000e+03 1.719022200012207122e+02
1.199000000000000000e+03 1.711850856018066338e+02
1.200000000000000000e+03 1.706663720703124909e+02
1.201000000000000000e+03 1.699691241455078057e+02
1.202000000000000000e+03 1.694311485290527344e+02
1.203000000000000000e+03 1.690871759033203148e+02
1.204000000000000000e+03 1.688196372985839844e+02
1.205000000000000000e+03 1.686297839355468682e+02
1.206000000000000000e+03 1.686031036376953125e+02
1.207000000000000000e+03 1.687189398193359295e+02
1.208000000000000000e+03 1.689145750427246071e+02
1.209000000000000000e+03 1.692249006652832009e+02
1.210000000000000000e+03 1.698671260070800884e+02
1.211000000000000000e+03 1.702676028442382687e+02
1.212000000000000000e+03 1.708791836547851517e+02
1.213000000000000000e+03 1.714228543090820267e+02
1.214000000000000000e+03 1.719689709472656318e+02
1.215000000000000000e+03 1.725226554870605469e+02
1.216000000000000000e+03 1.732017095947265659e+02
1.217000000000000000e+03 1.739685055541992256e+02
1.218000000000000000e+03 1.747566616821289074e+02
1.219000000000000000e+03 1.754020053100585983e+02
1.220000000000000000e+03 1.761510476684570392e+02
1.221000000000000000e+03 1.766665301513671977e+02
1.222000000000000000e+03 1.771419299316406182e+02
1.223000000000000000e+03 1.776091230773925815e+02
1.224000000000000000e+03 1.780225332641601597e+02
1.225000000000000000e+03 1.784754603576660088e+02
1.226000000000000000e+03 1.788447663879394440e+02
1.227000000000000000e+03 1.791048297119140500e+02
1.228000000000000000e+03 1.794075477600097770e+02
1.229000000000000000e+03 1.797871557617187364e+02
1.230000000000000000e+03 1.802042114257812386e+02
1.231000000000000000e+03 1.805513615417480366e+02
1.232000000000000000e+03 1.808094012451171864e+02
1.233000000000000000e+03 1.812292803955078000e+02
1.234000000000000000e+03 1.816047438049316440e+02
1.235000000000000000e+03 1.818626293945312398e+02
1.236000000000000000e+03 1.821376896667480594e+02
1.237000000000000000e+03 1.823426023864745957e+02
1.238000000000000000e+03 1.826531619262695187e+02
1.239000000000000000e+03 1.828449610900878781e+02
1.240000000000000000e+03 1.830310391235351517e+02
1.241000000000000000e+03 1.831887460327148460e+02
1.242000000000000000e+03 1.834193315124511798e+02
1.243000000000000000e+03 1.837289067077636844e+02
1.244000000000000000e+03 1.839556771850585903e+02
1.245000000000000000e+03 1.841343049621582111e+02
1.246000000000000000e+03 1.842941801452636810e+02
1.247000000000000000e+03 1.845297322082519429e+02
1.248000000000000000e+03 1.848157455444335824e+02
1.249000000000000000e+03 1.849966114807128861e+02
1.250000000000000000e+03 1.850985021972656170e+02
1.251000000000000000e+03 1.851761204528808662e+02
1.252000000000000000e+03 1.853279621887207043e+02
1.253000000000000000e+03 1.855515528869628952e+02
1.254000000000000000e+03 1.858507801818847724e+02
1.255000000000000000e+03 1.864259500122070392e+02
1.256000000000000000e+03 1.869975840759277332e+02
1.257000000000000000e+03 1.877192277526855548e+02
1.258000000000000000e+03 1.884407154846191474e+02
1.259000000000000000e+03 1.889899052429199173e+02
1.260000000000000000e+03 1.891842828369140648e+02
1.261000000000000000e+03 1.892899043273925770e+02
1.262000000000000000e+03 1.893304971313476699e+02
1.263000000000000000e+03 1.893355603027343648e+02
1.264000000000000000e+03 1.892680340576172000e+02
1.265000000000000000e+03 1.891868266296386594e+02
1.266000000000000000e+03 1.890907020568847656e+02
1.267000000000000000e+03 1.889149101257324332e+02
1.268000000000000000e+03 1.887874275207519474e+02
1.269000000000000000e+03 1.885629681396484330e+02
1.270000000000000000e+03 1.881422599792480526e+02
1.271000000000000000e+03 1.877170814514160213e+02
1.272000000000000000e+03 1.871836019897460801e+02
1.273000000000000000e+03 1.865796405029296920e+02
1.274000000000000000e+03 1.859025627136230412e+02
1.275000000000000000e+03 1.851852670288085960e+02
1.276000000000000000e+03 1.844092462158203034e+02
1.277000000000000000e+03 1.836369773864745980e+02
1.278000000000000000e+03 1.828201376342773301e+02
1.279000000000000000e+03 1.819037097167968682e+02
1.280000000000000000e+03 1.809247496032714935e+02
1.281000000000000000e+03 1.799332412719726619e+02
1.282000000000000000e+03 1.789406800842285179e+02
1.283000000000000000e+03 1.779235255432128895e+02
1.284000000000000000e+03 1.768475733947753952e+02
1.285000000000000000e+03 1.757551455688476665e+02
1.286000000000000000e+03 1.746651422119140591e+02
1.287000000000000000e+03 1.735864892578125023e+02
1.288000000000000000e+03 1.724908134460449105e+02
1.289000000000000000e+03 1.713846014404296909e+02
1.290000000000000000e+03 1.702883953857421773e+02
1.291000000000000000e+03 1.692143048095703080e+02
1.292000000000000000e+03 1.681469874572754009e+02
1.293000000000000000e+03 1.670987376403808469e+02
1.294000000000000000e+03 1.660746768188476494e+02
1.295000000000000000e+03 1.650751690673828023e+02
1.296000000000000000e+03 1.640649398803710994e+02
1.297000000000000000e+03 1.630251010131835869e+02
1.298000000000000000e+03 1.619295730590820312e+02
1.299000000000000000e+03 1.608357176208496071e+02
1.300000000000000000e+03 1.597649711608886776e+02
1.301000000000000000e+03 1.586879550170898483e+02
1.302000000000000000e+03 1.576402488708496037e+02
1.303000000000000000e+03 1.566251710510254043e+02
1.304000000000000000e+03 1.556137112426757767e+02
1.305000000000000000e+03 1.546174334716796750e+02
1.306000000000000000e+03 1.537390615844726653e+02
1.307000000000000000e+03 1.529667530822754031e+02
1.308000000000000000e+03 1.524249929809570290e+02
1.309000000000000000e+03 1.521261807250976688e+02
1.310000000000000000e+03 1.517896330261230560e+02
1.311000000000000000e+03 1.512749134826660224e+02


==> data/DCP_DBMSE.dat <==
0.000000000000000000e+00 1.415012399291992153e+02
1.000000000000000000e+00 1.411620892333984330e+02
2.000000000000000000e+00 1.408075271606445256e+02
3.000000000000000000e+00 1.404701104736328148e+02
4.000000000000000000e+00 1.401091265869140727e+02
5.000000000000000000e+00 1.397268872070312398e+02
6.000000000000000000e+00 1.393709387207031227e+02
7.000000000000000000e+00 1.390418249511718614e+02
8.000000000000000000e+00 1.387124212646484409e+02
9.000000000000000000e+00 1.384050436401367108e+02
1.000000000000000000e+01 1.380475811767578023e+02
1.100000000000000000e+01 1.376375750732421750e+02
1.200000000000000000e+01 1.372040704345703261e+02
1.300000000000000000e+01 1.366853836059570426e+02
1.400000000000000000e+01 1.361581671142578216e+02
1.500000000000000000e+01 1.355738980102539131e+02
1.600000000000000000e+01 1.349605554199218886e+02
1.700000000000000000e+01 1.344051885986328045e+02
1.800000000000000000e+01 1.339550234985351551e+02
1.900000000000000000e+01 1.335519470214843807e+02
2.000000000000000000e+01 1.331730709838867313e+02
2.100000000000000000e+01 1.328510949707031159e+02
2.200000000000000000e+01 1.325472082519531227e+02
2.300000000000000000e+01 1.322733758544922011e+02
2.400000000000000000e+01 1.320416555786132733e+02
2.500000000000000000e+01 1.318074731445312580e+02
2.600000000000000000e+01 1.316389166259765489e+02
2.700000000000000000e+01 1.314799600219726585e+02
2.800000000000000000e+01 1.314041256713867085e+02
2.900000000000000000e+01 1.313585473632812466e+02
3.000000000000000000e+01 1.313249188232422000e+02
3.100000000000000000e+01 1.312919235229492188e+02
3.200000000000000000e+01 1.312654415893554756e+02
3.300000000000000000e+01 1.312809387207031193e+02
3.400000000000000000e+01 1.313274798583984477e+02
3.500000000000000000e+01 1.313623098754882790e+02
3.600000000000000000e+01 1.313698016357421920e+02
3.700000000000000000e+01 1.313430700683593670e+02
3.800000000000000000e+01 1.313036737060546955e+02
3.900000000000000000e+01 1.312660795593261582e+02
4.000000000000000000e+01 1.312593827819824241e+02
4.100000000000000000e+01 1.312859327697753997e+02
4.200000000000000000e+01 1.312845193481445278e+02
4.300000000000000000e+01 1.313131864929199253e+02
4.400000000000000000e+01 1.313577838134765727e+02
4.500000000000000000e+01 1.314287979125976449e+02
4.600000000000000000e+01 1.314608432006835983e+02
4.700000000000000000e+01 1.314852149963379020e+02
4.800000000000000000e+01 1.314930975341796966e+02
4.900000000000000000e+01 1.314611758422851437e+02
5.000000000000000000e+01 1.313970504760742131e+02
5.100000000000000000e+01 1.313153639221191327e+02
5.200000000000000000e+01 1.312346751403808582e+02
5.300000000000000000e+01 1.311427842712402310e+02
5.400000000000000000e+01 1.309661003112792912e+02
5.500000000000000000e+01 1.307779591369628918e+02
5.600000000000000000e+01 1.306238217163085835e+02
5.700000000000000000e+01 1.304880046081542844e+02
5.800000000000000000e+01 1.303004411315918105e+02
5.900000000000000000e+01 1.301045365905761741e+02
6.000000000000000000e+01 1.299368629455566406e+02
6.100000000000000000e+01 1.297166816711425668e+02
6.200000000000000000e+01 1.295366958618164119e+02
6.300000000000000000e+01 1.293465667724609318e+02
6.400000000000000000e+01 1.291352546691894645e+02
6.500000000000000000e+01 1.289963340759277344e+02
6.600000000000000000e+01 1.288054666137695392e+02
6.700000000000000000e+01 1.286323069763183469e+02
6.800000000000000000e+01 1.284559909057617233e+02
6.900000000000000000e+01 1.282821217346191531e+02
7.000000000000000000e+01 1.281712387084961051e+02
7.100000000000000000e+01 1.280422799682617097e+02
7.200000000000000000e+01 1.279200558471679585e+02
7.300000000000000000e+01 1.277798780822753884e+02
7.400000000000000000e+01 1.277074433898925747e+02
7.500000000000000000e+01 1.276183422851562455e+02
7.600000000000000000e+01 1.275272460937499943e+02
7.700000000000000000e+01 1.274098835754394656e+02
7.800000000000000000e+01 1.273370118713378929e+02
7.900000000000000000e+01 1.272519924926757824e+02
8.000000000000000000e+01 1.271895938110351665e+02
8.100000000000000000e+01 1.271819992065429688e+02
8.200000000000000000e+01 1.271818890380859273e+02
8.300000000000000000e+01 1.272418734741210926e+02
8.400000000000000000e+01 1.273084153747558673e+02
8.500000000000000000e+01 1.273967544555663949e+02
8.600000000000000000e+01 1.274756521606445290e+02
8.700000000000000000e+01 1.275945295715332009e+02
8.800000000000000000e+01 1.277331976318359352e+02
8.900000000000000000e+01 1.278969435119628884e+02
9.000000000000000000e+01 1.280021948242187477e+02
9.100000000000000000e+01 1.280889982604980446e+02
9.200000000000000000e+01 1.282525665283203011e+02
9.300000000000000000e+01 1.283835496520996173e+02
9.400000000000000000e+01 1.284865252685546864e+02
9.500000000000000000e+01 1.285433583068847554e+02
9.600000000000000000e+01 1.286011695861816406e+02
9.700000000000000000e+01 1.286155696105957134e+02
9.800000000000000000e+01 1.286060247802734295e+02
9.900000000000000000e+01 1.286477990722656273e+02
1.000000000000000000e+02 1.287187078857421909e+02
1.010000000000000000e+02 1.287763589477539199e+02
1.020000000000000000e+02 1.288459402465820176e+02
1.030000000000000000e+02 1.289006649780273506e+02
1.040000000000000000e+02 1.289788827514648517e+02
1.050000000000000000e+02 1.290299377441406250e+02
1.060000000000000000e+02 1.290863562011718670e+02
1.070000000000000000e+02 1.291271649169922000e+02
1.080000000000000000e+02 1.291899365234374955e+02
1.090000000000000000e+02 1.293030773925781318e+02
1.100000000000000000e+02 1.293620953369140523e+02
1.110000000000000000e+02 1.294793865966796886e+02
1.120000000000000000e+02 1.295856130981445347e+02
1.130000000000000000e+02 1.295978399658202989e+02
1.140000000000000000e+02 1.296105987548828011e+02
1.150000000000000000e+02 1.296541018676757915e+02
1.160000000000000000e+02 1.297342816162109500e+02
1.170000000000000000e+02 1.297758621215820369e+02
1.180000000000000000e+02 1.297902972412109364e+02
1.190000000000000000e+02 1.298561523437500114e+02
1.200000000000000000e+02 1.299015170288085983e+02
1.210000000000000000e+02 1.299828445434570199e+02
1.220000000000000000e+02 1.300336163330078136e+02
1.230000000000000000e+02 1.300972131347656386e+02
1.240000000000000000e+02 1.302010910034179574e+02
1.250000000000000000e+02 1.302396459960937420e+02
1.260000000000000000e+02 1.303231915283203080e+02
1.270000000000000000e+02 1.303889126586913960e+02
1.280000000000000000e+02 1.304359744262695244e+02
1.290000000000000000e+02 1.304964389038085812e+02
1.300000000000000000e+02 1.305483660888671977e+02
1.310000000000000000e+02 1.306237973022460892e+02
1.320000000000000000e+02 1.306624929809570403e+02
1.330000000000000000e+02 1.307039657592773381e+02
1.340000000000000000e+02 1.307041177368164142e+02
1.350000000000000000e+02 1.307090969848632938e+02
1.360000000000000000e+02 1.306888021850585915e+02
1.370000000000000000e+02 1.306904168701171898e+02
1.380000000000000000e+02 1.307180075073242165e+02
1.390000000000000000e+02 1.307308679199218773e+02
1.400000000000000000e+02 1.307159704589843727e+02
1.410000000000000000e+02 1.306212161254882744e+02
1.420000000000000000e+02 1.305892648315429767e+02
1.430000000000000000e+02 1.305960882568359409e+02
1.440000000000000000e+02 1.306945233154296773e+02
1.450000000000000000e+02 1.307741748046875045e+02
1.460000000000000000e+02 1.308758883666992290e+02
1.470000000000000000e+02 1.309655169677734250e+02
1.480000000000000000e+02 1.309793780517578057e+02
1.490000000000000000e+02 1.309996936035156239e+02
1.500000000000000000e+02 1.310190554809570358e+02
1.510000000000000000e+02 1.310968945312500011e+02
1.520000000000000000e+02 1.311610083007812477e+02
1.530000000000000000e+02 1.312496734619140568e+02
1.540000000000000000e+02 1.313537173461914165e+02
1.550000000000000000e+02 1.314940542602539040e+02
1.560000000000000000e+02 1.316244577026367324e+02
1.570000000000000000e+02 1.317177822875976574e+02
1.580000000000000000e+02 1.318207635498046955e+02
1.590000000000000000e+02 1.319833020019531205e+02
1.600000000000000000e+02 1.321578164672851585e+02
1.610000000000000000e+02 1.322875900268554688e+02
1.620000000000000000e+02 1.323850399780273506e+02
1.630000000000000000e+02 1.324711734008789108e+02
1.640000000000000000e+02 1.325204873657226585e+02
1.650000000000000000e+02 1.325816934204101472e+02
1.660000000000000000e+02 1.326734268188476449e+02
1.670000000000000000e+02 1.327867340087890682e+02
1.680000000000000000e+02 1.328787399291992131e+02
1.690000000000000000e+02 1.330256829833984398e+02
1.700000000000000000e+02 1.331662728881835847e+02
1.710000000000000000e+02 1.332617327880859364e+02
1.720000000000000000e+02 1.333613278198242256e+02
1.730000000000000000e+02 1.335189270019531307e+02
1.740000000000000000e+02 1.337279199218750136e+02
1.750000000000000000e+02 1.339388867187500125e+02
1.760000000000000000e+02 1.341572463989257926e+02
1.770000000000000000e+02 1.343558438110351574e+02
1.780000000000000000e+02 1.345897598266601562e+02
1.790000000000000000e+02 1.347600827026367085e+02
1.800000000000000000e+02 1.348889703369140705e+02
1.810000000000000000e+02 1.350364639282226449e+02
1.820000000000000000e+02 1.351336819458007881e+02
1.830000000000000000e+02 1.351853579711913937e+02
1.840000000000000000e+02 1.352656900024414028e+02
1.850000000000000000e+02 1.353468307495117244e+02
1.860000000000000000e+02 1.354673065185546932e+02
1.870000000000000000e+02 1.355757583618164119e+02
1.880000000000000000e+02 1.357029479980468807e+02
1.890000000000000000e+02 1.358450607299804744e+02
1.900000000000000000e+02 1.359930862426757869e+02
1.910000000000000000e+02 1.361210061645507778e+02
1.920000000000000000e+02 1.363020495605468625e+02
1.930000000000000000e+02 1.364762112426757881e+02
1.940000000000000000e+02 1.366002532958984261e+02
1.950000000000000000e+02 1.367238168334961017e+02
1.960000000000000000e+02 1.368640789794921773e+02
1.970000000000000000e+02 1.370407180786132812e+02
1.980000000000000000e+02 1.372458279418945324e+02
1.990000000000000000e+02 1.374392059326171989e+02
2.000000000000000000e+02 1.376660214233398563e+02
2.010000000000000000e+02 1.378307717895507949e+02
2.020000000000000000e+02 1.379595419311523301e+02
2.030000000000000000e+02 1.380842587280273506e+02
2.040000000000000000e+02 1.381324777221679483e+02
2.050000000000000000e+02 1.382417221069335938e+02
2.060000000000000000e+02 1.383591735839843864e+02
2.070000000000000000e+02 1.384526861572265659e+02
2.080000000000000000e+02 1.384828976440429642e+02
2.090000000000000000e+02 1.384839932250976631e+02
2.100000000000000000e+02 1.385678829956054869e+02
2.110000000000000000e+02 1.386490109252929699e+02
2.120000000000000000e+02 1.387113150024414097e+02
2.130000000000000000e+02 1.387841421508788926e+02
2.140000000000000000e+02 1.389430496215820199e+02
2.150000000000000000e+02 1.391011254882812409e+02
2.160000000000000000e+02 1.392015133666992028e+02
2.170000000000000000e+02 1.393178869628906114e+02
2.180000000000000000e+02 1.395190057373046670e+02
2.190000000000000000e+02 1.396935589599609386e+02
2.200000000000000000e+02 1.398295379638671818e+02
2.210000000000000000e+02 1.399637011718750159e+02
2.220000000000000000e+02 1.400806219482421966e+02
2.230000000000000000e+02 1.402478793334960869e+02
2.240000000000000000e+02 1.403858398437500057e+02
2.250000000000000000e+02 1.405567669677734557e+02
2.260000000000000000e+02 1.406983285522460960e+02
2.270000000000000000e+02 1.408720230102539119e+02
2.280000000000000000e+02 1.410716595458984557e+02
2.290000000000000000e+02 1.412632907104492119e+02
2.300000000000000000e+02 1.414460260009765591e+02
2.310000000000000000e+02 1.416098916625976472e+02
2.320000000000000000e+02 1.417761093139648381e+02
2.330000000000000000e+02 1.419849502563476449e+02
2.340000000000000000e+02 1.421327484130859489e+02
2.350000000000000000e+02 1.423073791503906307e+02
2.360000000000000000e+02 1.424756240844726562e+02
2.370000000000000000e+02 1.426460281372070256e+02
2.380000000000000000e+02 1.428754510498046670e+02
2.390000000000000000e+02 1.430930178833007744e+02
2.400000000000000000e+02 1.433069149780273506e+02
2.410000000000000000e+02 1.434519262695312705e+02
2.420000000000000000e+02 1.436685296630859341e+02
2.430000000000000000e+02 1.438796780395507824e+02
2.440000000000000000e+02 1.440988067626953182e+02
2.450000000000000000e+02 1.444014523315429699e+02
2.460000000000000000e+02 1.446438104248046841e+02
2.470000000000000000e+02 1.449056060791015739e+02
2.480000000000000000e+02 1.451176733398437477e+02
2.490000000000000000e+02 1.452958508300781091e+02
2.500000000000000000e+02 1.454192645263671864e+02
2.510000000000000000e+02 1.455687915039062545e+02
2.520000000000000000e+02 1.457347521972656068e+02
2.530000000000000000e+02 1.458744198608398506e+02
2.540000000000000000e+02 1.460550115966796909e+02
2.550000000000000000e+02 1.462299118041992188e+02
2.560000000000000000e+02 1.464258364868164222e+02
2.570000000000000000e+02 1.466130255126953159e+02
2.580000000000000000e+02 1.467719323730468659e+02
2.590000000000000000e+02 1.469799475097656227e+02
2.600000000000000000e+02 1.472167559814453170e+02
2.610000000000000000e+02 1.474833419799804801e+02
2.620000000000000000e+02 1.477317623901367369e+02
2.630000000000000000e+02 1.478915118408203284e+02
2.640000000000000000e+02 1.480513201904296920e+02
2.650000000000000000e+02 1.482263589477539085e+02
2.660000000000000000e+02 1.483738992309570222e+02
2.670000000000000000e+02 1.485098428344726358e+02
2.680000000000000000e+02 1.487274133300781216e+02
2.690000000000000000e+02 1.489710665893554733e+02
2.700000000000000000e+02 1.491793041992187341e+02
2.710000000000000000e+02 1.493602285766601767e+02
2.720000000000000000e+02 1.495687768554687409e+02
2.730000000000000000e+02 1.497132327270507801e+02
2.740000000000000000e+02 1.498411764526367165e+02
2.750000000000000000e+02 1.499250909423828091e+02
2.760000000000000000e+02 1.500686346435546739e+02
2.770000000000000000e+02 1.502452767944336074e+02
2.780000000000000000e+02 1.504561499023437534e+02
2.790000000000000000e+02 1.506197512817382744e+02
2.800000000000000000e+02 1.507732818603515739e+02
2.810000000000000000e+02 1.509944982910156455e+02
2.820000000000000000e+02 1.512185702514648256e+02
2.830000000000000000e+02 1.514867303466796784e+02
2.840000000000000000e+02 1.517823066711425781e+02
2.850000000000000000e+02 1.520528166198730560e+02
2.860000000000000000e+02 1.522876934814453307e+02
2.870000000000000000e+02 1.525358776855468932e+02
2.880000000000000000e+02 1.528135935974121082e+02
2.890000000000000000e+02 1.530568339538574207e+02
2.900000000000000000e+02 1.533307139587402332e+02
2.910000000000000000e+02 1.536692187499999989e+02
2.920000000000000000e+02 1.540050151062011707e+02
2.930000000000000000e+02 1.542709529113769520e+02
2.940000000000000000e+02 1.545534291076660338e+02
2.950000000000000000e+02 1.547914128112793151e+02
2.960000000000000000e+02 1.549726507568359466e+02
2.970000000000000000e+02 1.551185226440429688e+02
2.980000000000000000e+02 1.552806968688964844e+02
2.990000000000000000e+02 1.555214059448242097e+02
3.000000000000000000e+02 1.557125849914550599e+02
3.010000000000000000e+02 1.559475300598144543e+02
3.020000000000000000e+02 1.561772010803222770e+02
3.030000000000000000e+02 1.564323487854003929e+02
3.040000000000000000e+02 1.566314013671874932e+02
3.050000000000000000e+02 1.568250502014160190e+02
3.060000000000000000e+02 1.570333496093749943e+02
3.070000000000000000e+02 1.572497035217285202e+02
3.080000000000000000e+02 1.574243742370605332e+02
3.090000000000000000e+02 1.575410598754882869e+02
3.100000000000000000e+02 1.576746348571777503e+02
3.110000000000000000e+02 1.578365454101562477e+02
3.120000000000000000e+02 1.579626321411132608e+02
3.130000000000000000e+02 1.581223225402832213e+02
3.140000000000000000e+02 1.583168830871582031e+02
3.150000000000000000e+02 1.584938769531249818e+02
3.160000000000000000e+02 1.587122488403320517e+02
3.170000000000000000e+02 1.589297242736816429e+02
3.180000000000000000e+02 1.590634022521972497e+02
3.190000000000000000e+02 1.592251542663574355e+02
3.200000000000000000e+02 1.593429516601562455e+02
3.210000000000000000e+02 1.594665550231933651e+02
3.220000000000000000e+02 1.596194798278808662e+02
3.230000000000000000e+02 1.598002616882324105e+02
3.240000000000000000e+02 1.600878359985351551e+02
3.250000000000000000e+02 1.603206748962402344e+02
3.260000000000000000e+02 1.605403781127929506e+02
3.270000000000000000e+02 1.607926300048828239e+02
3.280000000000000000e+02 1.610882914733886651e+02
3.290000000000000000e+02 1.613494392395019474e+02
3.300000000000000000e+02 1.615964785766601608e+02
3.310000000000000000e+02 1.618848175048828182e+02
3.320000000000000000e+02 1.621258448791504065e+02
3.330000000000000000e+02 1.624027931213378793e+02
3.340000000000000000e+02 1.626674313354492369e+02
3.350000000000000000e+02 1.629127006530761719e+02
3.360000000000000000e+02 1.632380802917480480e+02
3.370000000000000000e+02 1.635276361083984398e+02
3.380000000000000000e+02 1.637754116821288903e+02
3.390000000000000000e+02 1.640457147216797011e+02
3.400000000000000000e+02 1.643377348327636582e+02
3.410000000000000000e+02 1.645756265258789028e+02
3.420000000000000000e+02 1.649008078002929665e+02
3.430000000000000000e+02 1.651899440002441395e+02
3.440000000000000000e+02 1.654686033630371185e+02
3.450000000000000000e+02 1.658133387756347474e+02
3.460000000000000000e+02 1.661867225646972770e+02
3.470000000000000000e+02 1.665065670776367028e+02
3.480000000000000000e+02 1.667803321838378849e+02
3.490000000000000000e+02 1.670727871704101517e+02
3.500000000000000000e+02 1.673847734069824185e+02
3.510000000000000000e+02 1.676922583007812477e+02
3.520000000000000000e+02 1.680049371337890420e+02
3.530000000000000000e+02 1.683513624572753997e+02
3.540000000000000000e+02 1.687689242553710756e+02
3.550000000000000000e+02 1.691552780151367301e+02
3.560000000000000000e+02 1.694900973510742119e+02
3.570000000000000000e+02 1.698429733276367131e+02
3.580000000000000000e+02 1.701960629272460892e+02
3.590000000000000000e+02 1.705511819458007778e+02
3.600000000000000000e+02 1.709116055297851631e+02
3.610000000000000000e+02 1.713114099121093545e+02
3.620000000000000000e+02 1.716963789367675872e+02
3.630000000000000000e+02 1.720114495849609284e+02
3.640000000000000000e+02 1.723511686706543173e+02
3.650000000000000000e+02 1.726648066711425713e+02
3.660000000000000000e+02 1.730145202636718693e+02
3.670000000000000000e+02 1.733414508056640670e+02
3.680000000000000000e+02 1.730748352050781307e+02
3.690000000000000000e+02 1.728261791992187568e+02
3.700000000000000000e+02 1.726514443969726358e+02
3.710000000000000000e+02 1.725571157836914153e+02
3.720000000000000000e+02 1.725622460937499909e+02
3.730000000000000000e+02 1.728304002380371003e+02
3.740000000000000000e+02 1.731355455017089753e+02
3.750000000000000000e+02 1.734196374511718659e+02
3.760000000000000000e+02 1.738675608825683412e+02
3.770000000000000000e+02 1.736765881347656091e+02
3.780000000000000000e+02 1.734048623657226358e+02
3.790000000000000000e+02 1.733166691589355537e+02
3.800000000000000000e+02 1.732970004272460756e+02
3.810000000000000000e+02 1.734697151184082031e+02
3.820000000000000000e+02 1.735711773681640580e+02
3.830000000000000000e+02 1.738305262756347815e+02
3.840000000000000000e+02 1.744115475463867142e+02
3.850000000000000000e+02 1.750642488098144440e+02
3.860000000000000000e+02 1.757528918457031182e+02
3.870000000000000000e+02 1.762945013427734580e+02
3.880000000000000000e+02 1.768581349182128974e+02
3.890000000000000000e+02 1.779694451904296955e+02
3.900000000000000000e+02 1.792950009155273392e+02
3.910000000000000000e+02 1.806382345581054665e+02
3.920000000000000000e+02 1.821753021240234318e+02
3.930000000000000000e+02 1.838466278076171818e+02
3.940000000000000000e+02 1.858885206604003884e+02
3.950000000000000000e+02 1.880314694213867313e+02
3.960000000000000000e+02 1.902166416931152355e+02
3.970000000000000000e+02 1.923635025024414062e+02
3.980000000000000000e+02 1.943070068359375000e+02
3.990000000000000000e+02 1.963341522216796875e+02
4.000000000000000000e+02 1.981178779602050781e+02
4.010000000000000000e+02 1.997667944335937591e+02
4.020000000000000000e+02 2.013420478820800668e+02
4.030000000000000000e+02 2.031235641479492244e+02
4.040000000000000000e+02 2.049880090332031273e+02
4.050000000000000000e+02 2.069077450561523506e+02
4.060000000000000000e+02 2.086463220214843659e+02
4.070000000000000000e+02 2.102782066345214957e+02
4.080000000000000000e+02 2.119725332641601483e+02
4.090000000000000000e+02 2.136576864624023528e+02
4.100000000000000000e+02 2.154956997680664017e+02
4.110000000000000000e+02 2.170641352844238270e+02
4.120000000000000000e+02 2.186267144775390534e+02
4.130000000000000000e+02 2.201839582824707122e+02
4.140000000000000000e+02 2.215632151794433469e+02
4.150000000000000000e+02 2.229608221435546795e+02
4.160000000000000000e+02 2.239226699829101506e+02
4.170000000000000000e+02 2.246739858245849746e+02
4.180000000000000000e+02 2.252844892120361351e+02
4.190000000000000000e+02 2.257756185150146564e+02
4.200000000000000000e+02 2.262149703979492301e+02
4.210000000000000000e+02 2.266780546569824253e+02
4.220000000000000000e+02 2.276054955291748172e+02
4.230000000000000000e+02 2.286239507293701081e+02
4.240000000000000000e+02 2.293888765716552598e+02
4.250000000000000000e+02 2.299790410614013751e+02
4.260000000000000000e+02 2.301336672210693450e+02
4.270000000000000000e+02 2.302866465759277332e+02
4.280000000000000000e+02 2.305322231292724666e+02
4.290000000000000000e+02 2.306163075256347668e+02
4.300000000000000000e+02 2.307015184020996230e+02
4.310000000000000000e+02 2.306987174987793026e+02
4.320000000000000000e+02 2.308098167419433651e+02
4.330000000000000000e+02 2.308841949462890568e+02
4.340000000000000000e+02 2.308875138854980378e+02
4.350000000000000000e+02 2.309575794982910111e+02
4.360000000000000000e+02 2.305726976013183673e+02
4.370000000000000000e+02 2.300792541503906250e+02
4.380000000000000000e+02 2.294119567871093750e+02
4.390000000000000000e+02 2.287674319458007801e+02
4.400000000000000000e+02 2.281885017395019588e+02
4.410000000000000000e+02 2.275321684265136639e+02
4.420000000000000000e+02 2.271468223571777401e+02
4.430000000000000000e+02 2.270030865478515523e+02
4.440000000000000000e+02 2.268206341552734386e+02
4.450000000000000000e+02 2.265890930175781364e+02
4.460000000000000000e+02 2.264418325805663983e+02
4.470000000000000000e+02 2.262092819213867188e+02
4.480000000000000000e+02 2.258977467346191474e+02
4.490000000000000000e+02 2.255386160278320347e+02
4.500000000000000000e+02 2.248401858520507801e+02
4.510000000000000000e+02 2.238886967468261844e+02
4.520000000000000000e+02 2.228465730285644497e+02
4.530000000000000000e+02 2.217050540161132801e+02
4.540000000000000000e+02 2.203985192871093659e+02
4.550000000000000000e+02 2.190600064086914074e+02
4.560000000000000000e+02 2.176442060852050702e+02
4.570000000000000000e+02 2.161872973632812602e+02
4.580000000000000000e+02 2.146887783813476460e+02
4.590000000000000000e+02 2.131714321899414131e+02
4.600000000000000000e+02 2.116227258300781386e+02
4.610000000000000000e+02 2.101352169799804699e+02
4.620000000000000000e+02 2.086296116638183662e+02
4.630000000000000000e+02 2.071528895568847588e+02
4.640000000000000000e+02 2.057040512084960824e+02
4.650000000000000000e+02 2.042632525634765557e+02
4.660000000000000000e+02 2.028609234619140693e+02
4.670000000000000000e+02 2.015150120544433605e+02
4.680000000000000000e+02 2.001937228393554733e+02
4.690000000000000000e+02 1.988928482055663949e+02
4.700000000000000000e+02 1.976548092651367199e+02
4.710000000000000000e+02 1.963894439697265568e+02
4.720000000000000000e+02 1.951280078124999875e+02
4.730000000000000000e+02 1.938588697814941497e+02
4.740000000000000000e+02 1.925625579833984489e+02
4.750000000000000000e+02 1.912799578857421920e+02
4.760000000000000000e+02 1.900339331054687477e+02
4.770000000000000000e+02 1.888823220825195222e+02
4.780000000000000000e+02 1.877622183227539097e+02
4.790000000000000000e+02 1.866787814331054562e+02
4.800000000000000000e+02 1.855647790527343659e+02
4.810000000000000000e+02 1.845051797485351699e+02
4.820000000000000000e+02 1.834744190979003804e+02
4.830000000000000000e+02 1.825061715698242324e+02
4.840000000000000000e+02 1.815996589660644531e+02
4.850000000000000000e+02 1.807400187683105344e+02
4.860000000000000000e+02 1.799082635498047011e+02
4.870000000000000000e+02 1.791456454467773369e+02
4.880000000000000000e+02 1.790129473876953057e+02
4.890000000000000000e+02 1.788752117919922000e+02
4.900000000000000000e+02 1.786743420410156205e+02
4.910000000000000000e+02 1.783518533325195392e+02
4.920000000000000000e+02 1.779103091430663994e+02
4.930000000000000000e+02 1.772061683654785043e+02
4.940000000000000000e+02 1.764783488464355514e+02
4.950000000000000000e+02 1.757383087158203239e+02
4.960000000000000000e+02 1.748492829895019440e+02
4.970000000000000000e+02 1.745876028442382903e+02
4.980000000000000000e+02 1.744140744018554585e+02
4.990000000000000000e+02 1.741334614562988179e+02
5.000000000000000000e+02 1.738566458129882903e+02
5.010000000000000000e+02 1.734649751281738190e+02
5.020000000000000000e+02 1.732725308227539074e+02
5.030000000000000000e+02 1.731172340393066520e+02
5.040000000000000000e+02 1.727440875244140557e+02
5.050000000000000000e+02 1.724699688720703250e+02
5.060000000000000000e+02 1.723401699829101688e+02
5.070000000000000000e+02 1.725554791259765750e+02
5.080000000000000000e+02 1.728854699707031273e+02
5.090000000000000000e+02 1.728658819580078045e+02
5.100000000000000000e+02 1.728370208740234375e+02
5.110000000000000000e+02 1.729610113525390602e+02
5.120000000000000000e+02 1.730095950317382858e+02
5.130000000000000000e+02 1.730032513427734386e+02
5.140000000000000000e+02 1.727344128417968818e+02
5.150000000000000000e+02 1.723878829956054801e+02
5.160000000000000000e+02 1.720314294433593716e+02
5.170000000000000000e+02 1.716831130981445312e+02
5.180000000000000000e+02 1.715348284912109307e+02
5.190000000000000000e+02 1.712523242187500045e+02
5.200000000000000000e+02 1.711744750976562557e+02
5.210000000000000000e+02 1.712236520385742153e+02
5.220000000000000000e+02 1.713152929687499864e+02
5.230000000000000000e+02 1.711652673339843886e+02
5.240000000000000000e+02 1.708815484619140648e+02
5.250000000000000000e+02 1.705167105102539153e+02
5.260000000000000000e+02 1.702895437622070176e+02
5.270000000000000000e+02 1.701025402832031261e+02
5.280000000000000000e+02 1.697534796142577989e+02
5.290000000000000000e+02 1.693704550170898528e+02
5.300000000000000000e+02 1.687271502685546807e+02
5.310000000000000000e+02 1.683233746337890580e+02
5.320000000000000000e+02 1.678465844726562466e+02
5.330000000000000000e+02 1.673278195190429756e+02
5.340000000000000000e+02 1.668629910278320381e+02
5.350000000000000000e+02 1.663260211181640500e+02
5.360000000000000000e+02 1.661634472656249955e+02
5.370000000000000000e+02 1.661715603637695438e+02
5.380000000000000000e+02 1.661965692138671784e+02
5.390000000000000000e+02 1.662443408203124875e+02
5.400000000000000000e+02 1.662800372314453057e+02
5.410000000000000000e+02 1.662072631835937386e+02
5.420000000000000000e+02 1.656606317138671898e+02
5.430000000000000000e+02 1.649976312255859341e+02
5.440000000000000000e+02 1.645306875610351653e+02
5.450000000000000000e+02 1.641041665649414085e+02
5.460000000000000000e+02 1.640501473999023574e+02
5.470000000000000000e+02 1.639472488403320369e+02
5.480000000000000000e+02 1.637397381591796943e+02
5.490000000000000000e+02 1.637067388916015602e+02
5.500000000000000000e+02 1.635760092163085915e+02
5.510000000000000000e+02 1.634876574707031125e+02
5.520000000000000000e+02 1.632473760986327989e+02
5.530000000000000000e+02 1.629702392578124943e+02
5.540000000000000000e+02 1.627169158935546989e+02
5.550000000000000000e+02 1.623550207519531341e+02
5.560000000000000000e+02 1.623642596435546750e+02
5.570000000000000000e+02 1.623945446777343875e+02
5.580000000000000000e+02 1.625448956298828023e+02
5.590000000000000000e+02 1.625839031982421830e+02
5.600000000000000000e+02 1.625229241943359284e+02
5.610000000000000000e+02 1.625304571533202989e+02
5.620000000000000000e+02 1.622262878417968750e+02
5.630000000000000000e+02 1.615890039062500136e+02
5.640000000000000000e+02 1.608783981323242074e+02
5.650000000000000000e+02 1.601684179687499920e+02
5.660000000000000000e+02 1.593351412963867233e+02
5.670000000000000000e+02 1.585758871459960915e+02
5.680000000000000000e+02 1.578677575683593659e+02
5.690000000000000000e+02 1.571832452392578148e+02
5.700000000000000000e+02 1.567870553588867324e+02
5.710000000000000000e+02 1.565455688476562557e+02
5.720000000000000000e+02 1.563789724731445290e+02
5.730000000000000000e+02 1.562624346923828114e+02
5.740000000000000000e+02 1.562630712890625091e+02
5.750000000000000000e+02 1.562928619384765625e+02
5.760000000000000000e+02 1.563414895629882722e+02
5.770000000000000000e+02 1.564273867797851665e+02
5.780000000000000000e+02 1.564986529541015727e+02
5.790000000000000000e+02 1.565915277099609284e+02
5.800000000000000000e+02 1.566923522949218750e+02
5.810000000000000000e+02 1.567438854980468648e+02
5.820000000000000000e+02 1.567352380371093830e+02
5.830000000000000000e+02 1.567051388549804756e+02
5.840000000000000000e+02 1.566741699218750057e+02
5.850000000000000000e+02 1.566196185302734420e+02
5.860000000000000000e+02 1.565136242675781375e+02
5.870000000000000000e+02 1.563260870361328045e+02
5.880000000000000000e+02 1.560676519775390716e+02
5.890000000000000000e+02 1.557625021362304665e+02
5.900000000000000000e+02 1.554270123291015580e+02
5.910000000000000000e+02 1.551085186767578250e+02
5.920000000000000000e+02 1.547785067749023540e+02
5.930000000000000000e+02 1.544659356689453205e+02
5.940000000000000000e+02 1.541249090576171739e+02
5.950000000000000000e+02 1.537597354125976494e+02
5.960000000000000000e+02 1.533688278198242188e+02
5.970000000000000000e+02 1.529215161132812568e+02
5.980000000000000000e+02 1.524190612792968693e+02
5.990000000000000000e+02 1.518689913940429790e+02
6.000000000000000000e+02 1.513451818847656227e+02
6.010000000000000000e+02 1.507768319702148574e+02
6.020000000000000000e+02 1.501820233154296886e+02
6.030000000000000000e+02 1.495607406616210824e+02
6.040000000000000000e+02 1.488762277221679824e+02
6.050000000000000000e+02 1.482064547729492290e+02
6.060000000000000000e+02 1.475010525512695381e+02
6.070000000000000000e+02 1.467529180908203159e+02
6.080000000000000000e+02 1.460867538452148438e+02
6.090000000000000000e+02 1.454551278686523403e+02
6.100000000000000000e+02 1.448755899047851585e+02
6.110000000000000000e+02 1.443717181396484364e+02
6.120000000000000000e+02 1.439022570800781295e+02
6.130000000000000000e+02 1.434718716430664074e+02
6.140000000000000000e+02 1.430705334472656318e+02
6.150000000000000000e+02 1.427976742553711063e+02
6.160000000000000000e+02 1.425860083007812591e+02
6.170000000000000000e+02 1.424428640747070176e+02
6.180000000000000000e+02 1.423807058715820233e+02
6.190000000000000000e+02 1.423008093261718727e+02
6.200000000000000000e+02 1.423251739501953068e+02
6.210000000000000000e+02 1.424303207397460938e+02
6.220000000000000000e+02 1.426089309692382869e+02
6.230000000000000000e+02 1.428166168212890739e+02
6.240000000000000000e+02 1.430782653808593636e+02
6.250000000000000000e+02 1.433879235839843886e+02
6.260000000000000000e+02 1.436831719970703034e+02
6.270000000000000000e+02 1.440349618530273403e+02
6.280000000000000000e+02 1.443737261962890557e+02
6.290000000000000000e+02 1.447119967651367176e+02
6.300000000000000000e+02 1.450152005004882767e+02
6.310000000000000000e+02 1.453294308471679699e+02
6.320000000000000000e+02 1.456971182250976540e+02
6.330000000000000000e+02 1.461021209716796818e+02
6.340000000000000000e+02 1.465335824584960847e+02
6.350000000000000000e+02 1.469380075073242153e+02
6.360000000000000000e+02 1.473979190063476494e+02
6.370000000000000000e+02 1.479141104125976653e+02
6.380000000000000000e+02 1.484071334838867244e+02
6.390000000000000000e+02 1.489504647827148460e+02
6.400000000000000000e+02 1.494931552124023426e+02
6.410000000000000000e+02 1.500621191406249864e+02
6.420000000000000000e+02 1.506059747314453148e+02
6.430000000000000000e+02 1.511482226562499989e+02
6.440000000000000000e+02 1.517459875488281114e+02
6.450000000000000000e+02 1.523333306884765648e+02
6.460000000000000000e+02 1.529219229125976653e+02
6.470000000000000000e+02 1.534458657836914028e+02
6.480000000000000000e+02 1.540022106933593875e+02
6.490000000000000000e+02 1.545648324584960847e+02
6.500000000000000000e+02 1.552089743041992165e+02
6.510000000000000000e+02 1.558309680175781295e+02
6.520000000000000000e+02 1.564471023559570426e+02
6.530000000000000000e+02 1.570912442016601460e+02
6.540000000000000000e+02 1.577778207397460903e+02
6.550000000000000000e+02 1.584848953247070256e+02
6.560000000000000000e+02 1.591560125732421795e+02
6.570000000000000000e+02 1.598121914672851460e+02
6.580000000000000000e+02 1.604403857421874875e+02
6.590000000000000000e+02 1.610857080078125136e+02
6.600000000000000000e+02 1.618052621459960960e+02
6.610000000000000000e+02 1.625397949218750000e+02
6.620000000000000000e+02 1.632775604248046761e+02
6.630000000000000000e+02 1.639824890136718807e+02
6.640000000000000000e+02 1.647217095947265761e+02
6.650000000000000000e+02 1.654392724609375023e+02
6.660000000000000000e+02 1.661730380249023540e+02
6.670000000000000000e+02 1.669132067871093739e+02
6.680000000000000000e+02 1.677083126831054756e+02
6.690000000000000000e+02 1.685000234985351426e+02
6.700000000000000000e+02 1.693194802856445449e+02
6.710000000000000000e+02 1.700977328491210869e+02
6.720000000000000000e+02 1.708569937133788983e+02
6.730000000000000000e+02 1.715794808959960847e+02
6.740000000000000000e+02 1.722890438842773335e+02
6.750000000000000000e+02 1.730333282470703011e+02
6.760000000000000000e+02 1.738101193237304756e+02
6.770000000000000000e+02 1.746450006103515591e+02
6.780000000000000000e+02 1.754719244384765489e+02
6.790000000000000000e+02 1.763322879028320358e+02
6.800000000000000000e+02 1.771220184326171818e+02
6.810000000000000000e+02 1.779305151367187534e+02
6.820000000000000000e+02 1.787019100952148563e+02
6.830000000000000000e+02 1.794918826293945244e+02
6.840000000000000000e+02 1.802940469360351585e+02
6.850000000000000000e+02 1.811050308227539176e+02
6.860000000000000000e+02 1.819403503417968864e+02
6.870000000000000000e+02 1.827556274414062614e+02
6.880000000000000000e+02 1.835618103027343864e+02
6.890000000000000000e+02 1.843281829833984489e+02
6.900000000000000000e+02 1.850670953369140648e+02
6.910000000000000000e+02 1.857892153930663994e+02
6.920000000000000000e+02 1.864984799194336063e+02
6.930000000000000000e+02 1.872375143432617222e+02
6.940000000000000000e+02 1.879521859741211074e+02
6.950000000000000000e+02 1.887257489013671830e+02
6.960000000000000000e+02 1.895830139160156307e+02
6.970000000000000000e+02 1.904700564575195187e+02
6.980000000000000000e+02 1.914245657348632790e+02
6.990000000000000000e+02 1.923969561767578114e+02
7.000000000000000000e+02 1.933817749023437500e+02
7.010000000000000000e+02 1.943651745605468761e+02
7.020000000000000000e+02 1.953862307739257744e+02
7.030000000000000000e+02 1.963905349731445256e+02
7.040000000000000000e+02 1.973982168579101426e+02
7.050000000000000000e+02 1.983981015014648506e+02
7.060000000000000000e+02 1.994217495727538960e+02
7.070000000000000000e+02 2.004792034912109386e+02
7.080000000000000000e+02 2.015344241333007744e+02
7.090000000000000000e+02 2.026262463378906205e+02
7.100000000000000000e+02 2.036863781738281318e+02
7.110000000000000000e+02 2.047445394897461028e+02
7.120000000000000000e+02 2.057815673828125114e+02
7.130000000000000000e+02 2.068193353271484511e+02
7.140000000000000000e+02 2.078959826660156125e+02
7.150000000000000000e+02 2.090050833129882903e+02
7.160000000000000000e+02 2.101249948120117210e+02
7.170000000000000000e+02 2.112156781005859330e+02
7.180000000000000000e+02 2.123221673583984455e+02
7.190000000000000000e+02 2.133923428344726574e+02
7.200000000000000000e+02 2.144837640380859511e+02
7.210000000000000000e+02 2.155970129394531227e+02
7.220000000000000000e+02 2.167400524902343761e+02
7.230000000000000000e+02 2.178713427734375045e+02
7.240000000000000000e+02 2.189480447387695392e+02
7.250000000000000000e+02 2.199911315917968864e+02
7.260000000000000000e+02 2.210399786376952989e+02
7.270000000000000000e+02 2.221361105346679778e+02
7.280000000000000000e+02 2.232090185546875034e+02
7.290000000000000000e+02 2.242695211791992165e+02
7.300000000000000000e+02 2.253088348388671989e+02
7.310000000000000000e+02 2.263152755737304744e+02
7.320000000000000000e+02 2.273397195434570222e+02
7.330000000000000000e+02 2.283425778198242142e+02
7.340000000000000000e+02 2.292908193969726653e+02
7.350000000000000000e+02 2.301603540039062636e+02
7.360000000000000000e+02 2.309707302856445210e+02
7.370000000000000000e+02 2.317456604003906193e+02
7.380000000000000000e+02 2.324804501342773335e+02
7.390000000000000000e+02 2.332007287597656386e+02
7.400000000000000000e+02 2.338410437011718841e+02
7.410000000000000000e+02 2.344450427246093795e+02
7.420000000000000000e+02 2.349947412109374909e+02
7.430000000000000000e+02 2.354873510742187364e+02
7.440000000000000000e+02 2.359462750244140636e+02
7.450000000000000000e+02 2.363591381835937568e+02
7.460000000000000000e+02 2.367271350097656182e+02
7.470000000000000000e+02 2.370102069091796864e+02
7.480000000000000000e+02 2.372754870605468795e+02
7.490000000000000000e+02 2.374811511230468852e+02
7.500000000000000000e+02 2.376798168945312568e+02
7.510000000000000000e+02 2.378260534667968784e+02
7.520000000000000000e+02 2.378965835571289062e+02
7.530000000000000000e+02 2.379147073364257778e+02
7.540000000000000000e+02 2.379470654296875125e+02
7.550000000000000000e+02 2.379973144531250000e+02
7.560000000000000000e+02 2.379892901611328000e+02
7.570000000000000000e+02 2.379394796752929722e+02
7.580000000000000000e+02 2.379063220214843852e+02
7.590000000000000000e+02 2.378659393310546761e+02
7.600000000000000000e+02 2.378497875976562455e+02
7.610000000000000000e+02 2.377989678955078148e+02
7.620000000000000000e+02 2.377561645507812500e+02
7.630000000000000000e+02 2.376745983886718818e+02
7.640000000000000000e+02 2.375837603759765670e+02
7.650000000000000000e+02 2.375167163085937432e+02
7.660000000000000000e+02 2.374125726318359284e+02
7.670000000000000000e+02 2.373487176513671955e+02
7.680000000000000000e+02 2.372639962768554653e+02
7.690000000000000000e+02 2.371664270019531386e+02
7.700000000000000000e+02 2.370029757690429619e+02
7.710000000000000000e+02 2.368366558837890636e+02
7.720000000000000000e+02 2.366438925170898528e+02
7.730000000000000000e+02 2.364104797363281136e+02
7.740000000000000000e+02 2.362030200195312375e+02
7.750000000000000000e+02 2.359694470214843705e+02
7.760000000000000000e+02 2.357564788818359318e+02
7.770000000000000000e+02 2.355576251220703057e+02
7.780000000000000000e+02 2.353822525024414176e+02
7.790000000000000000e+02 2.351589236450195415e+02
7.800000000000000000e+02 2.348995208740234375e+02
7.810000000000000000e+02 2.345874044799804778e+02
7.820000000000000000e+02 2.342029864501953114e+02
7.830000000000000000e+02 2.338247994995117267e+02
7.840000000000000000e+02 2.334205297851562477e+02
7.850000000000000000e+02 2.330595166015625068e+02
7.860000000000000000e+02 2.326959149169921943e+02
7.870000000000000000e+02 2.323240527343749875e+02
7.880000000000000000e+02 2.318686389160156125e+02
7.890000000000000000e+02 2.313568743896484250e+02
7.900000000000000000e+02 2.308178652954101437e+02
7.910000000000000000e+02 2.302927395629882881e+02
7.920000000000000000e+02 2.297880398559570381e+02
7.930000000000000000e+02 2.293166250610351540e+02
7.940000000000000000e+02 2.288270141601562386e+02
7.950000000000000000e+02 2.283226840209960926e+02
7.960000000000000000e+02 2.277911267089843648e+02
7.970000000000000000e+02 2.272452392578125000e+02
7.980000000000000000e+02 2.267479205322265727e+02
7.990000000000000000e+02 2.258441534423828045e+02
8.000000000000000000e+02 2.249200976562499932e+02
8.010000000000000000e+02 2.242083984374999943e+02
8.020000000000000000e+02 2.234733630371093795e+02
8.030000000000000000e+02 2.230772198486328080e+02
8.040000000000000000e+02 2.224751919555664017e+02
8.050000000000000000e+02 2.221893762207031386e+02
8.060000000000000000e+02 2.224309216308593875e+02
8.070000000000000000e+02 2.224662500000000023e+02
8.080000000000000000e+02 2.226890240478515750e+02
8.090000000000000000e+02 2.221633309936523517e+02
8.100000000000000000e+02 2.216808535766601551e+02
8.110000000000000000e+02 2.213994354248046932e+02
8.120000000000000000e+02 2.214281259155273460e+02
8.130000000000000000e+02 2.215823623657226449e+02
8.140000000000000000e+02 2.222356103515625136e+02
8.150000000000000000e+02 2.232846038818359489e+02
8.160000000000000000e+02 2.245029385375976574e+02
8.170000000000000000e+02 2.259893463134765739e+02
8.180000000000000000e+02 2.271745925903320256e+02
8.190000000000000000e+02 2.286924871826171852e+02
8.200000000000000000e+02 2.304169531249999920e+02
8.210000000000000000e+02 2.321837393188476426e+02
8.220000000000000000e+02 2.343865191650390614e+02
8.230000000000000000e+02 2.362830352783203125e+02
8.240000000000000000e+02 2.384527389526367074e+02
8.250000000000000000e+02 2.411312356567382835e+02
8.260000000000000000e+02 2.437139273071288983e+02
8.270000000000000000e+02 2.466055978393554824e+02
8.280000000000000000e+02 2.495781860351562500e+02
8.290000000000000000e+02 2.526103872680664040e+02
8.300000000000000000e+02 2.558235784912109239e+02
8.310000000000000000e+02 2.590806878662109511e+02
8.320000000000000000e+02 2.622856393432617210e+02
8.330000000000000000e+02 2.653673345947265716e+02
8.340000000000000000e+02 2.683905612182617233e+02
8.350000000000000000e+02 2.711597015380859261e+02
8.360000000000000000e+02 2.738307177734375273e+02
8.370000000000000000e+02 2.765708996582031318e+02
8.380000000000000000e+02 2.790744369506836051e+02
8.390000000000000000e+02 2.815030609130859602e+02
8.400000000000000000e+02 2.839655841064453057e+02
8.410000000000000000e+02 2.857404815673828011e+02
8.420000000000000000e+02 2.876875576782226744e+02
8.430000000000000000e+02 2.896090924072265693e+02
8.440000000000000000e+02 2.913699467468261446e+02
8.450000000000000000e+02 2.933504917907714571e+02
8.460000000000000000e+02 2.953865255737304665e+02
8.470000000000000000e+02 2.973759858703613190e+02
8.480000000000000000e+02 2.993692822265625182e+02
8.490000000000000000e+02 3.010428024291992415e+02
8.500000000000000000e+02 3.023985317993164017e+02
8.510000000000000000e+02 3.036361146545410179e+02
8.520000000000000000e+02 3.050157264709472429e+02
8.530000000000000000e+02 3.065227302551269304e+02
8.540000000000000000e+02 3.074649606323242210e+02
8.550000000000000000e+02 3.082684086608886673e+02
8.560000000000000000e+02 3.089645684814453261e+02
8.570000000000000000e+02 3.098131196594238190e+02
8.580000000000000000e+02 3.110245190429687341e+02
8.590000000000000000e+02 3.122820840454101585e+02
8.600000000000000000e+02 3.131966371154784952e+02
8.610000000000000000e+02 3.136552059936523165e+02
8.620000000000000000e+02 3.142772496032714571e+02
8.630000000000000000e+02 3.147570695495605264e+02
8.640000000000000000e+02 3.151682534790039085e+02
8.650000000000000000e+02 3.152120932006835687e+02
8.660000000000000000e+02 3.154283569335937614e+02
8.670000000000000000e+02 3.158468086242675668e+02
8.680000000000000000e+02 3.163781597900390352e+02
8.690000000000000000e+02 3.167245834350586051e+02
8.700000000000000000e+02 3.169474999999999909e+02
8.710000000000000000e+02 3.168653887939453284e+02
8.720000000000000000e+02 3.165576417541503815e+02
8.730000000000000000e+02 3.161698921203613395e+02
8.740000000000000000e+02 3.158191709899902548e+02
8.750000000000000000e+02 3.152886090087890807e+02
8.760000000000000000e+02 3.147874003601074264e+02
8.770000000000000000e+02 3.143353242492675577e+02
8.780000000000000000e+02 3.136659107208251953e+02
8.790000000000000000e+02 3.130466938018798828e+02
8.800000000000000000e+02 3.121287355041503702e+02
8.810000000000000000e+02 3.111802490997314408e+02
8.820000000000000000e+02 3.099282546234130677e+02
8.830000000000000000e+02 3.085141996002197402e+02
8.840000000000000000e+02 3.070561255645752112e+02
8.850000000000000000e+02 3.055558139801025277e+02
8.860000000000000000e+02 3.040131372833251930e+02
8.870000000000000000e+02 3.024500717163085710e+02
8.880000000000000000e+02 3.008404730224609125e+02
8.890000000000000000e+02 2.991445713043212891e+02
8.900000000000000000e+02 2.974490155029296830e+02
8.910000000000000000e+02 2.957076706695556823e+02
8.920000000000000000e+02 2.939295581054687432e+02
8.930000000000000000e+02 2.921652096557617142e+02
8.940000000000000000e+02 2.903941265869140693e+02
8.950000000000000000e+02 2.885964080810546761e+02
8.960000000000000000e+02 2.867650057983398710e+02
8.970000000000000000e+02 2.849489068603515420e+02
8.980000000000000000e+02 2.831584371948242165e+02
8.990000000000000000e+02 2.814284898376465094e+02
9.000000000000000000e+02 2.797236472320556686e+02
9.010000000000000000e+02 2.780966454315185388e+02
9.020000000000000000e+02 2.765168299865722474e+02
9.030000000000000000e+02 2.749540679168701445e+02
9.040000000000000000e+02 2.734751855468750250e+02
9.050000000000000000e+02 2.720245569610595453e+02
9.060000000000000000e+02 2.705192730712890352e+02
9.070000000000000000e+02 2.689914784240722838e+02
9.080000000000000000e+02 2.674857060241699287e+02
9.090000000000000000e+02 2.660437055969238145e+02
9.100000000000000000e+02 2.645469850158691543e+02
9.110000000000000000e+02 2.630029197692871321e+02
9.120000000000000000e+02 2.614970928192138899e+02
9.130000000000000000e+02 2.600248995971679733e+02
9.140000000000000000e+02 2.586048621368408362e+02
9.150000000000000000e+02 2.572796535491943359e+02
9.160000000000000000e+02 2.560704187011718886e+02
9.170000000000000000e+02 2.550102822875976472e+02
9.180000000000000000e+02 2.540684561157226540e+02
9.190000000000000000e+02 2.536397570800781409e+02
9.200000000000000000e+02 2.533916007995605355e+02
9.210000000000000000e+02 2.529424853515624818e+02
9.220000000000000000e+02 2.525941969299316270e+02
9.230000000000000000e+02 2.519601748657226494e+02
9.240000000000000000e+02 2.515998030090332236e+02
9.250000000000000000e+02 2.509713426208496116e+02
9.260000000000000000e+02 2.497808276367187545e+02
9.270000000000000000e+02 2.487649218750000273e+02
9.280000000000000000e+02 2.475978845214843886e+02
9.290000000000000000e+02 2.473110079956054506e+02
9.300000000000000000e+02 2.471581756591796761e+02
9.310000000000000000e+02 2.471011926269531500e+02
9.320000000000000000e+02 2.469704219055175827e+02
9.330000000000000000e+02 2.469371696472168196e+02
9.340000000000000000e+02 2.466765673828124932e+02
9.350000000000000000e+02 2.462506340026855582e+02
9.360000000000000000e+02 2.458530230712890443e+02
9.370000000000000000e+02 2.454265332031250182e+02
9.380000000000000000e+02 2.454906710815429847e+02
9.390000000000000000e+02 2.454398971557617415e+02
9.400000000000000000e+02 2.454016871643066224e+02
9.410000000000000000e+02 2.455506860351562750e+02
9.420000000000000000e+02 2.455139286804198946e+02
9.430000000000000000e+02 2.459945629882812455e+02
9.440000000000000000e+02 2.463377792358398324e+02
9.450000000000000000e+02 2.462521002197265716e+02
9.460000000000000000e+02 2.462805383300781159e+02
9.470000000000000000e+02 2.459678823852539153e+02
9.480000000000000000e+02 2.455929672241210824e+02
9.490000000000000000e+02 2.451434832763671920e+02
9.500000000000000000e+02 2.444462962341308412e+02
9.510000000000000000e+02 2.436528309631347611e+02
9.520000000000000000e+02 2.428664865112304483e+02
9.530000000000000000e+02 2.421066110229492097e+02
9.540000000000000000e+02 2.412760098266601290e+02
9.550000000000000000e+02 2.405886132812499909e+02
9.560000000000000000e+02 2.399216012573241983e+02
9.570000000000000000e+02 2.391050900268554642e+02
9.580000000000000000e+02 2.383816409301757631e+02
9.590000000000000000e+02 2.376654614257812455e+02
9.600000000000000000e+02 2.367878350830077920e+02
9.610000000000000000e+02 2.364751281738281250e+02
9.620000000000000000e+02 2.358450045776367006e+02
9.630000000000000000e+02 2.351135614013671784e+02
9.640000000000000000e+02 2.344283685302734170e+02
9.650000000000000000e+02 2.334050451660156114e+02
9.660000000000000000e+02 2.322249365234375205e+02
9.670000000000000000e+02 2.309389743041992347e+02
9.680000000000000000e+02 2.295399911499023347e+02
9.690000000000000000e+02 2.283355007934570153e+02
9.700000000000000000e+02 2.273501177978515670e+02
9.710000000000000000e+02 2.263865667724609239e+02
9.720000000000000000e+02 2.251374996948242142e+02
9.730000000000000000e+02 2.236710601806640852e+02
9.740000000000000000e+02 2.226914434814453330e+02
9.750000000000000000e+02 2.217864389038085733e+02
9.760000000000000000e+02 2.209122460937500136e+02
9.770000000000000000e+02 2.198228170776367278e+02
9.780000000000000000e+02 2.183213537597656000e+02
9.790000000000000000e+02 2.166976260375976722e+02
9.800000000000000000e+02 2.153680822753906341e+02
9.810000000000000000e+02 2.144622509765624727e+02
9.820000000000000000e+02 2.133441665649414176e+02
9.830000000000000000e+02 2.123219171142578148e+02
9.840000000000000000e+02 2.112743041992187614e+02
9.850000000000000000e+02 2.105017886352538881e+02
9.860000000000000000e+02 2.094478289794922148e+02
9.870000000000000000e+02 2.080862335205077898e+02
9.880000000000000000e+02 2.065158541870117119e+02
9.890000000000000000e+02 2.050508236694336119e+02
9.900000000000000000e+02 2.036211672973632858e+02
9.910000000000000000e+02 2.024399206542968841e+02
9.920000000000000000e+02 2.014151550292968977e+02
9.930000000000000000e+02 2.003965255737304574e+02
9.940000000000000000e+02 1.992397320556640352e+02
9.950000000000000000e+02 1.982249618530273665e+02
9.960000000000000000e+02 1.971604730224609625e+02
9.970000000000000000e+02 1.959990264892578011e+02
9.980000000000000000e+02 1.949976141357421966e+02
9.990000000000000000e+02 1.938488214111328034e+02
1.000000000000000000e+03 1.929420886230468568e+02
1.001000000000000000e+03 1.920464129638671693e+02
1.002000000000000000e+03 1.914387719726562409e+02
1.003000000000000000e+03 1.909640960693359375e+02
1.004000000000000000e+03 1.904867694091797148e+02
1.005000000000000000e+03 1.899918591308593818e+02
1.006000000000000000e+03 1.895204855346679551e+02
1.007000000000000000e+03 1.890776959228515466e+02
1.008000000000000000e+03 1.886645846557617006e+02
1.009000000000000000e+03 1.883199417114257699e+02
1.010000000000000000e+03 1.879765957641601517e+02
1.011000000000000000e+03 1.876351766967773642e+02
1.012000000000000000e+03 1.873189041137695199e+02
1.013000000000000000e+03 1.869700158691406386e+02
1.014000000000000000e+03 1.866288812255859284e+02
1.015000000000000000e+03 1.862916931152343523e+02
1.016000000000000000e+03 1.859910900878905977e+02
1.017000000000000000e+03 1.856564447021484625e+02
1.018000000000000000e+03 1.853172369384765830e+02
1.019000000000000000e+03 1.849399377441406500e+02
1.020000000000000000e+03 1.845529644775390352e+02
1.021000000000000000e+03 1.841120458984374864e+02
1.022000000000000000e+03 1.836097869873046875e+02
1.023000000000000000e+03 1.830842910766601790e+02
1.024000000000000000e+03 1.824852935791015511e+02
1.025000000000000000e+03 1.818692367553711051e+02
1.026000000000000000e+03 1.813367773437499864e+02
1.027000000000000000e+03 1.808413433837890807e+02
1.028000000000000000e+03 1.803275683593749932e+02
1.029000000000000000e+03 1.797659820556640398e+02
1.030000000000000000e+03 1.792748455810547057e+02
1.031000000000000000e+03 1.788555017089843773e+02
1.032000000000000000e+03 1.784032141113281114e+02
1.033000000000000000e+03 1.779488458251952920e+02
1.034000000000000000e+03 1.775176153564453330e+02
1.035000000000000000e+03 1.769934075927734511e+02
1.036000000000000000e+03 1.764043957519531318e+02
1.037000000000000000e+03 1.756963119506835938e+02
1.038000000000000000e+03 1.748830285644531273e+02
1.039000000000000000e+03 1.740310314941406205e+02
1.040000000000000000e+03 1.731692611694335824e+02
1.041000000000000000e+03 1.722966668701171784e+02
1.042000000000000000e+03 1.714195690917968875e+02
1.043000000000000000e+03 1.705667425537109239e+02
1.044000000000000000e+03 1.697017242431640511e+02
1.045000000000000000e+03 1.688556399536132915e+02
1.046000000000000000e+03 1.681069317626953250e+02
1.047000000000000000e+03 1.674556280517577989e+02
1.048000000000000000e+03 1.668797332763671761e+02
1.049000000000000000e+03 1.663559985351562602e+02
1.050000000000000000e+03 1.658292523193359500e+02
1.051000000000000000e+03 1.652936254882812364e+02
1.052000000000000000e+03 1.647788476562500080e+02
1.053000000000000000e+03 1.643022952270507915e+02
1.054000000000000000e+03 1.638710058593750034e+02
1.055000000000000000e+03 1.634214233398437557e+02
1.056000000000000000e+03 1.630389392089843739e+02
1.057000000000000000e+03 1.627051229858398358e+02
1.058000000000000000e+03 1.623940957641601699e+02
1.059000000000000000e+03 1.620960995483398506e+02
1.060000000000000000e+03 1.618248367309570312e+02
1.061000000000000000e+03 1.615894168090820244e+02
1.062000000000000000e+03 1.613505767822265682e+02
1.063000000000000000e+03 1.611156735229492085e+02
1.064000000000000000e+03 1.608432510375976676e+02
1.065000000000000000e+03 1.606395367431640580e+02
1.066000000000000000e+03 1.605315332031250080e+02
1.067000000000000000e+03 1.605757873535156364e+02
1.068000000000000000e+03 1.606374005126953080e+02
1.069000000000000000e+03 1.607410952758789051e+02
1.070000000000000000e+03 1.608716149902343773e+02
1.071000000000000000e+03 1.610726989746093807e+02
1.072000000000000000e+03 1.612852270507812591e+02
1.073000000000000000e+03 1.615332852172851688e+02
1.074000000000000000e+03 1.618476177978515693e+02
1.075000000000000000e+03 1.621390927124023449e+02
1.076000000000000000e+03 1.624043072509765580e+02
1.077000000000000000e+03 1.626522238159179778e+02
1.078000000000000000e+03 1.629571112060546909e+02
1.079000000000000000e+03 1.632930404663085824e+02
1.080000000000000000e+03 1.637016375732421807e+02
1.081000000000000000e+03 1.641059567260742256e+02
1.082000000000000000e+03 1.645437591552734489e+02
1.083000000000000000e+03 1.650400408935546750e+02
1.084000000000000000e+03 1.655474462890624920e+02
1.085000000000000000e+03 1.661160394287109341e+02
1.086000000000000000e+03 1.667336721801757733e+02
1.087000000000000000e+03 1.673436984252929562e+02
1.088000000000000000e+03 1.679453378295898460e+02
1.089000000000000000e+03 1.685227615356445199e+02
1.090000000000000000e+03 1.690355490112304722e+02
1.091000000000000000e+03 1.695369763183593648e+02
1.092000000000000000e+03 1.701154757690429733e+02
1.093000000000000000e+03 1.707608752441406352e+02
1.094000000000000000e+03 1.714264447021484443e+02
1.095000000000000000e+03 1.720701504516601688e+02
1.096000000000000000e+03 1.727016012573242278e+02
1.097000000000000000e+03 1.733103469848632869e+02
1.098000000000000000e+03 1.739099581909179619e+02
1.099000000000000000e+03 1.745585882568359466e+02
1.100000000000000000e+03 1.752245980834960903e+02
1.101000000000000000e+03 1.758486669921875034e+02
1.102000000000000000e+03 1.764372994995117097e+02
1.103000000000000000e+03 1.770660888671874886e+02
1.104000000000000000e+03 1.776610440063476517e+02
1.105000000000000000e+03 1.783018267822265557e+02
1.106000000000000000e+03 1.789537408447265534e+02
1.107000000000000000e+03 1.796856546020507892e+02
1.108000000000000000e+03 1.804082604980468716e+02
1.109000000000000000e+03 1.811267388916015761e+02
1.110000000000000000e+03 1.818832476806640557e+02
1.111000000000000000e+03 1.825677120971679699e+02
1.112000000000000000e+03 1.832829437255859375e+02
1.113000000000000000e+03 1.839963769531250080e+02
1.114000000000000000e+03 1.847124685668945290e+02
1.115000000000000000e+03 1.853659402465820278e+02
1.116000000000000000e+03 1.859854055786132676e+02
1.117000000000000000e+03 1.865616351318359420e+02
1.118000000000000000e+03 1.871040948486328261e+02
1.119000000000000000e+03 1.876313949584960881e+02
1.120000000000000000e+03 1.881149688720703068e+02
1.121000000000000000e+03 1.884969671630859409e+02
1.122000000000000000e+03 1.888389831542968693e+02
1.123000000000000000e+03 1.891240020751953068e+02
1.124000000000000000e+03 1.893474191284179824e+02
1.125000000000000000e+03 1.895360766601562545e+02
1.126000000000000000e+03 1.897294775390624864e+02
1.127000000000000000e+03 1.898795129394531216e+02
1.128000000000000000e+03 1.899988400268554756e+02
1.129000000000000000e+03 1.900829019165039142e+02
1.130000000000000000e+03 1.901219808959961028e+02
1.131000000000000000e+03 1.901288159179687511e+02
1.132000000000000000e+03 1.900691094970703148e+02
1.133000000000000000e+03 1.900704034423828261e+02
1.134000000000000000e+03 1.900439285278320369e+02
1.135000000000000000e+03 1.899938461303710824e+02
1.136000000000000000e+03 1.898884429931640625e+02
1.137000000000000000e+03 1.897858987426757835e+02
1.138000000000000000e+03 1.896714068603515670e+02
1.139000000000000000e+03 1.895254263305664040e+02
1.140000000000000000e+03 1.893180160522460938e+02
1.141000000000000000e+03 1.890992337036132938e+02
1.142000000000000000e+03 1.889371856689453182e+02
1.143000000000000000e+03 1.887654843139648335e+02
1.144000000000000000e+03 1.886129327392578148e+02
1.145000000000000000e+03 1.884831909179687557e+02
1.146000000000000000e+03 1.883357183837890716e+02
1.147000000000000000e+03 1.882016409301757847e+02
1.148000000000000000e+03 1.881031011962890602e+02
1.149000000000000000e+03 1.879625692749023358e+02
1.150000000000000000e+03 1.879040151977538926e+02
1.151000000000000000e+03 1.878443450927734375e+02
1.152000000000000000e+03 1.878557864379882858e+02
1.153000000000000000e+03 1.878781988525390716e+02
1.154000000000000000e+03 1.879100640869140761e+02
1.155000000000000000e+03 1.879149365234374898e+02
1.156000000000000000e+03 1.879529336547851699e+02
1.157000000000000000e+03 1.880401382446289062e+02
1.158000000000000000e+03 1.881342877197265580e+02
1.159000000000000000e+03 1.882625439453125011e+02
1.160000000000000000e+03 1.884042300415038937e+02
1.161000000000000000e+03 1.886022418212890557e+02
1.162000000000000000e+03 1.888321749877929676e+02
1.163000000000000000e+03 1.890138882446289017e+02
1.164000000000000000e+03 1.892589102172851483e+02
1.165000000000000000e+03 1.895360498046875080e+02
1.166000000000000000e+03 1.897880450439453170e+02
1.167000000000000000e+03 1.900314529418945426e+02
1.168000000000000000e+03 1.902631137084960926e+02
1.169000000000000000e+03 1.905125488281250057e+02
1.170000000000000000e+03 1.907787664794921909e+02
1.171000000000000000e+03 1.910013919067382915e+02
1.172000000000000000e+03 1.912311465454101551e+02
1.173000000000000000e+03 1.913679696655273403e+02
1.174000000000000000e+03 1.914842523193359511e+02
1.175000000000000000e+03 1.916005557250976494e+02
1.176000000000000000e+03 1.917045474243164165e+02
1.177000000000000000e+03 1.917988018798828023e+02
1.178000000000000000e+03 1.919428894042968636e+02
1.179000000000000000e+03 1.921227282714843625e+02
1.180000000000000000e+03 1.922643209838867051e+02
1.181000000000000000e+03 1.923859988403320358e+02
1.182000000000000000e+03 1.924782272338867131e+02
1.183000000000000000e+03 1.925982113647461063e+02
1.184000000000000000e+03 1.927746966552734307e+02
1.185000000000000000e+03 1.929106927490234398e+02
1.186000000000000000e+03 1.923734231567382835e+02
1.187000000000000000e+03 1.917557550048828148e+02
1.188000000000000000e+03 1.910743334960937432e+02
1.189000000000000000e+03 1.901927569580078057e+02
1.190000000000000000e+03 1.894791720581054619e+02
1.191000000000000000e+03 1.888790155029296898e+02
1.192000000000000000e+03 1.882232254028320426e+02
1.193000000000000000e+03 1.875295956420898449e+02
1.194000000000000000e+03 1.866813006591796977e+02
1.195000000000000000e+03 1.854813964843750114e+02
1.196000000000000000e+03 1.847017031860351608e+02
1.197000000000000000e+03 1.839585244750976472e+02
1.198000000000000000e+03 1.831761495971679778e+02
1.199000000000000000e+03 1.823866046142578057e+02
1.200000000000000000e+03 1.817537515258788972e+02
1.201000000000000000e+03 1.808890841674804619e+02
1.202000000000000000e+03 1.802491226196289062e+02
1.203000000000000000e+03 1.797161508178710960e+02
1.204000000000000000e+03 1.792928237915039062e+02
1.205000000000000000e+03 1.788901293945312432e+02
1.206000000000000000e+03 1.786601791381835938e+02
1.207000000000000000e+03 1.786240454101562420e+02
1.208000000000000000e+03 1.789307684326171852e+02
1.209000000000000000e+03 1.791454519653320290e+02
1.210000000000000000e+03 1.796868777465820415e+02
1.211000000000000000e+03 1.799551028442382687e+02
1.212000000000000000e+03 1.804698742675781205e+02
1.213000000000000000e+03 1.811010311889648392e+02
1.214000000000000000e+03 1.814754025268554756e+02
1.215000000000000000e+03 1.819250640869140625e+02
1.216000000000000000e+03 1.823957861328125034e+02
1.217000000000000000e+03 1.830200726318359443e+02
1.218000000000000000e+03 1.836284954833984386e+02
1.219000000000000000e+03 1.840055285644531295e+02
1.220000000000000000e+03 1.844947442626953205e+02
1.221000000000000000e+03 1.846222644042968852e+02
1.222000000000000000e+03 1.848802035522460869e+02
1.223000000000000000e+03 1.851349371337890659e+02
1.224000000000000000e+03 1.851417807006835972e+02
1.225000000000000000e+03 1.853721621704101494e+02
1.226000000000000000e+03 1.851971719360351472e+02
1.227000000000000000e+03 1.852474230957031125e+02
1.228000000000000000e+03 1.851582839965820426e+02
1.229000000000000000e+03 1.852737966918945176e+02
1.230000000000000000e+03 1.852709457397460824e+02
1.231000000000000000e+03 1.852376904296874898e+02
1.232000000000000000e+03 1.851729190063476551e+02
1.233000000000000000e+03 1.851472567749023312e+02
1.234000000000000000e+03 1.851511801147460972e+02
1.235000000000000000e+03 1.851770596313476460e+02
1.236000000000000000e+03 1.849634838867187625e+02
1.237000000000000000e+03 1.847185751342773301e+02
1.238000000000000000e+03 1.846916903686523312e+02
1.239000000000000000e+03 1.845584506225585812e+02
1.240000000000000000e+03 1.843246182250976517e+02
1.241000000000000000e+03 1.840192361450195335e+02
1.242000000000000000e+03 1.837446984863281330e+02
1.243000000000000000e+03 1.839360409545898563e+02
1.244000000000000000e+03 1.836770822143554653e+02
1.245000000000000000e+03 1.834329614257812580e+02
1.246000000000000000e+03 1.831325323486328216e+02
1.247000000000000000e+03 1.830325741577148335e+02
1.248000000000000000e+03 1.829511672973632699e+02
1.249000000000000000e+03 1.827526272583007767e+02
1.250000000000000000e+03 1.823737402343749920e+02
1.251000000000000000e+03 1.819541165161132881e+02
1.252000000000000000e+03 1.818882077026367199e+02
1.253000000000000000e+03 1.819055682373046920e+02
1.254000000000000000e+03 1.820742947387695381e+02
1.255000000000000000e+03 1.820637902832031330e+02
1.256000000000000000e+03 1.821993090820312489e+02
1.257000000000000000e+03 1.823251046752929767e+02
1.258000000000000000e+03 1.824496914672851631e+02
1.259000000000000000e+03 1.825661343383789017e+02
1.260000000000000000e+03 1.825015893554687523e+02
1.261000000000000000e+03 1.823518130493164051e+02
1.262000000000000000e+03 1.820267480468750136e+02
1.263000000000000000e+03 1.817202572631835835e+02
1.264000000000000000e+03 1.813565579223632938e+02
1.265000000000000000e+03 1.809499911499023312e+02
1.266000000000000000e+03 1.805678253173828125e+02
1.267000000000000000e+03 1.801900070190429801e+02
1.268000000000000000e+03 1.798484359741210881e+02
1.269000000000000000e+03 1.794860943603515580e+02
1.270000000000000000e+03 1.790498184204101619e+02
1.271000000000000000e+03 1.785942825317382869e+02
1.272000000000000000e+03 1.780562673950195176e+02
1.273000000000000000e+03 1.774475833129882858e+02
1.274000000000000000e+03 1.767902923583984318e+02
1.275000000000000000e+03 1.761220727539062523e+02
1.276000000000000000e+03 1.753674752807617097e+02
1.277000000000000000e+03 1.745620910644531136e+02
1.278000000000000000e+03 1.736849295043945176e+02
1.279000000000000000e+03 1.727259600830078057e+02
1.280000000000000000e+03 1.716795828247070403e+02
1.281000000000000000e+03 1.705791839599609432e+02
1.282000000000000000e+03 1.694501824951171898e+02
1.283000000000000000e+03 1.683175723266601551e+02
1.284000000000000000e+03 1.670482226562500045e+02
1.285000000000000000e+03 1.657349505615234477e+02
1.286000000000000000e+03 1.644042474365234341e+02
1.287000000000000000e+03 1.630941415405273460e+02
1.288000000000000000e+03 1.617286788940429574e+02
1.289000000000000000e+03 1.603556555175781284e+02
1.290000000000000000e+03 1.589940380859374898e+02
1.291000000000000000e+03 1.576681546020507767e+02
1.292000000000000000e+03 1.563519625854492290e+02
1.293000000000000000e+03 1.550969027709960812e+02
1.294000000000000000e+03 1.538326647949218682e+02
1.295000000000000000e+03 1.526281552124023335e+02
1.296000000000000000e+03 1.514063400268554744e+02
1.297000000000000000e+03 1.501776812744140557e+02
1.298000000000000000e+03 1.489251861572265625e+02
1.299000000000000000e+03 1.476602911376953102e+02
1.300000000000000000e+03 1.464116958618164119e+02
1.301000000000000000e+03 1.451511813354492233e+02
1.302000000000000000e+03 1.439308792114257756e+02
1.303000000000000000e+03 1.426796792602539199e+02
1.304000000000000000e+03 1.413829602050781205e+02
1.305000000000000000e+03 1.400758685302734250e+02
1.306000000000000000e+03 1.394178182983398528e+02
1.307000000000000000e+03 1.387846813964843875e+02
1.308000000000000000e+03 1.381978582763671852e+02
1.309000000000000000e+03 1.377716198730468875e+02
1.310000000000000000e+03 1.371884329223632903e+02
1.311000000000000000e+03 1.364322277832031318e+02


==> data/DCP_nul.dat <==
0.000000000000000000e+00 1.975535241699218716e+02
1.000000000000000000e+00 1.971229485321044876e+02
2.000000000000000000e+00 1.966609970092773381e+02
3.000000000000000000e+00 1.962017560577392601e+02
4.000000000000000000e+00 1.957435546112060649e+02
5.000000000000000000e+00 1.953021149444579976e+02
6.000000000000000000e+00 1.948613066101074196e+02
7.000000000000000000e+00 1.944101339721679551e+02
8.000000000000000000e+00 1.939755686187744175e+02
9.000000000000000000e+00 1.935289850616454999e+02
1.000000000000000000e+01 1.930904393005370991e+02
1.100000000000000000e+01 1.926418799591064328e+02
1.200000000000000000e+01 1.921746209716797011e+02
1.300000000000000000e+01 1.916990077972412223e+02
1.400000000000000000e+01 1.912253363037109466e+02
1.500000000000000000e+01 1.907245022583007881e+02
1.600000000000000000e+01 1.902340081787109511e+02
1.700000000000000000e+01 1.897422972106933514e+02
1.800000000000000000e+01 1.892552954864501942e+02
1.900000000000000000e+01 1.887679676055908260e+02
2.000000000000000000e+01 1.882801399993896609e+02
2.100000000000000000e+01 1.877940595245361237e+02
2.200000000000000000e+01 1.872935118103027321e+02
2.300000000000000000e+01 1.867931798553466933e+02
2.400000000000000000e+01 1.863134165191650311e+02
2.500000000000000000e+01 1.858272828674316486e+02
2.600000000000000000e+01 1.853644796752929551e+02
2.700000000000000000e+01 1.848733182525634788e+02
2.800000000000000000e+01 1.844013104248046773e+02
2.900000000000000000e+01 1.839369985198974575e+02
3.000000000000000000e+01 1.834862614440918094e+02
3.100000000000000000e+01 1.830547752380371094e+02
3.200000000000000000e+01 1.826272198486328193e+02
3.300000000000000000e+01 1.821935173034667912e+02
3.400000000000000000e+01 1.817516360473632915e+02
3.500000000000000000e+01 1.813162016296386696e+02
3.600000000000000000e+01 1.808946562957763717e+02
3.700000000000000000e+01 1.804451723480224530e+02
3.800000000000000000e+01 1.799952382659912189e+02
3.900000000000000000e+01 1.795595079803466660e+02
4.000000000000000000e+01 1.791287313079834007e+02
4.100000000000000000e+01 1.787199976348877044e+02
4.200000000000000000e+01 1.782979489898681607e+02
4.300000000000000000e+01 1.778922403717041050e+02
4.400000000000000000e+01 1.774860882949829204e+02
4.500000000000000000e+01 1.770838291168212777e+02
4.600000000000000000e+01 1.766611348342895553e+02
4.700000000000000000e+01 1.762821643829345817e+02
4.800000000000000000e+01 1.759058229827880950e+02
4.900000000000000000e+01 1.755255412292480344e+02
5.000000000000000000e+01 1.751564193725585881e+02
5.100000000000000000e+01 1.747984266662597577e+02
5.200000000000000000e+01 1.744586550903320301e+02
5.300000000000000000e+01 1.741613370513915982e+02
5.400000000000000000e+01 1.738624320983886662e+02
5.500000000000000000e+01 1.735455792236328136e+02
5.600000000000000000e+01 1.732749495315551655e+02
5.700000000000000000e+01 1.729892415237426633e+02
5.800000000000000000e+01 1.727589648818969863e+02
5.900000000000000000e+01 1.725491433715820335e+02
6.000000000000000000e+01 1.722883367538452148e+02
6.100000000000000000e+01 1.720331241607665902e+02
6.200000000000000000e+01 1.717681116104126033e+02
6.300000000000000000e+01 1.715050836563110295e+02
6.400000000000000000e+01 1.712231929779052848e+02
6.500000000000000000e+01 1.709486560821533203e+02
6.600000000000000000e+01 1.706762876129150470e+02
6.700000000000000000e+01 1.704049462509155148e+02
6.800000000000000000e+01 1.701285468292236374e+02
6.900000000000000000e+01 1.698662682342529422e+02
7.000000000000000000e+01 1.696172140121460075e+02
7.100000000000000000e+01 1.693466327285766511e+02
7.200000000000000000e+01 1.690815634536743062e+02
7.300000000000000000e+01 1.687907022857665993e+02
7.400000000000000000e+01 1.685257693862915005e+02
7.500000000000000000e+01 1.682452915954589798e+02
7.600000000000000000e+01 1.679706350326538029e+02
7.700000000000000000e+01 1.676961088943481570e+02
7.800000000000000000e+01 1.674238534545898460e+02
7.900000000000000000e+01 1.671575997161865246e+02
8.000000000000000000e+01 1.669054198455810649e+02
8.100000000000000000e+01 1.666414537429809570e+02
8.200000000000000000e+01 1.663699564743041890e+02
8.300000000000000000e+01 1.661205804061889637e+02
8.400000000000000000e+01 1.658680333709716876e+02
8.500000000000000000e+01 1.656191703796386605e+02
8.600000000000000000e+01 1.653611854934692360e+02
8.700000000000000000e+01 1.651269249343872048e+02
8.800000000000000000e+01 1.648863138580322243e+02
8.900000000000000000e+01 1.646676191711425759e+02
9.000000000000000000e+01 1.644404825592040993e+02
9.100000000000000000e+01 1.642096456909179665e+02
9.200000000000000000e+01 1.639916412353515511e+02
9.300000000000000000e+01 1.637567834472656330e+02
9.400000000000000000e+01 1.635139128875732411e+02
9.500000000000000000e+01 1.632796463775634663e+02
9.600000000000000000e+01 1.630698871612548828e+02
9.700000000000000000e+01 1.628643241119384868e+02
9.800000000000000000e+01 1.626548643493652264e+02
9.900000000000000000e+01 1.624414048767089866e+02
1.000000000000000000e+02 1.622607534790039097e+02
1.010000000000000000e+02 1.620696214294433730e+02
1.020000000000000000e+02 1.618901888275146348e+02
1.030000000000000000e+02 1.617040268707275459e+02
1.040000000000000000e+02 1.615204152679443439e+02
1.050000000000000000e+02 1.613438911437988281e+02
1.060000000000000000e+02 1.611864252471923749e+02
1.070000000000000000e+02 1.610615540313720828e+02
1.080000000000000000e+02 1.609313935089111283e+02
1.090000000000000000e+02 1.607947365570068428e+02
1.100000000000000000e+02 1.606484770584106343e+02
1.110000000000000000e+02 1.605189316558837902e+02
1.120000000000000000e+02 1.604062822723388706e+02
1.130000000000000000e+02 1.602676607513427598e+02
1.140000000000000000e+02 1.601507789611816293e+02
1.150000000000000000e+02 1.600585589599609477e+02
1.160000000000000000e+02 1.599613648223877078e+02
1.170000000000000000e+02 1.598712791442871151e+02
1.180000000000000000e+02 1.597721650314331043e+02
1.190000000000000000e+02 1.596854227066040153e+02
1.200000000000000000e+02 1.595633555603027389e+02
1.210000000000000000e+02 1.594535190582275277e+02
1.220000000000000000e+02 1.593505070495605480e+02
1.230000000000000000e+02 1.592420314407348769e+02
1.240000000000000000e+02 1.591498796463012582e+02
1.250000000000000000e+02 1.590437546157836834e+02
1.260000000000000000e+02 1.589365567016601517e+02
1.270000000000000000e+02 1.588384041595458882e+02
1.280000000000000000e+02 1.587306454849243096e+02
1.290000000000000000e+02 1.586453437042236203e+02
1.300000000000000000e+02 1.585448107910156352e+02
1.310000000000000000e+02 1.584564360427856400e+02
1.320000000000000000e+02 1.583480360412597747e+02
1.330000000000000000e+02 1.582646728515624943e+02
1.340000000000000000e+02 1.581609372711181720e+02
1.350000000000000000e+02 1.580921612548828250e+02
1.360000000000000000e+02 1.579773630523681618e+02
1.370000000000000000e+02 1.578768039321899437e+02
1.380000000000000000e+02 1.577743296051025368e+02
1.390000000000000000e+02 1.576737399673461937e+02
1.400000000000000000e+02 1.575875229263305641e+02
1.410000000000000000e+02 1.575057471466064385e+02
1.420000000000000000e+02 1.574367618179321369e+02
1.430000000000000000e+02 1.573409889602661167e+02
1.440000000000000000e+02 1.572453913497924702e+02
1.450000000000000000e+02 1.571347790908813522e+02
1.460000000000000000e+02 1.570332799148559673e+02
1.470000000000000000e+02 1.569223403167724484e+02
1.480000000000000000e+02 1.567984927368163994e+02
1.490000000000000000e+02 1.566960875701904286e+02
1.500000000000000000e+02 1.566001921844482467e+02
1.510000000000000000e+02 1.565183537292480480e+02
1.520000000000000000e+02 1.564147905731201149e+02
1.530000000000000000e+02 1.563078332901000920e+02
1.540000000000000000e+02 1.562105517578125102e+02
1.550000000000000000e+02 1.561303285980224587e+02
1.560000000000000000e+02 1.560411618804931777e+02
1.570000000000000000e+02 1.559474861907958996e+02
1.580000000000000000e+02 1.558584603881836017e+02
1.590000000000000000e+02 1.557574566650390580e+02
1.600000000000000000e+02 1.556691003417968773e+02
1.610000000000000000e+02 1.555770072937011719e+02
1.620000000000000000e+02 1.554774357604980537e+02
1.630000000000000000e+02 1.553814364624023483e+02
1.640000000000000000e+02 1.552905126190185570e+02
1.650000000000000000e+02 1.552174241638183503e+02
1.660000000000000000e+02 1.551292354583740121e+02
1.670000000000000000e+02 1.550436119079589901e+02
1.680000000000000000e+02 1.549430576324462834e+02
1.690000000000000000e+02 1.548575387573242210e+02
1.700000000000000000e+02 1.547301824188232331e+02
1.710000000000000000e+02 1.546280657958984364e+02
1.720000000000000000e+02 1.544811894226074287e+02
1.730000000000000000e+02 1.543397468566894588e+02
1.740000000000000000e+02 1.541671498870849746e+02
1.750000000000000000e+02 1.540383778381347781e+02
1.760000000000000000e+02 1.538710010528564567e+02
1.770000000000000000e+02 1.537312271881103527e+02
1.780000000000000000e+02 1.535065822601318359e+02
1.790000000000000000e+02 1.532836613464355366e+02
1.800000000000000000e+02 1.530964555358886798e+02
1.810000000000000000e+02 1.529217044830322152e+02
1.820000000000000000e+02 1.527450482177734443e+02
1.830000000000000000e+02 1.525821627807617062e+02
1.840000000000000000e+02 1.524330560302734341e+02
1.850000000000000000e+02 1.522824424743652401e+02
1.860000000000000000e+02 1.521437343597412166e+02
1.870000000000000000e+02 1.520090259552002010e+02
1.880000000000000000e+02 1.518634571075439510e+02
1.890000000000000000e+02 1.517173332214355526e+02
1.900000000000000000e+02 1.515836566925048885e+02
1.910000000000000000e+02 1.514469644165039028e+02
1.920000000000000000e+02 1.513234862518310422e+02
1.930000000000000000e+02 1.512030388641357490e+02
1.940000000000000000e+02 1.510779888153076058e+02
1.950000000000000000e+02 1.509642114257812580e+02
1.960000000000000000e+02 1.508636975097656148e+02
1.970000000000000000e+02 1.507635269165039062e+02
1.980000000000000000e+02 1.506747410583496105e+02
1.990000000000000000e+02 1.505443618774414176e+02
2.000000000000000000e+02 1.504518719482422000e+02
2.010000000000000000e+02 1.503530591583252090e+02
2.020000000000000000e+02 1.502526403808593614e+02
2.030000000000000000e+02 1.501677071380615303e+02
2.040000000000000000e+02 1.500615739440917764e+02
2.050000000000000000e+02 1.499811305999755859e+02
2.060000000000000000e+02 1.499029796600341911e+02
2.070000000000000000e+02 1.498026388549804722e+02
2.080000000000000000e+02 1.496919373321533158e+02
2.090000000000000000e+02 1.495995041656494209e+02
2.100000000000000000e+02 1.495268959808349791e+02
2.110000000000000000e+02 1.494275696563720714e+02
2.120000000000000000e+02 1.493297499084472690e+02
2.130000000000000000e+02 1.492325636291503770e+02
2.140000000000000000e+02 1.491534702301025277e+02
2.150000000000000000e+02 1.490670545196533112e+02
2.160000000000000000e+02 1.489712315368652185e+02
2.170000000000000000e+02 1.488507105255126817e+02
2.180000000000000000e+02 1.487639283752441202e+02
2.190000000000000000e+02 1.486706230926513683e+02
2.200000000000000000e+02 1.485683876037597599e+02
2.210000000000000000e+02 1.484645270538330237e+02
2.220000000000000000e+02 1.483569605255127044e+02
2.230000000000000000e+02 1.482793811035156182e+02
2.240000000000000000e+02 1.481942657470703182e+02
2.250000000000000000e+02 1.481101345825195494e+02
2.260000000000000000e+02 1.480176644897460960e+02
2.270000000000000000e+02 1.479333728790283260e+02
2.280000000000000000e+02 1.478620133209228698e+02
2.290000000000000000e+02 1.477976496887206963e+02
2.300000000000000000e+02 1.477374803161621060e+02
2.310000000000000000e+02 1.476755883789062409e+02
2.320000000000000000e+02 1.475831409454345646e+02
2.330000000000000000e+02 1.475250370025634652e+02
2.340000000000000000e+02 1.474545085906982536e+02
2.350000000000000000e+02 1.473894905090332088e+02
2.360000000000000000e+02 1.473177928924560547e+02
2.370000000000000000e+02 1.472448001861572209e+02
2.380000000000000000e+02 1.471864328002929483e+02
2.390000000000000000e+02 1.471084025573730401e+02
2.400000000000000000e+02 1.470649639892578193e+02
2.410000000000000000e+02 1.469970617675781455e+02
2.420000000000000000e+02 1.469739266967773403e+02
2.430000000000000000e+02 1.469384396362304699e+02
2.440000000000000000e+02 1.468985160827636776e+02
2.450000000000000000e+02 1.468709690856933605e+02
2.460000000000000000e+02 1.468394013977050747e+02
2.470000000000000000e+02 1.468085182189941520e+02
2.480000000000000000e+02 1.467531713867187477e+02
2.490000000000000000e+02 1.466975994873046716e+02
2.500000000000000000e+02 1.466389891815185536e+02
2.510000000000000000e+02 1.466057177734375045e+02
2.520000000000000000e+02 1.465752330017089662e+02
2.530000000000000000e+02 1.465243202972412178e+02
2.540000000000000000e+02 1.464802645111084018e+02
2.550000000000000000e+02 1.464239444732666016e+02
2.560000000000000000e+02 1.464028472137451331e+02
2.570000000000000000e+02 1.463873442077636753e+02
2.580000000000000000e+02 1.463595616912841706e+02
2.590000000000000000e+02 1.463458685302734352e+02
2.600000000000000000e+02 1.463349696350097702e+02
2.610000000000000000e+02 1.463171241760254020e+02
2.620000000000000000e+02 1.462902340698242369e+02
2.630000000000000000e+02 1.462913722229004065e+02
2.640000000000000000e+02 1.462911120605468795e+02
2.650000000000000000e+02 1.462920022583007835e+02
2.660000000000000000e+02 1.462868173217773347e+02
2.670000000000000000e+02 1.463011808013915811e+02
2.680000000000000000e+02 1.463279878234863247e+02
2.690000000000000000e+02 1.463467704010009811e+02
2.700000000000000000e+02 1.463344841766357263e+02
2.710000000000000000e+02 1.463057070159912314e+02
2.720000000000000000e+02 1.463081281280517487e+02
2.730000000000000000e+02 1.463139750671386707e+02
2.740000000000000000e+02 1.463280176544189430e+02
2.750000000000000000e+02 1.463236562347412075e+02
2.760000000000000000e+02 1.463401056671142442e+02
2.770000000000000000e+02 1.463486856079101699e+02
2.780000000000000000e+02 1.463782366180419956e+02
2.790000000000000000e+02 1.464083789062499932e+02
2.800000000000000000e+02 1.464290130615234489e+02
2.810000000000000000e+02 1.464597998046875205e+02
2.820000000000000000e+02 1.464799418640136537e+02
2.830000000000000000e+02 1.465107553100585847e+02
2.840000000000000000e+02 1.465342903137207031e+02
2.850000000000000000e+02 1.465595915222168060e+02
2.860000000000000000e+02 1.465965313720703307e+02
2.870000000000000000e+02 1.466447415161132994e+02
2.880000000000000000e+02 1.467011134338378895e+02
2.890000000000000000e+02 1.467627932739257801e+02
2.900000000000000000e+02 1.468484790039062489e+02
2.910000000000000000e+02 1.469030749511718739e+02
2.920000000000000000e+02 1.469701049041748036e+02
2.930000000000000000e+02 1.470108515930175770e+02
2.940000000000000000e+02 1.470916828918457213e+02
2.950000000000000000e+02 1.471307148742675963e+02
2.960000000000000000e+02 1.472045977020263763e+02
2.970000000000000000e+02 1.472520160675048828e+02
2.980000000000000000e+02 1.473223705291748047e+02
2.990000000000000000e+02 1.474031846618652253e+02
3.000000000000000000e+02 1.474780516815185365e+02
3.010000000000000000e+02 1.475622494506835949e+02
3.020000000000000000e+02 1.476437805175781364e+02
3.030000000000000000e+02 1.477187257385253929e+02
3.040000000000000000e+02 1.477890933227538994e+02
3.050000000000000000e+02 1.478516138458251987e+02
3.060000000000000000e+02 1.479192825317382756e+02
3.070000000000000000e+02 1.479762088012695358e+02
3.080000000000000000e+02 1.480250021362304551e+02
3.090000000000000000e+02 1.480704654693603572e+02
3.100000000000000000e+02 1.481074752044677894e+02
3.110000000000000000e+02 1.481780352020263649e+02
3.120000000000000000e+02 1.482498654937743936e+02
3.130000000000000000e+02 1.483102536010742369e+02
3.140000000000000000e+02 1.483829689025878906e+02
3.150000000000000000e+02 1.484335932922363099e+02
3.160000000000000000e+02 1.484816847229004111e+02
3.170000000000000000e+02 1.485337892150878929e+02
3.180000000000000000e+02 1.485589047241210778e+02
3.190000000000000000e+02 1.486239198303222793e+02
3.200000000000000000e+02 1.486530274200439408e+02
3.210000000000000000e+02 1.487044090270996151e+02
3.220000000000000000e+02 1.487750241088867256e+02
3.230000000000000000e+02 1.488342067718505746e+02
3.240000000000000000e+02 1.489025428009033192e+02
3.250000000000000000e+02 1.489490795135498047e+02
3.260000000000000000e+02 1.489940066528320131e+02
3.270000000000000000e+02 1.490459640502929801e+02
3.280000000000000000e+02 1.491015742492675713e+02
3.290000000000000000e+02 1.491576457977294865e+02
3.300000000000000000e+02 1.491813460540771530e+02
3.310000000000000000e+02 1.492551216125488338e+02
3.320000000000000000e+02 1.493057688903808753e+02
3.330000000000000000e+02 1.493780910491943246e+02
3.340000000000000000e+02 1.494431366729736510e+02
3.350000000000000000e+02 1.495053272247314453e+02
3.360000000000000000e+02 1.495771477508544933e+02
3.370000000000000000e+02 1.496654592132568382e+02
3.380000000000000000e+02 1.497388573455810388e+02
3.390000000000000000e+02 1.498168767547607558e+02
3.400000000000000000e+02 1.498983389282226426e+02
3.410000000000000000e+02 1.499723168945312466e+02
3.420000000000000000e+02 1.500593370819091774e+02
3.430000000000000000e+02 1.501446273040771473e+02
3.440000000000000000e+02 1.502316706085205169e+02
3.450000000000000000e+02 1.503253588867187318e+02
3.460000000000000000e+02 1.504249771118164176e+02
3.470000000000000000e+02 1.505200005340576013e+02
3.480000000000000000e+02 1.505961051940917912e+02
3.490000000000000000e+02 1.506998661804199173e+02
3.500000000000000000e+02 1.508021833038330044e+02
3.510000000000000000e+02 1.509099440002441384e+02
3.520000000000000000e+02 1.510117444610595498e+02
3.530000000000000000e+02 1.511213362121582122e+02
3.540000000000000000e+02 1.512472396087646302e+02
3.550000000000000000e+02 1.513735664367675895e+02
3.560000000000000000e+02 1.514813121032714776e+02
3.570000000000000000e+02 1.516165481567382756e+02
3.580000000000000000e+02 1.517550915527343705e+02
3.590000000000000000e+02 1.518943864440917935e+02
3.600000000000000000e+02 1.520138127136230537e+02
3.610000000000000000e+02 1.521438378906249795e+02
3.620000000000000000e+02 1.522709906005859466e+02
3.630000000000000000e+02 1.523981301879882722e+02
3.640000000000000000e+02 1.525306311035156455e+02
3.650000000000000000e+02 1.526694796752929619e+02
3.660000000000000000e+02 1.528347412109374943e+02
3.670000000000000000e+02 1.529824687194824264e+02
3.680000000000000000e+02 1.527993835449218807e+02
3.690000000000000000e+02 1.529335057067871162e+02
3.700000000000000000e+02 1.528772134399413858e+02
3.710000000000000000e+02 1.527882940673828216e+02
3.720000000000000000e+02 1.524510781860351472e+02
3.730000000000000000e+02 1.521185357666015534e+02
3.740000000000000000e+02 1.519718835449218659e+02
3.750000000000000000e+02 1.513945691680908112e+02
3.760000000000000000e+02 1.510067458343505677e+02
3.770000000000000000e+02 1.505054856109618981e+02
3.780000000000000000e+02 1.502204789733886514e+02
3.790000000000000000e+02 1.499538876342773506e+02
3.800000000000000000e+02 1.498038726043700990e+02
3.810000000000000000e+02 1.498251590728759766e+02
3.820000000000000000e+02 1.499875687408447220e+02
3.830000000000000000e+02 1.502827490997314612e+02
3.840000000000000000e+02 1.507422016906738236e+02
3.850000000000000000e+02 1.513525445556640534e+02
3.860000000000000000e+02 1.521745894622802666e+02
3.870000000000000000e+02 1.531311273956299033e+02
3.880000000000000000e+02 1.542378498840332099e+02
3.890000000000000000e+02 1.555079564666748126e+02
3.900000000000000000e+02 1.568861817169189408e+02
3.910000000000000000e+02 1.583835577392578102e+02
3.920000000000000000e+02 1.599965301513671818e+02
3.930000000000000000e+02 1.617439666748046818e+02
3.940000000000000000e+02 1.635193838500976540e+02
3.950000000000000000e+02 1.654643879699707156e+02
3.960000000000000000e+02 1.674653790283203136e+02
3.970000000000000000e+02 1.694697189331054688e+02
3.980000000000000000e+02 1.715168418884277344e+02
3.990000000000000000e+02 1.735753421783447266e+02
4.000000000000000000e+02 1.755165233612060547e+02
4.010000000000000000e+02 1.774978811645507903e+02
4.020000000000000000e+02 1.794088050842285043e+02
4.030000000000000000e+02 1.812980216979980526e+02
4.040000000000000000e+02 1.832138181304931663e+02
4.050000000000000000e+02 1.850359150695800849e+02
4.060000000000000000e+02 1.868727338409423737e+02
4.070000000000000000e+02 1.886931140899658317e+02
4.080000000000000000e+02 1.903515081787109295e+02
4.090000000000000000e+02 1.920395948791503997e+02
4.100000000000000000e+02 1.936133259582519486e+02
4.110000000000000000e+02 1.951031005096435536e+02
4.120000000000000000e+02 1.966287438964843659e+02
4.130000000000000000e+02 1.980598661804199310e+02
4.140000000000000000e+02 1.994662989807128781e+02
4.150000000000000000e+02 2.008249235534667889e+02
4.160000000000000000e+02 2.019959178924560490e+02
4.170000000000000000e+02 2.031213906860351699e+02
4.180000000000000000e+02 2.041568933105468773e+02
4.190000000000000000e+02 2.051998033142089923e+02
4.200000000000000000e+02 2.061307933807373161e+02
4.210000000000000000e+02 2.070121076965332065e+02
4.220000000000000000e+02 2.079804688262939578e+02
4.230000000000000000e+02 2.087829263305663972e+02
4.240000000000000000e+02 2.095765577697753770e+02
4.250000000000000000e+02 2.103354386901855548e+02
4.260000000000000000e+02 2.109759962463378997e+02
4.270000000000000000e+02 2.117033278656005848e+02
4.280000000000000000e+02 2.122492984771728572e+02
4.290000000000000000e+02 2.126868813323974621e+02
4.300000000000000000e+02 2.130421479797363418e+02
4.310000000000000000e+02 2.133776020050048885e+02
4.320000000000000000e+02 2.136893447875976619e+02
4.330000000000000000e+02 2.140186878204345646e+02
4.340000000000000000e+02 2.143308370208740143e+02
4.350000000000000000e+02 2.145644635009765580e+02
4.360000000000000000e+02 2.147530202484130939e+02
4.370000000000000000e+02 2.149183425903320312e+02
4.380000000000000000e+02 2.149649028778076172e+02
4.390000000000000000e+02 2.150663687896728504e+02
4.400000000000000000e+02 2.151119960784912166e+02
4.410000000000000000e+02 2.150725183868408124e+02
4.420000000000000000e+02 2.150566715240478572e+02
4.430000000000000000e+02 2.150162167358398335e+02
4.440000000000000000e+02 2.149264939117431652e+02
4.450000000000000000e+02 2.148662231445312614e+02
4.460000000000000000e+02 2.147816057586669842e+02
4.470000000000000000e+02 2.146705169677734375e+02
4.480000000000000000e+02 2.145187336730957099e+02
4.490000000000000000e+02 2.143065737152099643e+02
4.500000000000000000e+02 2.140488135528564442e+02
4.510000000000000000e+02 2.137489701080322391e+02
4.520000000000000000e+02 2.134182206726074185e+02
4.530000000000000000e+02 2.130541293334960926e+02
4.540000000000000000e+02 2.126472928619384675e+02
4.550000000000000000e+02 2.121904461669921886e+02
4.560000000000000000e+02 2.117110586547851483e+02
4.570000000000000000e+02 2.111973757934570415e+02
4.580000000000000000e+02 2.106494335937499898e+02
4.590000000000000000e+02 2.101067139434814521e+02
4.600000000000000000e+02 2.095544427490234511e+02
4.610000000000000000e+02 2.090102265167236339e+02
4.620000000000000000e+02 2.084599739837646553e+02
4.630000000000000000e+02 2.079162886810302666e+02
4.640000000000000000e+02 2.073694488525390511e+02
4.650000000000000000e+02 2.068402503204345635e+02
4.660000000000000000e+02 2.063237320709228584e+02
4.670000000000000000e+02 2.058303826141357433e+02
4.680000000000000000e+02 2.053468333435058639e+02
4.690000000000000000e+02 2.048539459228515511e+02
4.700000000000000000e+02 2.043735325622558605e+02
4.710000000000000000e+02 2.038703208923339787e+02
4.720000000000000000e+02 2.033696746063232297e+02
4.730000000000000000e+02 2.028696386718750091e+02
4.740000000000000000e+02 2.023455112457275504e+02
4.750000000000000000e+02 2.018320170593261764e+02
4.760000000000000000e+02 2.013294042968749977e+02
4.770000000000000000e+02 2.008192594146728425e+02
4.780000000000000000e+02 2.003140238189697300e+02
4.790000000000000000e+02 1.998066157531738156e+02
4.800000000000000000e+02 1.993142564392089753e+02
4.810000000000000000e+02 1.988363259887695449e+02
4.820000000000000000e+02 1.983579106140136616e+02
4.830000000000000000e+02 1.978910420989990371e+02
4.840000000000000000e+02 1.974347953796386719e+02
4.850000000000000000e+02 1.970217875671386594e+02
4.860000000000000000e+02 1.966173089599609511e+02
4.870000000000000000e+02 1.962480929565429619e+02
4.880000000000000000e+02 1.962792132568359307e+02
4.890000000000000000e+02 1.960034962463379031e+02
4.900000000000000000e+02 1.959616802978515580e+02
4.910000000000000000e+02 1.959643640136718830e+02
4.920000000000000000e+02 1.962657778930663994e+02
4.930000000000000000e+02 1.965768844604492074e+02
4.940000000000000000e+02 1.967317515563964889e+02
4.950000000000000000e+02 1.973358924865722770e+02
4.960000000000000000e+02 1.977942788696288972e+02
4.970000000000000000e+02 1.984203588867187591e+02
4.980000000000000000e+02 1.989451794433593648e+02
4.990000000000000000e+02 1.995255970764160054e+02
5.000000000000000000e+02 2.001071340942382903e+02
5.010000000000000000e+02 2.006596963500976472e+02
5.020000000000000000e+02 2.012149212646484386e+02
5.030000000000000000e+02 2.017783935546875114e+02
5.040000000000000000e+02 2.023446047973632744e+02
5.050000000000000000e+02 2.029237728881836063e+02
5.060000000000000000e+02 2.034637471008300906e+02
5.070000000000000000e+02 2.040413990783691531e+02
5.080000000000000000e+02 2.046041284179687523e+02
5.090000000000000000e+02 2.051721640014648358e+02
5.100000000000000000e+02 2.057775230407714844e+02
5.110000000000000000e+02 2.064195417785644509e+02
5.120000000000000000e+02 2.070539256286621139e+02
5.130000000000000000e+02 2.076034786987304699e+02
5.140000000000000000e+02 2.081896969604492256e+02
5.150000000000000000e+02 2.086140182495117301e+02
5.160000000000000000e+02 2.090217973327636685e+02
5.170000000000000000e+02 2.094339103698730469e+02
5.180000000000000000e+02 2.097874720764160088e+02
5.190000000000000000e+02 2.101090365600585983e+02
5.200000000000000000e+02 2.105255950927734432e+02
5.210000000000000000e+02 2.108743783569335903e+02
5.220000000000000000e+02 2.112391630554199082e+02
5.230000000000000000e+02 2.115857575988769668e+02
5.240000000000000000e+02 2.118491082763671898e+02
5.250000000000000000e+02 2.121314375305175872e+02
5.260000000000000000e+02 2.123319746398925645e+02
5.270000000000000000e+02 2.124958889770507824e+02
5.280000000000000000e+02 2.127496115112304551e+02
5.290000000000000000e+02 2.129236738586425872e+02
5.300000000000000000e+02 2.131242488098144463e+02
5.310000000000000000e+02 2.133416394042968705e+02
5.320000000000000000e+02 2.134277726745605435e+02
5.330000000000000000e+02 2.135409924316406318e+02
5.340000000000000000e+02 2.135953938293457099e+02
5.350000000000000000e+02 2.136349314880370969e+02
5.360000000000000000e+02 2.137563389587402298e+02
5.370000000000000000e+02 2.138807354736328250e+02
5.380000000000000000e+02 2.140108487701415925e+02
5.390000000000000000e+02 2.140668048095703000e+02
5.400000000000000000e+02 2.141711161804199151e+02
5.410000000000000000e+02 2.142492305755615121e+02
5.420000000000000000e+02 2.141960912322998070e+02
5.430000000000000000e+02 2.142260190582275357e+02
5.440000000000000000e+02 2.142048761749267669e+02
5.450000000000000000e+02 2.141587949371337913e+02
5.460000000000000000e+02 2.141655706024170058e+02
5.470000000000000000e+02 2.140517124176025447e+02
5.480000000000000000e+02 2.140712754058837959e+02
5.490000000000000000e+02 2.141251444244384743e+02
5.500000000000000000e+02 2.141957868957519509e+02
5.510000000000000000e+02 2.142150897216796750e+02
5.520000000000000000e+02 2.142006517791747910e+02
5.530000000000000000e+02 2.141202217102050724e+02
5.540000000000000000e+02 2.139924247741699332e+02
5.550000000000000000e+02 2.138974573516845794e+02
5.560000000000000000e+02 2.137895716857910031e+02
5.570000000000000000e+02 2.136459999847412234e+02
5.580000000000000000e+02 2.135983834075927632e+02
5.590000000000000000e+02 2.134639557647705033e+02
5.600000000000000000e+02 2.133424413299560456e+02
5.610000000000000000e+02 2.132559973144531114e+02
5.620000000000000000e+02 2.130962848663330078e+02
5.630000000000000000e+02 2.129379705047607558e+02
5.640000000000000000e+02 2.127920295715331918e+02
5.650000000000000000e+02 2.125975942993163983e+02
5.660000000000000000e+02 2.124106551361084030e+02
5.670000000000000000e+02 2.122111830139160134e+02
5.680000000000000000e+02 2.120391538238525300e+02
5.690000000000000000e+02 2.118628831481933616e+02
5.700000000000000000e+02 2.117251695251464980e+02
5.710000000000000000e+02 2.115830101013183651e+02
5.720000000000000000e+02 2.114355635070800759e+02
5.730000000000000000e+02 2.113033606719970692e+02
5.740000000000000000e+02 2.111647436523437591e+02
5.750000000000000000e+02 2.110541305541992188e+02
5.760000000000000000e+02 2.109655397033691315e+02
5.770000000000000000e+02 2.108800311279296977e+02
5.780000000000000000e+02 2.107816615295410259e+02
5.790000000000000000e+02 2.106625459289550690e+02
5.800000000000000000e+02 2.105353546142578125e+02
5.810000000000000000e+02 2.103864693450927632e+02
5.820000000000000000e+02 2.102155313110351642e+02
5.830000000000000000e+02 2.100053536224365303e+02
5.840000000000000000e+02 2.097750000000000057e+02
5.850000000000000000e+02 2.095149775695800827e+02
5.860000000000000000e+02 2.092117825317382938e+02
5.870000000000000000e+02 2.088724470520019452e+02
5.880000000000000000e+02 2.085149328613281341e+02
5.890000000000000000e+02 2.081388162994384743e+02
5.900000000000000000e+02 2.077389706420898392e+02
5.910000000000000000e+02 2.073394776153564578e+02
5.920000000000000000e+02 2.069329962921142680e+02
5.930000000000000000e+02 2.065224065399170001e+02
5.940000000000000000e+02 2.061018625640869004e+02
5.950000000000000000e+02 2.056692164611816338e+02
5.960000000000000000e+02 2.052283325195312500e+02
5.970000000000000000e+02 2.047742249298095771e+02
5.980000000000000000e+02 2.042933650970458928e+02
5.990000000000000000e+02 2.038255343627929790e+02
6.000000000000000000e+02 2.033631243133544899e+02
6.010000000000000000e+02 2.029034570312500136e+02
6.020000000000000000e+02 2.024387505340576183e+02
6.030000000000000000e+02 2.019667407989501839e+02
6.040000000000000000e+02 2.014850343322754043e+02
6.050000000000000000e+02 2.009857402038574321e+02
6.060000000000000000e+02 2.004689957427978584e+02
6.070000000000000000e+02 1.999406450653076206e+02
6.080000000000000000e+02 1.993951568603515625e+02
6.090000000000000000e+02 1.988423844909667935e+02
6.100000000000000000e+02 1.982959485626220726e+02
6.110000000000000000e+02 1.977834498596191395e+02
6.120000000000000000e+02 1.972402697753906295e+02
6.130000000000000000e+02 1.966891434478759777e+02
6.140000000000000000e+02 1.961198860931396553e+02
6.150000000000000000e+02 1.955459004211425906e+02
6.160000000000000000e+02 1.949791242980957122e+02
6.170000000000000000e+02 1.944161039733886582e+02
6.180000000000000000e+02 1.938336515808105389e+02
6.190000000000000000e+02 1.932833341979980446e+02
6.200000000000000000e+02 1.927685619354247990e+02
6.210000000000000000e+02 1.922449045181274414e+02
6.220000000000000000e+02 1.917455810546875057e+02
6.230000000000000000e+02 1.912822139739990348e+02
6.240000000000000000e+02 1.908550807952880746e+02
6.250000000000000000e+02 1.904450009918213027e+02
6.260000000000000000e+02 1.900264394378662018e+02
6.270000000000000000e+02 1.896205627059936489e+02
6.280000000000000000e+02 1.892414010238647393e+02
6.290000000000000000e+02 1.888628451538085926e+02
6.300000000000000000e+02 1.884846857833862259e+02
6.310000000000000000e+02 1.880921404647827160e+02
6.320000000000000000e+02 1.877256025695800759e+02
6.330000000000000000e+02 1.873805004119872990e+02
6.340000000000000000e+02 1.870680921173095612e+02
6.350000000000000000e+02 1.867718946075439419e+02
6.360000000000000000e+02 1.865118106079101494e+02
6.370000000000000000e+02 1.862869474792480560e+02
6.380000000000000000e+02 1.860720733642578182e+02
6.390000000000000000e+02 1.858795686340332054e+02
6.400000000000000000e+02 1.856896607589721668e+02
6.410000000000000000e+02 1.855242802047729356e+02
6.420000000000000000e+02 1.853615785217285179e+02
6.430000000000000000e+02 1.852293402862548817e+02
6.440000000000000000e+02 1.851195646667480332e+02
6.450000000000000000e+02 1.850099816894531273e+02
6.460000000000000000e+02 1.849281017684936614e+02
6.470000000000000000e+02 1.848251444435119595e+02
6.480000000000000000e+02 1.847315026092529422e+02
6.490000000000000000e+02 1.846400158500671296e+02
6.500000000000000000e+02 1.845462331199645973e+02
6.510000000000000000e+02 1.844734927368164108e+02
6.520000000000000000e+02 1.844127796173095817e+02
6.530000000000000000e+02 1.843477377700805562e+02
6.540000000000000000e+02 1.842869550323486294e+02
6.550000000000000000e+02 1.842458251476287785e+02
6.560000000000000000e+02 1.842194440746307293e+02
6.570000000000000000e+02 1.841963119316100972e+02
6.580000000000000000e+02 1.841533755493163937e+02
6.590000000000000000e+02 1.840954247570037978e+02
6.600000000000000000e+02 1.840373869514465355e+02
6.610000000000000000e+02 1.839666876792907715e+02
6.620000000000000000e+02 1.839173571586608773e+02
6.630000000000000000e+02 1.838647283554077205e+02
6.640000000000000000e+02 1.838168948745727675e+02
6.650000000000000000e+02 1.837531617259979271e+02
6.660000000000000000e+02 1.837027790737152202e+02
6.670000000000000000e+02 1.836363551330566395e+02
6.680000000000000000e+02 1.835709025192260810e+02
6.690000000000000000e+02 1.835025679016113145e+02
6.700000000000000000e+02 1.834549916839599746e+02
6.710000000000000000e+02 1.834027875137329033e+02
6.720000000000000000e+02 1.833640242004394452e+02
6.730000000000000000e+02 1.833322422599792390e+02
6.740000000000000000e+02 1.833034558105468648e+02
6.750000000000000000e+02 1.832804238319396859e+02
6.760000000000000000e+02 1.832696396636962959e+02
6.770000000000000000e+02 1.832653237915039028e+02
6.780000000000000000e+02 1.832362467193603379e+02
6.790000000000000000e+02 1.832088118743896530e+02
6.800000000000000000e+02 1.831675678253173771e+02
6.810000000000000000e+02 1.831379469299316440e+02
6.820000000000000000e+02 1.831090737152099734e+02
6.830000000000000000e+02 1.830752299499511651e+02
6.840000000000000000e+02 1.830238576507568382e+02
6.850000000000000000e+02 1.829745681762695426e+02
6.860000000000000000e+02 1.829269493103027457e+02
6.870000000000000000e+02 1.828670509338379020e+02
6.880000000000000000e+02 1.828008153915405387e+02
6.890000000000000000e+02 1.827438495635986442e+02
6.900000000000000000e+02 1.826827388381958031e+02
6.910000000000000000e+02 1.826286957931518486e+02
6.920000000000000000e+02 1.825929089355468875e+02
6.930000000000000000e+02 1.825468576812744175e+02
6.940000000000000000e+02 1.825297444915771621e+02
6.950000000000000000e+02 1.824905518341064408e+02
6.960000000000000000e+02 1.824465421676635799e+02
6.970000000000000000e+02 1.824020213317870969e+02
6.980000000000000000e+02 1.823657431030273415e+02
6.990000000000000000e+02 1.823377520751953114e+02
7.000000000000000000e+02 1.823025016784667969e+02
7.010000000000000000e+02 1.822739975738525402e+02
7.020000000000000000e+02 1.822661669921874932e+02
7.030000000000000000e+02 1.822620807647705021e+02
7.040000000000000000e+02 1.822673307800292832e+02
7.050000000000000000e+02 1.822728821563720771e+02
7.060000000000000000e+02 1.822921910095214741e+02
7.070000000000000000e+02 1.823045933532714855e+02
7.080000000000000000e+02 1.822985156249999932e+02
7.090000000000000000e+02 1.823224934387206986e+02
7.100000000000000000e+02 1.823312069702148506e+02
7.110000000000000000e+02 1.823779165649414153e+02
7.120000000000000000e+02 1.824147251129150504e+02
7.130000000000000000e+02 1.824653161621093886e+02
7.140000000000000000e+02 1.825073889923095578e+02
7.150000000000000000e+02 1.825548899078369232e+02
7.160000000000000000e+02 1.826181970214843773e+02
7.170000000000000000e+02 1.826962536621093705e+02
7.180000000000000000e+02 1.828089341735839923e+02
7.190000000000000000e+02 1.829014199066162121e+02
7.200000000000000000e+02 1.829985345458984511e+02
7.210000000000000000e+02 1.830925058746337868e+02
7.220000000000000000e+02 1.832103054809570324e+02
7.230000000000000000e+02 1.833350020599365280e+02
7.240000000000000000e+02 1.834636621093750080e+02
7.250000000000000000e+02 1.835972431182861442e+02
7.260000000000000000e+02 1.837305075073242051e+02
7.270000000000000000e+02 1.838917486572265716e+02
7.280000000000000000e+02 1.840657442474365268e+02
7.290000000000000000e+02 1.842613310241699196e+02
7.300000000000000000e+02 1.844640853881836051e+02
7.310000000000000000e+02 1.846440147399902401e+02
7.320000000000000000e+02 1.848525559997558503e+02
7.330000000000000000e+02 1.850781048583984330e+02
7.340000000000000000e+02 1.853183996582031341e+02
7.350000000000000000e+02 1.855850747680664199e+02
7.360000000000000000e+02 1.858416752624511616e+02
7.370000000000000000e+02 1.861004463195800724e+02
7.380000000000000000e+02 1.863746723937988179e+02
7.390000000000000000e+02 1.866262391662597793e+02
7.400000000000000000e+02 1.868882009887695403e+02
7.410000000000000000e+02 1.871515551757812545e+02
7.420000000000000000e+02 1.874086778259277253e+02
7.430000000000000000e+02 1.876374899291992051e+02
7.440000000000000000e+02 1.878410237121582043e+02
7.450000000000000000e+02 1.880576779174804756e+02
7.460000000000000000e+02 1.882564547729492119e+02
7.470000000000000000e+02 1.884597575378417957e+02
7.480000000000000000e+02 1.886295787048339889e+02
7.490000000000000000e+02 1.887890582275390727e+02
7.500000000000000000e+02 1.889474636840820381e+02
7.510000000000000000e+02 1.890574720764160190e+02
7.520000000000000000e+02 1.891351242065429688e+02
7.530000000000000000e+02 1.891978379821777310e+02
7.540000000000000000e+02 1.892452030944824344e+02
7.550000000000000000e+02 1.892676620483398438e+02
7.560000000000000000e+02 1.892715815734863156e+02
7.570000000000000000e+02 1.892543562316894565e+02
7.580000000000000000e+02 1.892405886840820415e+02
7.590000000000000000e+02 1.892027656555175668e+02
7.600000000000000000e+02 1.891588734436035111e+02
7.610000000000000000e+02 1.891031976318359398e+02
7.620000000000000000e+02 1.890574188232421875e+02
7.630000000000000000e+02 1.889776608276367256e+02
7.640000000000000000e+02 1.888930865478515670e+02
7.650000000000000000e+02 1.888197520446777276e+02
7.660000000000000000e+02 1.887253587341308503e+02
7.670000000000000000e+02 1.886413201904296955e+02
7.680000000000000000e+02 1.885305024719238247e+02
7.690000000000000000e+02 1.884228356933593886e+02
7.700000000000000000e+02 1.883271563720703057e+02
7.710000000000000000e+02 1.882016156005859386e+02
7.720000000000000000e+02 1.880894453430175872e+02
7.730000000000000000e+02 1.879782402038574105e+02
7.740000000000000000e+02 1.878763903808593625e+02
7.750000000000000000e+02 1.877576969909667923e+02
7.760000000000000000e+02 1.876327110290527287e+02
7.770000000000000000e+02 1.875010188293456963e+02
7.780000000000000000e+02 1.874027603149414176e+02
7.790000000000000000e+02 1.873106494140625102e+02
7.800000000000000000e+02 1.872253990173339844e+02
7.810000000000000000e+02 1.871463072204589935e+02
7.820000000000000000e+02 1.870415751647949207e+02
7.830000000000000000e+02 1.869500016784668048e+02
7.840000000000000000e+02 1.868508657836914040e+02
7.850000000000000000e+02 1.867790867614746162e+02
7.860000000000000000e+02 1.867130085754394599e+02
7.870000000000000000e+02 1.866395854187011594e+02
7.880000000000000000e+02 1.865910929870605344e+02
7.890000000000000000e+02 1.865475787353515500e+02
7.900000000000000000e+02 1.865049533081054562e+02
7.910000000000000000e+02 1.864581372070312568e+02
7.920000000000000000e+02 1.863895451354980537e+02
7.930000000000000000e+02 1.863454069519042946e+02
7.940000000000000000e+02 1.862983390808105355e+02
7.950000000000000000e+02 1.862635523986816395e+02
7.960000000000000000e+02 1.862255825805663960e+02
7.970000000000000000e+02 1.861851730346679688e+02
7.980000000000000000e+02 1.861562991333007915e+02
7.990000000000000000e+02 1.859666014099121014e+02
8.000000000000000000e+02 1.855796511840820244e+02
8.010000000000000000e+02 1.851644493103027287e+02
8.020000000000000000e+02 1.850837756347656295e+02
8.030000000000000000e+02 1.846874111938476517e+02
8.040000000000000000e+02 1.843099964904785111e+02
8.050000000000000000e+02 1.837815469360351699e+02
8.060000000000000000e+02 1.830501690673828250e+02
8.070000000000000000e+02 1.823117127990722679e+02
8.080000000000000000e+02 1.813612767028808719e+02
8.090000000000000000e+02 1.802380456542968830e+02
8.100000000000000000e+02 1.793306491088867176e+02
8.110000000000000000e+02 1.785170349121093807e+02
8.120000000000000000e+02 1.778576417541503929e+02
8.130000000000000000e+02 1.775184204101562386e+02
8.140000000000000000e+02 1.773346437072754043e+02
8.150000000000000000e+02 1.774743164062500114e+02
8.160000000000000000e+02 1.780291455078125011e+02
8.170000000000000000e+02 1.786965377807617301e+02
8.180000000000000000e+02 1.796342674255371037e+02
8.190000000000000000e+02 1.809591345214843727e+02
8.200000000000000000e+02 1.822452536010742108e+02
8.210000000000000000e+02 1.839210287475585801e+02
8.220000000000000000e+02 1.857966067504882801e+02
8.230000000000000000e+02 1.877168655395507812e+02
8.240000000000000000e+02 1.900701515197753793e+02
8.250000000000000000e+02 1.925783181762695335e+02
8.260000000000000000e+02 1.951915808105468670e+02
8.270000000000000000e+02 1.979742578125000136e+02
8.280000000000000000e+02 2.007742500305175781e+02
8.290000000000000000e+02 2.036054987335205055e+02
8.300000000000000000e+02 2.065926653289794785e+02
8.310000000000000000e+02 2.095631459808349746e+02
8.320000000000000000e+02 2.124105611419677757e+02
8.330000000000000000e+02 2.152205393218994232e+02
8.340000000000000000e+02 2.179955168914794967e+02
8.350000000000000000e+02 2.206010982513427621e+02
8.360000000000000000e+02 2.232727782440185536e+02
8.370000000000000000e+02 2.258098408508300849e+02
8.380000000000000000e+02 2.281895111083984489e+02
8.390000000000000000e+02 2.306163974761962834e+02
8.400000000000000000e+02 2.328196147155761651e+02
8.410000000000000000e+02 2.350544960021972543e+02
8.420000000000000000e+02 2.371721596527099507e+02
8.430000000000000000e+02 2.392247292327880928e+02
8.440000000000000000e+02 2.412112171936035168e+02
8.450000000000000000e+02 2.430309727478027355e+02
8.460000000000000000e+02 2.447254843139648415e+02
8.470000000000000000e+02 2.464647328948974518e+02
8.480000000000000000e+02 2.478838124084472554e+02
8.490000000000000000e+02 2.493673320770263615e+02
8.500000000000000000e+02 2.507332276153564408e+02
8.510000000000000000e+02 2.519064736938476585e+02
8.520000000000000000e+02 2.530879596710205135e+02
8.530000000000000000e+02 2.541341842651367244e+02
8.540000000000000000e+02 2.549641843414306663e+02
8.550000000000000000e+02 2.557839611816406205e+02
8.560000000000000000e+02 2.565079244232177871e+02
8.570000000000000000e+02 2.571947019195556550e+02
8.580000000000000000e+02 2.578568936157226403e+02
8.590000000000000000e+02 2.583971753692626976e+02
8.600000000000000000e+02 2.587070817565917764e+02
8.610000000000000000e+02 2.590210316467284883e+02
8.620000000000000000e+02 2.592604477691650118e+02
8.630000000000000000e+02 2.593986596679687295e+02
8.640000000000000000e+02 2.594945550537109398e+02
8.650000000000000000e+02 2.594267023468017328e+02
8.660000000000000000e+02 2.592895782470703239e+02
8.670000000000000000e+02 2.591635848999023324e+02
8.680000000000000000e+02 2.590763542938232149e+02
8.690000000000000000e+02 2.588308876037597770e+02
8.700000000000000000e+02 2.585846936798095612e+02
8.710000000000000000e+02 2.582715911102295081e+02
8.720000000000000000e+02 2.579218556976318268e+02
8.730000000000000000e+02 2.574641464233398551e+02
8.740000000000000000e+02 2.569666929626465048e+02
8.750000000000000000e+02 2.563156437683105651e+02
8.760000000000000000e+02 2.556930247497558639e+02
8.770000000000000000e+02 2.550363168334960733e+02
8.780000000000000000e+02 2.543832035064697266e+02
8.790000000000000000e+02 2.536795501708984375e+02
8.800000000000000000e+02 2.529571752166747842e+02
8.810000000000000000e+02 2.521566418457031205e+02
8.820000000000000000e+02 2.512871356201171693e+02
8.830000000000000000e+02 2.503638261413574355e+02
8.840000000000000000e+02 2.494266299438476722e+02
8.850000000000000000e+02 2.484732849121093636e+02
8.860000000000000000e+02 2.474795202636718727e+02
8.870000000000000000e+02 2.464569534301757585e+02
8.880000000000000000e+02 2.454274595642089594e+02
8.890000000000000000e+02 2.443661079406738281e+02
8.900000000000000000e+02 2.432904690551757767e+02
8.910000000000000000e+02 2.422264752197265807e+02
8.920000000000000000e+02 2.411662791442871026e+02
8.930000000000000000e+02 2.400918148803710892e+02
8.940000000000000000e+02 2.390342671203613349e+02
8.950000000000000000e+02 2.379588882446288949e+02
8.960000000000000000e+02 2.368989169311523710e+02
8.970000000000000000e+02 2.358114404296874795e+02
8.980000000000000000e+02 2.347161306762695290e+02
8.990000000000000000e+02 2.336081239318847906e+02
9.000000000000000000e+02 2.325093852233886764e+02
9.010000000000000000e+02 2.314121456909179528e+02
9.020000000000000000e+02 2.303105540466308412e+02
9.030000000000000000e+02 2.292267138671875273e+02
9.040000000000000000e+02 2.281427804565429938e+02
9.050000000000000000e+02 2.270375631713866937e+02
9.060000000000000000e+02 2.259550564575195040e+02
9.070000000000000000e+02 2.248849072265625182e+02
9.080000000000000000e+02 2.237859989929199287e+02
9.090000000000000000e+02 2.226727720642089707e+02
9.100000000000000000e+02 2.215601724243164199e+02
9.110000000000000000e+02 2.204875503540039290e+02
9.120000000000000000e+02 2.194516769409179915e+02
9.130000000000000000e+02 2.184486209106445358e+02
9.140000000000000000e+02 2.174883135986328284e+02
9.150000000000000000e+02 2.165563659667968750e+02
9.160000000000000000e+02 2.156492150878906386e+02
9.170000000000000000e+02 2.147946374511718659e+02
9.180000000000000000e+02 2.139771246337890602e+02
9.190000000000000000e+02 2.133987063598632972e+02
9.200000000000000000e+02 2.130909683227538949e+02
9.210000000000000000e+02 2.128288226318359193e+02
9.220000000000000000e+02 2.122503973388671739e+02
9.230000000000000000e+02 2.120333712768554619e+02
9.240000000000000000e+02 2.118421163940429892e+02
9.250000000000000000e+02 2.118607049560546898e+02
9.260000000000000000e+02 2.121285296630859420e+02
9.270000000000000000e+02 2.124839312744140898e+02
9.280000000000000000e+02 2.131382211303711074e+02
9.290000000000000000e+02 2.140988650512695131e+02
9.300000000000000000e+02 2.149960281372070199e+02
9.310000000000000000e+02 2.159833413696289313e+02
9.320000000000000000e+02 2.170399981689453170e+02
9.330000000000000000e+02 2.180100875854492415e+02
9.340000000000000000e+02 2.190863040161132744e+02
9.350000000000000000e+02 2.201415527343750114e+02
9.360000000000000000e+02 2.210641131591796693e+02
9.370000000000000000e+02 2.221731304931640807e+02
9.380000000000000000e+02 2.232788562011718909e+02
9.390000000000000000e+02 2.242958236694336165e+02
9.400000000000000000e+02 2.256003375244140443e+02
9.410000000000000000e+02 2.267430688476562750e+02
9.420000000000000000e+02 2.279015896606445040e+02
9.430000000000000000e+02 2.292030133056640580e+02
9.440000000000000000e+02 2.302253753662109261e+02
9.450000000000000000e+02 2.312328970336914153e+02
9.460000000000000000e+02 2.322258279418945222e+02
9.470000000000000000e+02 2.331028234863281341e+02
9.480000000000000000e+02 2.340074035644531136e+02
9.490000000000000000e+02 2.348848925781250045e+02
9.500000000000000000e+02 2.356007037353515443e+02
9.510000000000000000e+02 2.362900494384765580e+02
9.520000000000000000e+02 2.370693368530273233e+02
9.530000000000000000e+02 2.378176858520507722e+02
9.540000000000000000e+02 2.385389340209960665e+02
9.550000000000000000e+02 2.393514840698242097e+02
9.560000000000000000e+02 2.400101708984374795e+02
9.570000000000000000e+02 2.407210491943359330e+02
9.580000000000000000e+02 2.414620700073242006e+02
9.590000000000000000e+02 2.420723751831054642e+02
9.600000000000000000e+02 2.427986611938476358e+02
9.610000000000000000e+02 2.433835525512695312e+02
9.620000000000000000e+02 2.439743914794921693e+02
9.630000000000000000e+02 2.445098016357421784e+02
9.640000000000000000e+02 2.449775361633300577e+02
9.650000000000000000e+02 2.454862333679199082e+02
9.660000000000000000e+02 2.460003271484375205e+02
9.670000000000000000e+02 2.463407839965820472e+02
9.680000000000000000e+02 2.468480355834960847e+02
9.690000000000000000e+02 2.471482678222656091e+02
9.700000000000000000e+02 2.474514971923828170e+02
9.710000000000000000e+02 2.478270727539062364e+02
9.720000000000000000e+02 2.480520581054687455e+02
9.730000000000000000e+02 2.483085380554199446e+02
9.740000000000000000e+02 2.486567716979980673e+02
9.750000000000000000e+02 2.488784989929199014e+02
9.760000000000000000e+02 2.490818627929687636e+02
9.770000000000000000e+02 2.492211935424804778e+02
9.780000000000000000e+02 2.492826040649413812e+02
9.790000000000000000e+02 2.493798693847656409e+02
9.800000000000000000e+02 2.496016485595703216e+02
9.810000000000000000e+02 2.497229321289062227e+02
9.820000000000000000e+02 2.498295333862304801e+02
9.830000000000000000e+02 2.499574227905273460e+02
9.840000000000000000e+02 2.500339553833007926e+02
9.850000000000000000e+02 2.501636614990234193e+02
9.860000000000000000e+02 2.502653948974609648e+02
9.870000000000000000e+02 2.502556594848632585e+02
9.880000000000000000e+02 2.501235163879394463e+02
9.890000000000000000e+02 2.500491070556640807e+02
9.900000000000000000e+02 2.498964968872070358e+02
9.910000000000000000e+02 2.497721922302246185e+02
9.920000000000000000e+02 2.496055351257324446e+02
9.930000000000000000e+02 2.494846679687499886e+02
9.940000000000000000e+02 2.493364994812011446e+02
9.950000000000000000e+02 2.492877365112304915e+02
9.960000000000000000e+02 2.491537019348144781e+02
9.970000000000000000e+02 2.489927093505859261e+02
9.980000000000000000e+02 2.487833502197265716e+02
9.990000000000000000e+02 2.485750253295898347e+02
1.000000000000000000e+03 2.483588137817382631e+02
1.001000000000000000e+03 2.481861529541015443e+02
1.002000000000000000e+03 2.480494897460937409e+02
1.003000000000000000e+03 2.479321517944335938e+02
1.004000000000000000e+03 2.477767016601562773e+02
1.005000000000000000e+03 2.476127316284179756e+02
1.006000000000000000e+03 2.474714743041992051e+02
1.007000000000000000e+03 2.473191548156738122e+02
1.008000000000000000e+03 2.471592898559570131e+02
1.009000000000000000e+03 2.469993583679199105e+02
1.010000000000000000e+03 2.468342503356933548e+02
1.011000000000000000e+03 2.466111479187011923e+02
1.012000000000000000e+03 2.463680183410644418e+02
1.013000000000000000e+03 2.461163591003418105e+02
1.014000000000000000e+03 2.458259255981445222e+02
1.015000000000000000e+03 2.455002044677734148e+02
1.016000000000000000e+03 2.451586544799804415e+02
1.017000000000000000e+03 2.448142129516601813e+02
1.018000000000000000e+03 2.444346838378906455e+02
1.019000000000000000e+03 2.440339986419677984e+02
1.020000000000000000e+03 2.436253941345214571e+02
1.021000000000000000e+03 2.431936804199218614e+02
1.022000000000000000e+03 2.427540397644042969e+02
1.023000000000000000e+03 2.423138938903808821e+02
1.024000000000000000e+03 2.418557693481445199e+02
1.025000000000000000e+03 2.413813827514648551e+02
1.026000000000000000e+03 2.408662496948242051e+02
1.027000000000000000e+03 2.403309597778320494e+02
1.028000000000000000e+03 2.398112528991699151e+02
1.029000000000000000e+03 2.392949165344238054e+02
1.030000000000000000e+03 2.387910809326172057e+02
1.031000000000000000e+03 2.382639890289306663e+02
1.032000000000000000e+03 2.377256704711913926e+02
1.033000000000000000e+03 2.371400994873046670e+02
1.034000000000000000e+03 2.365599031829834189e+02
1.035000000000000000e+03 2.359654611206054824e+02
1.036000000000000000e+03 2.353839585113525459e+02
1.037000000000000000e+03 2.347848014831542969e+02
1.038000000000000000e+03 2.341732583618164085e+02
1.039000000000000000e+03 2.335490769195556595e+02
1.040000000000000000e+03 2.328986427307128793e+02
1.041000000000000000e+03 2.322659204101562409e+02
1.042000000000000000e+03 2.316666165161132938e+02
1.043000000000000000e+03 2.310550657653808457e+02
1.044000000000000000e+03 2.304625236511230355e+02
1.045000000000000000e+03 2.298441653442382915e+02
1.046000000000000000e+03 2.291915989685058719e+02
1.047000000000000000e+03 2.285356565856933457e+02
1.048000000000000000e+03 2.278604614257812386e+02
1.049000000000000000e+03 2.272070861053466899e+02
1.050000000000000000e+03 2.265452118682861453e+02
1.051000000000000000e+03 2.259097525024413926e+02
1.052000000000000000e+03 2.252948922729492267e+02
1.053000000000000000e+03 2.246870112609863384e+02
1.054000000000000000e+03 2.241276548767089878e+02
1.055000000000000000e+03 2.235364631652832088e+02
1.056000000000000000e+03 2.229783198547363270e+02
1.057000000000000000e+03 2.223990373992919842e+02
1.058000000000000000e+03 2.218137181854248183e+02
1.059000000000000000e+03 2.212435433197021553e+02
1.060000000000000000e+03 2.206668930053710938e+02
1.061000000000000000e+03 2.200982516479492119e+02
1.062000000000000000e+03 2.195317157745361385e+02
1.063000000000000000e+03 2.189578995513915913e+02
1.064000000000000000e+03 2.183915298461914176e+02
1.065000000000000000e+03 2.178414353179931595e+02
1.066000000000000000e+03 2.172970456695556720e+02
1.067000000000000000e+03 2.167831466674804801e+02
1.068000000000000000e+03 2.162670105743408158e+02
1.069000000000000000e+03 2.157946479034423817e+02
1.070000000000000000e+03 2.153170533752441429e+02
1.071000000000000000e+03 2.148589233398437557e+02
1.072000000000000000e+03 2.144034979248046966e+02
1.073000000000000000e+03 2.139595356750488406e+02
1.074000000000000000e+03 2.135420395660400459e+02
1.075000000000000000e+03 2.131111614990234386e+02
1.076000000000000000e+03 2.126858700561523392e+02
1.077000000000000000e+03 2.122562620544433685e+02
1.078000000000000000e+03 2.118222330474853550e+02
1.079000000000000000e+03 2.113999988555908089e+02
1.080000000000000000e+03 2.109783919525146416e+02
1.081000000000000000e+03 2.105406929779052803e+02
1.082000000000000000e+03 2.101012390136718864e+02
1.083000000000000000e+03 2.096529006195068234e+02
1.084000000000000000e+03 2.092117777252197186e+02
1.085000000000000000e+03 2.087767316436767544e+02
1.086000000000000000e+03 2.083666067504882733e+02
1.087000000000000000e+03 2.079722079467773312e+02
1.088000000000000000e+03 2.076015668487548851e+02
1.089000000000000000e+03 2.072384559631347543e+02
1.090000000000000000e+03 2.068706873321533237e+02
1.091000000000000000e+03 2.065096802520751851e+02
1.092000000000000000e+03 2.061623698425293014e+02
1.093000000000000000e+03 2.058292803955078227e+02
1.094000000000000000e+03 2.054935757446289131e+02
1.095000000000000000e+03 2.051548348236084109e+02
1.096000000000000000e+03 2.048288271331787200e+02
1.097000000000000000e+03 2.044899200439453182e+02
1.098000000000000000e+03 2.041606944274902276e+02
1.099000000000000000e+03 2.038210279846191497e+02
1.100000000000000000e+03 2.034888707733154263e+02
1.101000000000000000e+03 2.031672819519043003e+02
1.102000000000000000e+03 2.028181874847412018e+02
1.103000000000000000e+03 2.024951545715331918e+02
1.104000000000000000e+03 2.021377419281005814e+02
1.105000000000000000e+03 2.018222850036621026e+02
1.106000000000000000e+03 2.015197370147704987e+02
1.107000000000000000e+03 2.012378835296630939e+02
1.108000000000000000e+03 2.009851552581787075e+02
1.109000000000000000e+03 2.007546037292480605e+02
1.110000000000000000e+03 2.005646918487548760e+02
1.111000000000000000e+03 2.003640301513671886e+02
1.112000000000000000e+03 2.001789398193359375e+02
1.113000000000000000e+03 1.999884690856933673e+02
1.114000000000000000e+03 1.998188948059082009e+02
1.115000000000000000e+03 1.996448136901855435e+02
1.116000000000000000e+03 1.994841791534423692e+02
1.117000000000000000e+03 1.993010264587402389e+02
1.118000000000000000e+03 1.991269811248779433e+02
1.119000000000000000e+03 1.989641414642333928e+02
1.120000000000000000e+03 1.987941394805908146e+02
1.121000000000000000e+03 1.986034410858154331e+02
1.122000000000000000e+03 1.984260869979858342e+02
1.123000000000000000e+03 1.982284875869750920e+02
1.124000000000000000e+03 1.980465606307983535e+02
1.125000000000000000e+03 1.978445540618896530e+02
1.126000000000000000e+03 1.976277166748046739e+02
1.127000000000000000e+03 1.974053079223632778e+02
1.128000000000000000e+03 1.971817185211181709e+02
1.129000000000000000e+03 1.969681138610839923e+02
1.130000000000000000e+03 1.967454683685302825e+02
1.131000000000000000e+03 1.965570156860351574e+02
1.132000000000000000e+03 1.963247972106933616e+02
1.133000000000000000e+03 1.961142648315429824e+02
1.134000000000000000e+03 1.958872779846191463e+02
1.135000000000000000e+03 1.956893932342529183e+02
1.136000000000000000e+03 1.954591102600097656e+02
1.137000000000000000e+03 1.952391381835937523e+02
1.138000000000000000e+03 1.950342074584960983e+02
1.139000000000000000e+03 1.948397669219970680e+02
1.140000000000000000e+03 1.946371574401855469e+02
1.141000000000000000e+03 1.944548626708984500e+02
1.142000000000000000e+03 1.942564224243164119e+02
1.143000000000000000e+03 1.940484871673583882e+02
1.144000000000000000e+03 1.938270574188232445e+02
1.145000000000000000e+03 1.936387886047363338e+02
1.146000000000000000e+03 1.934378931427002044e+02
1.147000000000000000e+03 1.932601507568359409e+02
1.148000000000000000e+03 1.930692037963867165e+02
1.149000000000000000e+03 1.928642530822753827e+02
1.150000000000000000e+03 1.926550909423827989e+02
1.151000000000000000e+03 1.924611778259277344e+02
1.152000000000000000e+03 1.922710848999023483e+02
1.153000000000000000e+03 1.920732214355468841e+02
1.154000000000000000e+03 1.918599923706054824e+02
1.155000000000000000e+03 1.916471085357665913e+02
1.156000000000000000e+03 1.914481042480468886e+02
1.157000000000000000e+03 1.912635059356689453e+02
1.158000000000000000e+03 1.910470360565185501e+02
1.159000000000000000e+03 1.908350136566162121e+02
1.160000000000000000e+03 1.906266307067870969e+02
1.161000000000000000e+03 1.904296744537353447e+02
1.162000000000000000e+03 1.902144343566894520e+02
1.163000000000000000e+03 1.900161122131347611e+02
1.164000000000000000e+03 1.897923841857910077e+02
1.165000000000000000e+03 1.895880975341796955e+02
1.166000000000000000e+03 1.893869525146484420e+02
1.167000000000000000e+03 1.891774414062500114e+02
1.168000000000000000e+03 1.889705378723144520e+02
1.169000000000000000e+03 1.887631134033203182e+02
1.170000000000000000e+03 1.885575407409668003e+02
1.171000000000000000e+03 1.883463130187988384e+02
1.172000000000000000e+03 1.881559512329101551e+02
1.173000000000000000e+03 1.879485589599609341e+02
1.174000000000000000e+03 1.877308763122558730e+02
1.175000000000000000e+03 1.875344165039062432e+02
1.176000000000000000e+03 1.873150286865234477e+02
1.177000000000000000e+03 1.871077961730956929e+02
1.178000000000000000e+03 1.869070236206054574e+02
1.179000000000000000e+03 1.866897944641113156e+02
1.180000000000000000e+03 1.864697348022460801e+02
1.181000000000000000e+03 1.862489024353027389e+02
1.182000000000000000e+03 1.860355888366699162e+02
1.183000000000000000e+03 1.858160229492187625e+02
1.184000000000000000e+03 1.855780070495605401e+02
1.185000000000000000e+03 1.853340402221679710e+02
1.186000000000000000e+03 1.848653894042968773e+02
1.187000000000000000e+03 1.843681512451171898e+02
1.188000000000000000e+03 1.838955157470703057e+02
1.189000000000000000e+03 1.832988665771484307e+02
1.190000000000000000e+03 1.823954089355468682e+02
1.191000000000000000e+03 1.819144998168945335e+02
1.192000000000000000e+03 1.811561401367187614e+02
1.193000000000000000e+03 1.801737950134277355e+02
1.194000000000000000e+03 1.792230448913574321e+02
1.195000000000000000e+03 1.783891151428222770e+02
1.196000000000000000e+03 1.773831187438964889e+02
1.197000000000000000e+03 1.766319291687011628e+02
1.198000000000000000e+03 1.758980848693847747e+02
1.199000000000000000e+03 1.753170855712890557e+02
1.200000000000000000e+03 1.747774446105956940e+02
1.201000000000000000e+03 1.744249270629882744e+02
1.202000000000000000e+03 1.741320800781250000e+02
1.203000000000000000e+03 1.739355912780761741e+02
1.204000000000000000e+03 1.739954910278320312e+02
1.205000000000000000e+03 1.741116107177734307e+02
1.206000000000000000e+03 1.744403495788574219e+02
1.207000000000000000e+03 1.746873503112792889e+02
1.208000000000000000e+03 1.751472486877441384e+02
1.209000000000000000e+03 1.757511553192138649e+02
1.210000000000000000e+03 1.763837390136718852e+02
1.211000000000000000e+03 1.771768511962890500e+02
1.212000000000000000e+03 1.779110668945312455e+02
1.213000000000000000e+03 1.786688145446777298e+02
1.214000000000000000e+03 1.795434624481201240e+02
1.215000000000000000e+03 1.804021720886230469e+02
1.216000000000000000e+03 1.813561170959472690e+02
1.217000000000000000e+03 1.822374054718017646e+02
1.218000000000000000e+03 1.831406796264648449e+02
1.219000000000000000e+03 1.839889670562744186e+02
1.220000000000000000e+03 1.848045892333984455e+02
1.221000000000000000e+03 1.856405902099609477e+02
1.222000000000000000e+03 1.864811080169677666e+02
1.223000000000000000e+03 1.873899763488769565e+02
1.224000000000000000e+03 1.881397932434082065e+02
1.225000000000000000e+03 1.889215415191650322e+02
1.226000000000000000e+03 1.895463197326660065e+02
1.227000000000000000e+03 1.901595629882812375e+02
1.228000000000000000e+03 1.907581489562988395e+02
1.229000000000000000e+03 1.913316809082031114e+02
1.230000000000000000e+03 1.918818256378173714e+02
1.231000000000000000e+03 1.923399910736083882e+02
1.232000000000000000e+03 1.927184397888183582e+02
1.233000000000000000e+03 1.930967826080322141e+02
1.234000000000000000e+03 1.934526441955566440e+02
1.235000000000000000e+03 1.937284397888183491e+02
1.236000000000000000e+03 1.940415859985351688e+02
1.237000000000000000e+03 1.942652117156982285e+02
1.238000000000000000e+03 1.945046958160400266e+02
1.239000000000000000e+03 1.946820849609374875e+02
1.240000000000000000e+03 1.947565468597412064e+02
1.241000000000000000e+03 1.948290572738647484e+02
1.242000000000000000e+03 1.949568414306640705e+02
1.243000000000000000e+03 1.950099640655517703e+02
1.244000000000000000e+03 1.949243308639526333e+02
1.245000000000000000e+03 1.948428344345092853e+02
1.246000000000000000e+03 1.947321159744262786e+02
1.247000000000000000e+03 1.946898941802978413e+02
1.248000000000000000e+03 1.945724298477172738e+02
1.249000000000000000e+03 1.943352612304687455e+02
1.250000000000000000e+03 1.941794844055175702e+02
1.251000000000000000e+03 1.939822098541259834e+02
1.252000000000000000e+03 1.938869984436035168e+02
1.253000000000000000e+03 1.936428500366210983e+02
1.254000000000000000e+03 1.934717919158935615e+02
1.255000000000000000e+03 1.932247781372070392e+02
1.256000000000000000e+03 1.929063155364990223e+02
1.257000000000000000e+03 1.926235155677795490e+02
1.258000000000000000e+03 1.922935540008544990e+02
1.259000000000000000e+03 1.919822920608520462e+02
1.260000000000000000e+03 1.916081081008911156e+02
1.261000000000000000e+03 1.912067715835571278e+02
1.262000000000000000e+03 1.908293984985351699e+02
1.263000000000000000e+03 1.904543075370788472e+02
1.264000000000000000e+03 1.900821605491638309e+02
1.265000000000000000e+03 1.896370848846435422e+02
1.266000000000000000e+03 1.892260103225708008e+02
1.267000000000000000e+03 1.887848747253418082e+02
1.268000000000000000e+03 1.883538533210754338e+02
1.269000000000000000e+03 1.879061197090148880e+02
1.270000000000000000e+03 1.874419120788574276e+02
1.271000000000000000e+03 1.869439615249633846e+02
1.272000000000000000e+03 1.864438873672485215e+02
1.273000000000000000e+03 1.859555493545532272e+02
1.274000000000000000e+03 1.854836317062377873e+02
1.275000000000000000e+03 1.850077062225341820e+02
1.276000000000000000e+03 1.845223491287231354e+02
1.277000000000000000e+03 1.840385446071624642e+02
1.278000000000000000e+03 1.836068829441070420e+02
1.279000000000000000e+03 1.831832698059081963e+02
1.280000000000000000e+03 1.827531063461303802e+02
1.281000000000000000e+03 1.823063329696655330e+02
1.282000000000000000e+03 1.818820844268798851e+02
1.283000000000000000e+03 1.814402663421630848e+02
1.284000000000000000e+03 1.809821864318847702e+02
1.285000000000000000e+03 1.805180807304382427e+02
1.286000000000000000e+03 1.800337902641296353e+02
1.287000000000000000e+03 1.795751691436767601e+02
1.288000000000000000e+03 1.790749566078185921e+02
1.289000000000000000e+03 1.785618375205993686e+02
1.290000000000000000e+03 1.780511746215820210e+02
1.291000000000000000e+03 1.775071629333496048e+02
1.292000000000000000e+03 1.769159636688232524e+02
1.293000000000000000e+03 1.763261012268066281e+02
1.294000000000000000e+03 1.756834138107299736e+02
1.295000000000000000e+03 1.750410713958740132e+02
1.296000000000000000e+03 1.743629812240600643e+02
1.297000000000000000e+03 1.736604445648193291e+02
1.298000000000000000e+03 1.729422130584716797e+02
1.299000000000000000e+03 1.721994842910766579e+02
1.300000000000000000e+03 1.714774059295654354e+02
1.301000000000000000e+03 1.707216426086425827e+02
1.302000000000000000e+03 1.699700599670410099e+02
1.303000000000000000e+03 1.692450860595703261e+02
1.304000000000000000e+03 1.685408524322509720e+02
1.305000000000000000e+03 1.678535918426513547e+02
1.306000000000000000e+03 1.674052393341064544e+02
1.307000000000000000e+03 1.669778137969970828e+02
1.308000000000000000e+03 1.665342096710205055e+02
1.309000000000000000e+03 1.662121716308593875e+02
1.310000000000000000e+03 1.662109205627441497e+02
1.311000000000000000e+03 1.657898937988281318e+02


==> data/MSE.txt <==
-1.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00
-9.499999999999999556e-01 -1.000000000000000000e+00 2.500000000000004389e-03
-8.999999999999999112e-01 -1.000000000000000000e+00 1.000000000000001756e-02
-8.499999999999998668e-01 -1.000000000000000000e+00 2.250000000000004080e-02
-7.999999999999998224e-01 -1.000000000000000000e+00 4.000000000000007022e-02
-7.499999999999997780e-01 -1.000000000000000000e+00 6.250000000000011102e-02
-6.999999999999997335e-01 -1.000000000000000000e+00 9.000000000000016320e-02
-6.499999999999996891e-01 -1.000000000000000000e+00 1.225000000000002198e-01
-5.999999999999996447e-01 -1.000000000000000000e+00 1.600000000000002809e-01
-5.499999999999996003e-01 -1.000000000000000000e+00 2.025000000000003464e-01
-4.999999999999995559e-01 -1.000000000000000000e+00 2.500000000000004441e-01
-4.499999999999995115e-01 -1.000000000000000000e+00 3.025000000000005462e-01
-3.999999999999994671e-01 -1.000000000000000000e+00 3.600000000000006528e-01
-3.499999999999994227e-01 -1.000000000000000000e+00 4.225000000000007638e-01
-2.999999999999993783e-01 -1.000000000000000000e+00 4.900000000000008793e-01
-2.499999999999993339e-01 -1.000000000000000000e+00 5.625000000000009992e-01
-1.999999999999992895e-01 -1.000000000000000000e+00 6.400000000000011235e-01
-1.499999999999992450e-01 -1.000000000000000000e+00 7.225000000000012523e-01
-9.999999999999920064e-02 -1.000000000000000000e+00 8.100000000000013856e-01
-4.999999999999915623e-02 -1.000000000000000000e+00 9.025000000000016342e-01
8.881784197001252323e-16 -1.000000000000000000e+00 1.000000000000001776e+00
5.000000000000093259e-02 -1.000000000000000000e+00 1.102500000000002034e+00
1.000000000000009770e-01 -1.000000000000000000e+00 1.210000000000002185e+00
1.500000000000010214e-01 -1.000000000000000000e+00 1.322500000000002451e+00
2.000000000000010658e-01 -1.000000000000000000e+00 1.440000000000002611e+00
2.500000000000011102e-01 -1.000000000000000000e+00 1.562500000000002887e+00
3.000000000000011546e-01 -1.000000000000000000e+00 1.690000000000003055e+00
3.500000000000011990e-01 -1.000000000000000000e+00 1.822500000000003340e+00
4.000000000000012434e-01 -1.000000000000000000e+00 1.960000000000003517e+00
4.500000000000012879e-01 -1.000000000000000000e+00 2.102500000000003588e+00
5.000000000000013323e-01 -1.000000000000000000e+00 2.250000000000003997e+00
5.500000000000013767e-01 -1.000000000000000000e+00 2.402500000000004299e+00
6.000000000000014211e-01 -1.000000000000000000e+00 2.560000000000004494e+00
6.500000000000014655e-01 -1.000000000000000000e+00 2.722500000000005027e+00
7.000000000000015099e-01 -1.000000000000000000e+00 2.890000000000005009e+00
7.500000000000015543e-01 -1.000000000000000000e+00 3.062500000000005329e+00
8.000000000000015987e-01 -1.000000000000000000e+00 3.240000000000005542e+00
8.500000000000016431e-01 -1.000000000000000000e+00 3.422500000000006093e+00
9.000000000000016875e-01 -1.000000000000000000e+00 3.610000000000006537e+00
9.500000000000017319e-01 -1.000000000000000000e+00 3.802500000000006875e+00
-1.000000000000000000e+00 -9.499999999999999556e-01 2.500000000000004389e-03
-9.499999999999999556e-01 -9.499999999999999556e-01 0.000000000000000000e+00
-8.999999999999999112e-01 -9.499999999999999556e-01 2.500000000000004389e-03
-8.499999999999998668e-01 -9.499999999999999556e-01 1.000000000000001756e-02
-7.999999999999998224e-01 -9.499999999999999556e-01 2.250000000000004080e-02
-7.499999999999997780e-01 -9.499999999999999556e-01 4.000000000000007022e-02
-6.999999999999997335e-01 -9.499999999999999556e-01 6.250000000000011102e-02
-6.499999999999996891e-01 -9.499999999999999556e-01 9.000000000000016320e-02
-5.999999999999996447e-01 -9.499999999999999556e-01 1.225000000000002198e-01
-5.499999999999996003e-01 -9.499999999999999556e-01 1.600000000000002809e-01
-4.999999999999995559e-01 -9.499999999999999556e-01 2.025000000000003464e-01
-4.499999999999995115e-01 -9.499999999999999556e-01 2.500000000000004441e-01
-3.999999999999994671e-01 -9.499999999999999556e-01 3.025000000000005462e-01
-3.499999999999994227e-01 -9.499999999999999556e-01 3.600000000000006528e-01
-2.999999999999993783e-01 -9.499999999999999556e-01 4.225000000000007638e-01
-2.499999999999993339e-01 -9.499999999999999556e-01 4.900000000000008793e-01
-1.999999999999992895e-01 -9.499999999999999556e-01 5.625000000000009992e-01
-1.499999999999992450e-01 -9.499999999999999556e-01 6.400000000000011235e-01
-9.999999999999920064e-02 -9.499999999999999556e-01 7.225000000000012523e-01
-4.999999999999915623e-02 -9.499999999999999556e-01 8.100000000000013856e-01
8.881784197001252323e-16 -9.499999999999999556e-01 9.025000000000016342e-01
5.000000000000093259e-02 -9.499999999999999556e-01 1.000000000000001776e+00
1.000000000000009770e-01 -9.499999999999999556e-01 1.102500000000002034e+00
1.500000000000010214e-01 -9.499999999999999556e-01 1.210000000000002185e+00
2.000000000000010658e-01 -9.499999999999999556e-01 1.322500000000002451e+00
2.500000000000011102e-01 -9.499999999999999556e-01 1.440000000000002611e+00
3.000000000000011546e-01 -9.499999999999999556e-01 1.562500000000002887e+00
3.500000000000011990e-01 -9.499999999999999556e-01 1.690000000000003055e+00
4.000000000000012434e-01 -9.499999999999999556e-01 1.822500000000003340e+00
4.500000000000012879e-01 -9.499999999999999556e-01 1.960000000000003517e+00
5.000000000000013323e-01 -9.499999999999999556e-01 2.102500000000003588e+00
5.500000000000013767e-01 -9.499999999999999556e-01 2.250000000000003997e+00
6.000000000000014211e-01 -9.499999999999999556e-01 2.402500000000004299e+00
6.500000000000014655e-01 -9.499999999999999556e-01 2.560000000000004494e+00
7.000000000000015099e-01 -9.499999999999999556e-01 2.722500000000005027e+00
7.500000000000015543e-01 -9.499999999999999556e-01 2.890000000000005009e+00
8.000000000000015987e-01 -9.499999999999999556e-01 3.062500000000005329e+00
8.500000000000016431e-01 -9.499999999999999556e-01 3.240000000000005542e+00
9.000000000000016875e-01 -9.499999999999999556e-01 3.422500000000006093e+00
9.500000000000017319e-01 -9.499999999999999556e-01 3.610000000000006537e+00
-1.000000000000000000e+00 -8.999999999999999112e-01 1.000000000000001756e-02
-9.499999999999999556e-01 -8.999999999999999112e-01 2.500000000000004389e-03
-8.999999999999999112e-01 -8.999999999999999112e-01 0.000000000000000000e+00
-8.499999999999998668e-01 -8.999999999999999112e-01 2.500000000000004389e-03
-7.999999999999998224e-01 -8.999999999999999112e-01 1.000000000000001756e-02
-7.499999999999997780e-01 -8.999999999999999112e-01 2.250000000000004080e-02
-6.999999999999997335e-01 -8.999999999999999112e-01 4.000000000000007022e-02
-6.499999999999996891e-01 -8.999999999999999112e-01 6.250000000000011102e-02
-5.999999999999996447e-01 -8.999999999999999112e-01 9.000000000000016320e-02
-5.499999999999996003e-01 -8.999999999999999112e-01 1.225000000000002198e-01
-4.999999999999995559e-01 -8.999999999999999112e-01 1.600000000000002809e-01
-4.499999999999995115e-01 -8.999999999999999112e-01 2.025000000000003464e-01
-3.999999999999994671e-01 -8.999999999999999112e-01 2.500000000000004441e-01
-3.499999999999994227e-01 -8.999999999999999112e-01 3.025000000000005462e-01
-2.999999999999993783e-01 -8.999999999999999112e-01 3.600000000000006528e-01
-2.499999999999993339e-01 -8.999999999999999112e-01 4.225000000000007638e-01
-1.999999999999992895e-01 -8.999999999999999112e-01 4.900000000000008793e-01
-1.499999999999992450e-01 -8.999999999999999112e-01 5.625000000000009992e-01
-9.999999999999920064e-02 -8.999999999999999112e-01 6.400000000000011235e-01
-4.999999999999915623e-02 -8.999999999999999112e-01 7.225000000000012523e-01
8.881784197001252323e-16 -8.999999999999999112e-01 8.100000000000013856e-01
5.000000000000093259e-02 -8.999999999999999112e-01 9.025000000000016342e-01
1.000000000000009770e-01 -8.999999999999999112e-01 1.000000000000001776e+00
1.500000000000010214e-01 -8.999999999999999112e-01 1.102500000000002034e+00
2.000000000000010658e-01 -8.999999999999999112e-01 1.210000000000002185e+00
2.500000000000011102e-01 -8.999999999999999112e-01 1.322500000000002451e+00
3.000000000000011546e-01 -8.999999999999999112e-01 1.440000000000002611e+00
3.500000000000011990e-01 -8.999999999999999112e-01 1.562500000000002887e+00
4.000000000000012434e-01 -8.999999999999999112e-01 1.690000000000003055e+00
4.500000000000012879e-01 -8.999999999999999112e-01 1.822500000000003340e+00
5.000000000000013323e-01 -8.999999999999999112e-01 1.960000000000003517e+00
5.500000000000013767e-01 -8.999999999999999112e-01 2.102500000000003588e+00
6.000000000000014211e-01 -8.999999999999999112e-01 2.250000000000003997e+00
6.500000000000014655e-01 -8.999999999999999112e-01 2.402500000000004299e+00
7.000000000000015099e-01 -8.999999999999999112e-01 2.560000000000004494e+00
7.500000000000015543e-01 -8.999999999999999112e-01 2.722500000000005027e+00
8.000000000000015987e-01 -8.999999999999999112e-01 2.890000000000005009e+00
8.500000000000016431e-01 -8.999999999999999112e-01 3.062500000000005329e+00
9.000000000000016875e-01 -8.999999999999999112e-01 3.240000000000005542e+00
9.500000000000017319e-01 -8.999999999999999112e-01 3.422500000000006093e+00
-1.000000000000000000e+00 -8.499999999999998668e-01 2.250000000000004080e-02
-9.499999999999999556e-01 -8.499999999999998668e-01 1.000000000000001756e-02
-8.999999999999999112e-01 -8.499999999999998668e-01 2.500000000000004389e-03
-8.499999999999998668e-01 -8.499999999999998668e-01 0.000000000000000000e+00
-7.999999999999998224e-01 -8.499999999999998668e-01 2.500000000000004389e-03
-7.499999999999997780e-01 -8.499999999999998668e-01 1.000000000000001756e-02
-6.999999999999997335e-01 -8.499999999999998668e-01 2.250000000000004080e-02
-6.499999999999996891e-01 -8.499999999999998668e-01 4.000000000000007022e-02
-5.999999999999996447e-01 -8.499999999999998668e-01 6.250000000000011102e-02
-5.499999999999996003e-01 -8.499999999999998668e-01 9.000000000000016320e-02
-4.999999999999995559e-01 -8.499999999999998668e-01 1.225000000000002198e-01
-4.499999999999995115e-01 -8.499999999999998668e-01 1.600000000000002809e-01
-3.999999999999994671e-01 -8.499999999999998668e-01 2.025000000000003464e-01
-3.499999999999994227e-01 -8.499999999999998668e-01 2.500000000000004441e-01
-2.999999999999993783e-01 -8.499999999999998668e-01 3.025000000000005462e-01
-2.499999999999993339e-01 -8.499999999999998668e-01 3.600000000000006528e-01
-1.999999999999992895e-01 -8.499999999999998668e-01 4.225000000000007638e-01
-1.499999999999992450e-01 -8.499999999999998668e-01 4.900000000000008793e-01
-9.999999999999920064e-02 -8.499999999999998668e-01 5.625000000000009992e-01
-4.999999999999915623e-02 -8.499999999999998668e-01 6.400000000000011235e-01
8.881784197001252323e-16 -8.499999999999998668e-01 7.225000000000012523e-01
5.000000000000093259e-02 -8.499999999999998668e-01 8.100000000000013856e-01
1.000000000000009770e-01 -8.499999999999998668e-01 9.025000000000016342e-01
1.500000000000010214e-01 -8.499999999999998668e-01 1.000000000000001776e+00
2.000000000000010658e-01 -8.499999999999998668e-01 1.102500000000002034e+00
2.500000000000011102e-01 -8.499999999999998668e-01 1.210000000000002185e+00
3.000000000000011546e-01 -8.499999999999998668e-01 1.322500000000002451e+00
3.500000000000011990e-01 -8.499999999999998668e-01 1.440000000000002611e+00
4.000000000000012434e-01 -8.499999999999998668e-01 1.562500000000002887e+00
4.500000000000012879e-01 -8.499999999999998668e-01 1.690000000000003055e+00
5.000000000000013323e-01 -8.499999999999998668e-01 1.822500000000003340e+00
5.500000000000013767e-01 -8.499999999999998668e-01 1.960000000000003517e+00
6.000000000000014211e-01 -8.499999999999998668e-01 2.102500000000003588e+00
6.500000000000014655e-01 -8.499999999999998668e-01 2.250000000000003997e+00
7.000000000000015099e-01 -8.499999999999998668e-01 2.402500000000004299e+00
7.500000000000015543e-01 -8.499999999999998668e-01 2.560000000000004494e+00
8.000000000000015987e-01 -8.499999999999998668e-01 2.722500000000005027e+00
8.500000000000016431e-01 -8.499999999999998668e-01 2.890000000000005009e+00
9.000000000000016875e-01 -8.499999999999998668e-01 3.062500000000005329e+00
9.500000000000017319e-01 -8.499999999999998668e-01 3.240000000000005542e+00
-1.000000000000000000e+00 -7.999999999999998224e-01 4.000000000000007022e-02
-9.499999999999999556e-01 -7.999999999999998224e-01 2.250000000000004080e-02
-8.999999999999999112e-01 -7.999999999999998224e-01 1.000000000000001756e-02
-8.499999999999998668e-01 -7.999999999999998224e-01 2.500000000000004389e-03
-7.999999999999998224e-01 -7.999999999999998224e-01 0.000000000000000000e+00
-7.499999999999997780e-01 -7.999999999999998224e-01 2.500000000000004389e-03
-6.999999999999997335e-01 -7.999999999999998224e-01 1.000000000000001756e-02
-6.499999999999996891e-01 -7.999999999999998224e-01 2.250000000000004080e-02
-5.999999999999996447e-01 -7.999999999999998224e-01 4.000000000000007022e-02
-5.499999999999996003e-01 -7.999999999999998224e-01 6.250000000000011102e-02
-4.999999999999995559e-01 -7.999999999999998224e-01 9.000000000000016320e-02
-4.499999999999995115e-01 -7.999999999999998224e-01 1.225000000000002198e-01
-3.999999999999994671e-01 -7.999999999999998224e-01 1.600000000000002809e-01
-3.499999999999994227e-01 -7.999999999999998224e-01 2.025000000000003464e-01
-2.999999999999993783e-01 -7.999999999999998224e-01 2.500000000000004441e-01
-2.499999999999993339e-01 -7.999999999999998224e-01 3.025000000000005462e-01
-1.999999999999992895e-01 -7.999999999999998224e-01 3.600000000000006528e-01
-1.499999999999992450e-01 -7.999999999999998224e-01 4.225000000000007638e-01
-9.999999999999920064e-02 -7.999999999999998224e-01 4.900000000000008793e-01
-4.999999999999915623e-02 -7.999999999999998224e-01 5.625000000000009992e-01
8.881784197001252323e-16 -7.999999999999998224e-01 6.400000000000011235e-01
5.000000000000093259e-02 -7.999999999999998224e-01 7.225000000000012523e-01
1.000000000000009770e-01 -7.999999999999998224e-01 8.100000000000013856e-01
1.500000000000010214e-01 -7.999999999999998224e-01 9.025000000000016342e-01
2.000000000000010658e-01 -7.999999999999998224e-01 1.000000000000001776e+00
2.500000000000011102e-01 -7.999999999999998224e-01 1.102500000000002034e+00
3.000000000000011546e-01 -7.999999999999998224e-01 1.210000000000002185e+00
3.500000000000011990e-01 -7.999999999999998224e-01 1.322500000000002451e+00
4.000000000000012434e-01 -7.999999999999998224e-01 1.440000000000002611e+00
4.500000000000012879e-01 -7.999999999999998224e-01 1.562500000000002887e+00
5.000000000000013323e-01 -7.999999999999998224e-01 1.690000000000003055e+00
5.500000000000013767e-01 -7.999999999999998224e-01 1.822500000000003340e+00
6.000000000000014211e-01 -7.999999999999998224e-01 1.960000000000003517e+00
6.500000000000014655e-01 -7.999999999999998224e-01 2.102500000000003588e+00
7.000000000000015099e-01 -7.999999999999998224e-01 2.250000000000003997e+00
7.500000000000015543e-01 -7.999999999999998224e-01 2.402500000000004299e+00
8.000000000000015987e-01 -7.999999999999998224e-01 2.560000000000004494e+00
8.500000000000016431e-01 -7.999999999999998224e-01 2.722500000000005027e+00
9.000000000000016875e-01 -7.999999999999998224e-01 2.890000000000005009e+00
9.500000000000017319e-01 -7.999999999999998224e-01 3.062500000000005329e+00
-1.000000000000000000e+00 -7.499999999999997780e-01 6.250000000000011102e-02
-9.499999999999999556e-01 -7.499999999999997780e-01 4.000000000000007022e-02
-8.999999999999999112e-01 -7.499999999999997780e-01 2.250000000000004080e-02
-8.499999999999998668e-01 -7.499999999999997780e-01 1.000000000000001756e-02
-7.999999999999998224e-01 -7.499999999999997780e-01 2.500000000000004389e-03
-7.499999999999997780e-01 -7.499999999999997780e-01 0.000000000000000000e+00
-6.999999999999997335e-01 -7.499999999999997780e-01 2.500000000000004389e-03
-6.499999999999996891e-01 -7.499999999999997780e-01 1.000000000000001756e-02
-5.999999999999996447e-01 -7.499999999999997780e-01 2.250000000000004080e-02
-5.499999999999996003e-01 -7.499999999999997780e-01 4.000000000000007022e-02
-4.999999999999995559e-01 -7.499999999999997780e-01 6.250000000000011102e-02
-4.499999999999995115e-01 -7.499999999999997780e-01 9.000000000000016320e-02
-3.999999999999994671e-01 -7.499999999999997780e-01 1.225000000000002198e-01
-3.499999999999994227e-01 -7.499999999999997780e-01 1.600000000000002809e-01
-2.999999999999993783e-01 -7.499999999999997780e-01 2.025000000000003464e-01
-2.499999999999993339e-01 -7.499999999999997780e-01 2.500000000000004441e-01
-1.999999999999992895e-01 -7.499999999999997780e-01 3.025000000000005462e-01
-1.499999999999992450e-01 -7.499999999999997780e-01 3.600000000000006528e-01
-9.999999999999920064e-02 -7.499999999999997780e-01 4.225000000000007638e-01
-4.999999999999915623e-02 -7.499999999999997780e-01 4.900000000000008793e-01
8.881784197001252323e-16 -7.499999999999997780e-01 5.625000000000009992e-01
5.000000000000093259e-02 -7.499999999999997780e-01 6.400000000000011235e-01
1.000000000000009770e-01 -7.499999999999997780e-01 7.225000000000012523e-01
1.500000000000010214e-01 -7.499999999999997780e-01 8.100000000000013856e-01
2.000000000000010658e-01 -7.499999999999997780e-01 9.025000000000016342e-01
2.500000000000011102e-01 -7.499999999999997780e-01 1.000000000000001776e+00
3.000000000000011546e-01 -7.499999999999997780e-01 1.102500000000002034e+00
3.500000000000011990e-01 -7.499999999999997780e-01 1.210000000000002185e+00
4.000000000000012434e-01 -7.499999999999997780e-01 1.322500000000002451e+00
4.500000000000012879e-01 -7.499999999999997780e-01 1.440000000000002611e+00
5.000000000000013323e-01 -7.499999999999997780e-01 1.562500000000002887e+00
5.500000000000013767e-01 -7.499999999999997780e-01 1.690000000000003055e+00
6.000000000000014211e-01 -7.499999999999997780e-01 1.822500000000003340e+00
6.500000000000014655e-01 -7.499999999999997780e-01 1.960000000000003517e+00
7.000000000000015099e-01 -7.499999999999997780e-01 2.102500000000003588e+00
7.500000000000015543e-01 -7.499999999999997780e-01 2.250000000000003997e+00
8.000000000000015987e-01 -7.499999999999997780e-01 2.402500000000004299e+00
8.500000000000016431e-01 -7.499999999999997780e-01 2.560000000000004494e+00
9.000000000000016875e-01 -7.499999999999997780e-01 2.722500000000005027e+00
9.500000000000017319e-01 -7.499999999999997780e-01 2.890000000000005009e+00
-1.000000000000000000e+00 -6.999999999999997335e-01 9.000000000000016320e-02
-9.499999999999999556e-01 -6.999999999999997335e-01 6.250000000000011102e-02
-8.999999999999999112e-01 -6.999999999999997335e-01 4.000000000000007022e-02
-8.499999999999998668e-01 -6.999999999999997335e-01 2.250000000000004080e-02
-7.999999999999998224e-01 -6.999999999999997335e-01 1.000000000000001756e-02
-7.499999999999997780e-01 -6.999999999999997335e-01 2.500000000000004389e-03
-6.999999999999997335e-01 -6.999999999999997335e-01 0.000000000000000000e+00
-6.499999999999996891e-01 -6.999999999999997335e-01 2.500000000000004389e-03
-5.999999999999996447e-01 -6.999999999999997335e-01 1.000000000000001756e-02
-5.499999999999996003e-01 -6.999999999999997335e-01 2.250000000000004080e-02
-4.999999999999995559e-01 -6.999999999999997335e-01 4.000000000000007022e-02
-4.499999999999995115e-01 -6.999999999999997335e-01 6.250000000000011102e-02
-3.999999999999994671e-01 -6.999999999999997335e-01 9.000000000000016320e-02
-3.499999999999994227e-01 -6.999999999999997335e-01 1.225000000000002198e-01
-2.999999999999993783e-01 -6.999999999999997335e-01 1.600000000000002809e-01
-2.499999999999993339e-01 -6.999999999999997335e-01 2.025000000000003464e-01
-1.999999999999992895e-01 -6.999999999999997335e-01 2.500000000000004441e-01
-1.499999999999992450e-01 -6.999999999999997335e-01 3.025000000000005462e-01
-9.999999999999920064e-02 -6.999999999999997335e-01 3.600000000000006528e-01
-4.999999999999915623e-02 -6.999999999999997335e-01 4.225000000000007638e-01
8.881784197001252323e-16 -6.999999999999997335e-01 4.900000000000008793e-01
5.000000000000093259e-02 -6.999999999999997335e-01 5.625000000000009992e-01
1.000000000000009770e-01 -6.999999999999997335e-01 6.400000000000011235e-01
1.500000000000010214e-01 -6.999999999999997335e-01 7.225000000000012523e-01
2.000000000000010658e-01 -6.999999999999997335e-01 8.100000000000013856e-01
2.500000000000011102e-01 -6.999999999999997335e-01 9.025000000000016342e-01
3.000000000000011546e-01 -6.999999999999997335e-01 1.000000000000001776e+00
3.500000000000011990e-01 -6.999999999999997335e-01 1.102500000000002034e+00
4.000000000000012434e-01 -6.999999999999997335e-01 1.210000000000002185e+00
4.500000000000012879e-01 -6.999999999999997335e-01 1.322500000000002451e+00
5.000000000000013323e-01 -6.999999999999997335e-01 1.440000000000002611e+00
5.500000000000013767e-01 -6.999999999999997335e-01 1.562500000000002887e+00
6.000000000000014211e-01 -6.999999999999997335e-01 1.690000000000003055e+00
6.500000000000014655e-01 -6.999999999999997335e-01 1.822500000000003340e+00
7.000000000000015099e-01 -6.999999999999997335e-01 1.960000000000003517e+00
7.500000000000015543e-01 -6.999999999999997335e-01 2.102500000000003588e+00
8.000000000000015987e-01 -6.999999999999997335e-01 2.250000000000003997e+00
8.500000000000016431e-01 -6.999999999999997335e-01 2.402500000000004299e+00
9.000000000000016875e-01 -6.999999999999997335e-01 2.560000000000004494e+00
9.500000000000017319e-01 -6.999999999999997335e-01 2.722500000000005027e+00
-1.000000000000000000e+00 -6.499999999999996891e-01 1.225000000000002198e-01
-9.499999999999999556e-01 -6.499999999999996891e-01 9.000000000000016320e-02
-8.999999999999999112e-01 -6.499999999999996891e-01 6.250000000000011102e-02
-8.499999999999998668e-01 -6.499999999999996891e-01 4.000000000000007022e-02
-7.999999999999998224e-01 -6.499999999999996891e-01 2.250000000000004080e-02
-7.499999999999997780e-01 -6.499999999999996891e-01 1.000000000000001756e-02
-6.999999999999997335e-01 -6.499999999999996891e-01 2.500000000000004389e-03
-6.499999999999996891e-01 -6.499999999999996891e-01 0.000000000000000000e+00
-5.999999999999996447e-01 -6.499999999999996891e-01 2.500000000000004389e-03
-5.499999999999996003e-01 -6.499999999999996891e-01 1.000000000000001756e-02
-4.999999999999995559e-01 -6.499999999999996891e-01 2.250000000000004080e-02
-4.499999999999995115e-01 -6.499999999999996891e-01 4.000000000000007022e-02
-3.999999999999994671e-01 -6.499999999999996891e-01 6.250000000000011102e-02
-3.499999999999994227e-01 -6.499999999999996891e-01 9.000000000000016320e-02
-2.999999999999993783e-01 -6.499999999999996891e-01 1.225000000000002198e-01
-2.499999999999993339e-01 -6.499999999999996891e-01 1.600000000000002809e-01
-1.999999999999992895e-01 -6.499999999999996891e-01 2.025000000000003464e-01
-1.499999999999992450e-01 -6.499999999999996891e-01 2.500000000000004441e-01
-9.999999999999920064e-02 -6.499999999999996891e-01 3.025000000000005462e-01
-4.999999999999915623e-02 -6.499999999999996891e-01 3.600000000000006528e-01
8.881784197001252323e-16 -6.499999999999996891e-01 4.225000000000007638e-01
5.000000000000093259e-02 -6.499999999999996891e-01 4.900000000000008793e-01
1.000000000000009770e-01 -6.499999999999996891e-01 5.625000000000009992e-01
1.500000000000010214e-01 -6.499999999999996891e-01 6.400000000000011235e-01
2.000000000000010658e-01 -6.499999999999996891e-01 7.225000000000012523e-01
2.500000000000011102e-01 -6.499999999999996891e-01 8.100000000000013856e-01
3.000000000000011546e-01 -6.499999999999996891e-01 9.025000000000016342e-01
3.500000000000011990e-01 -6.499999999999996891e-01 1.000000000000001776e+00
4.000000000000012434e-01 -6.499999999999996891e-01 1.102500000000002034e+00
4.500000000000012879e-01 -6.499999999999996891e-01 1.210000000000002185e+00
5.000000000000013323e-01 -6.499999999999996891e-01 1.322500000000002451e+00
5.500000000000013767e-01 -6.499999999999996891e-01 1.440000000000002611e+00
6.000000000000014211e-01 -6.499999999999996891e-01 1.562500000000002887e+00
6.500000000000014655e-01 -6.499999999999996891e-01 1.690000000000003055e+00
7.000000000000015099e-01 -6.499999999999996891e-01 1.822500000000003340e+00
7.500000000000015543e-01 -6.499999999999996891e-01 1.960000000000003517e+00
8.000000000000015987e-01 -6.499999999999996891e-01 2.102500000000003588e+00
8.500000000000016431e-01 -6.499999999999996891e-01 2.250000000000003997e+00
9.000000000000016875e-01 -6.499999999999996891e-01 2.402500000000004299e+00
9.500000000000017319e-01 -6.499999999999996891e-01 2.560000000000004494e+00
-1.000000000000000000e+00 -5.999999999999996447e-01 1.600000000000002809e-01
-9.499999999999999556e-01 -5.999999999999996447e-01 1.225000000000002198e-01
-8.999999999999999112e-01 -5.999999999999996447e-01 9.000000000000016320e-02
-8.499999999999998668e-01 -5.999999999999996447e-01 6.250000000000011102e-02
-7.999999999999998224e-01 -5.999999999999996447e-01 4.000000000000007022e-02
-7.499999999999997780e-01 -5.999999999999996447e-01 2.250000000000004080e-02
-6.999999999999997335e-01 -5.999999999999996447e-01 1.000000000000001756e-02
-6.499999999999996891e-01 -5.999999999999996447e-01 2.500000000000004389e-03
-5.999999999999996447e-01 -5.999999999999996447e-01 0.000000000000000000e+00
-5.499999999999996003e-01 -5.999999999999996447e-01 2.500000000000004389e-03
-4.999999999999995559e-01 -5.999999999999996447e-01 1.000000000000001756e-02
-4.499999999999995115e-01 -5.999999999999996447e-01 2.250000000000004080e-02
-3.999999999999994671e-01 -5.999999999999996447e-01 4.000000000000007022e-02
-3.499999999999994227e-01 -5.999999999999996447e-01 6.250000000000011102e-02
-2.999999999999993783e-01 -5.999999999999996447e-01 9.000000000000016320e-02
-2.499999999999993339e-01 -5.999999999999996447e-01 1.225000000000002198e-01
-1.999999999999992895e-01 -5.999999999999996447e-01 1.600000000000002809e-01
-1.499999999999992450e-01 -5.999999999999996447e-01 2.025000000000003464e-01
-9.999999999999920064e-02 -5.999999999999996447e-01 2.500000000000004441e-01
-4.999999999999915623e-02 -5.999999999999996447e-01 3.025000000000005462e-01
8.881784197001252323e-16 -5.999999999999996447e-01 3.600000000000006528e-01
5.000000000000093259e-02 -5.999999999999996447e-01 4.225000000000007638e-01
1.000000000000009770e-01 -5.999999999999996447e-01 4.900000000000008793e-01
1.500000000000010214e-01 -5.999999999999996447e-01 5.625000000000009992e-01
2.000000000000010658e-01 -5.999999999999996447e-01 6.400000000000011235e-01
2.500000000000011102e-01 -5.999999999999996447e-01 7.225000000000012523e-01
3.000000000000011546e-01 -5.999999999999996447e-01 8.100000000000013856e-01
3.500000000000011990e-01 -5.999999999999996447e-01 9.025000000000016342e-01
4.000000000000012434e-01 -5.999999999999996447e-01 1.000000000000001776e+00
4.500000000000012879e-01 -5.999999999999996447e-01 1.102500000000002034e+00
5.000000000000013323e-01 -5.999999999999996447e-01 1.210000000000002185e+00
5.500000000000013767e-01 -5.999999999999996447e-01 1.322500000000002451e+00
6.000000000000014211e-01 -5.999999999999996447e-01 1.440000000000002611e+00
6.500000000000014655e-01 -5.999999999999996447e-01 1.562500000000002887e+00
7.000000000000015099e-01 -5.999999999999996447e-01 1.690000000000003055e+00
7.500000000000015543e-01 -5.999999999999996447e-01 1.822500000000003340e+00
8.000000000000015987e-01 -5.999999999999996447e-01 1.960000000000003517e+00
8.500000000000016431e-01 -5.999999999999996447e-01 2.102500000000003588e+00
9.000000000000016875e-01 -5.999999999999996447e-01 2.250000000000003997e+00
9.500000000000017319e-01 -5.999999999999996447e-01 2.402500000000004299e+00
-1.000000000000000000e+00 -5.499999999999996003e-01 2.025000000000003464e-01
-9.499999999999999556e-01 -5.499999999999996003e-01 1.600000000000002809e-01
-8.999999999999999112e-01 -5.499999999999996003e-01 1.225000000000002198e-01
-8.499999999999998668e-01 -5.499999999999996003e-01 9.000000000000016320e-02
-7.999999999999998224e-01 -5.499999999999996003e-01 6.250000000000011102e-02
-7.499999999999997780e-01 -5.499999999999996003e-01 4.000000000000007022e-02
-6.999999999999997335e-01 -5.499999999999996003e-01 2.250000000000004080e-02
-6.499999999999996891e-01 -5.499999999999996003e-01 1.000000000000001756e-02
-5.999999999999996447e-01 -5.499999999999996003e-01 2.500000000000004389e-03
-5.499999999999996003e-01 -5.499999999999996003e-01 0.000000000000000000e+00
-4.999999999999995559e-01 -5.499999999999996003e-01 2.500000000000004389e-03
-4.499999999999995115e-01 -5.499999999999996003e-01 1.000000000000001756e-02
-3.999999999999994671e-01 -5.499999999999996003e-01 2.250000000000004080e-02
-3.499999999999994227e-01 -5.499999999999996003e-01 4.000000000000007022e-02
-2.999999999999993783e-01 -5.499999999999996003e-01 6.250000000000011102e-02
-2.499999999999993339e-01 -5.499999999999996003e-01 9.000000000000016320e-02
-1.999999999999992895e-01 -5.499999999999996003e-01 1.225000000000002198e-01
-1.499999999999992450e-01 -5.499999999999996003e-01 1.600000000000002809e-01
-9.999999999999920064e-02 -5.499999999999996003e-01 2.025000000000003464e-01
-4.999999999999915623e-02 -5.499999999999996003e-01 2.500000000000004441e-01
8.881784197001252323e-16 -5.499999999999996003e-01 3.025000000000005462e-01
5.000000000000093259e-02 -5.499999999999996003e-01 3.600000000000006528e-01
1.000000000000009770e-01 -5.499999999999996003e-01 4.225000000000007638e-01
1.500000000000010214e-01 -5.499999999999996003e-01 4.900000000000008793e-01
2.000000000000010658e-01 -5.499999999999996003e-01 5.625000000000009992e-01
2.500000000000011102e-01 -5.499999999999996003e-01 6.400000000000011235e-01
3.000000000000011546e-01 -5.499999999999996003e-01 7.225000000000012523e-01
3.500000000000011990e-01 -5.499999999999996003e-01 8.100000000000013856e-01
4.000000000000012434e-01 -5.499999999999996003e-01 9.025000000000016342e-01
4.500000000000012879e-01 -5.499999999999996003e-01 1.000000000000001776e+00
5.000000000000013323e-01 -5.499999999999996003e-01 1.102500000000002034e+00
5.500000000000013767e-01 -5.499999999999996003e-01 1.210000000000002185e+00
6.000000000000014211e-01 -5.499999999999996003e-01 1.322500000000002451e+00
6.500000000000014655e-01 -5.499999999999996003e-01 1.440000000000002611e+00
7.000000000000015099e-01 -5.499999999999996003e-01 1.562500000000002887e+00
7.500000000000015543e-01 -5.499999999999996003e-01 1.690000000000003055e+00
8.000000000000015987e-01 -5.499999999999996003e-01 1.822500000000003340e+00
8.500000000000016431e-01 -5.499999999999996003e-01 1.960000000000003517e+00
9.000000000000016875e-01 -5.499999999999996003e-01 2.102500000000003588e+00
9.500000000000017319e-01 -5.499999999999996003e-01 2.250000000000003997e+00
-1.000000000000000000e+00 -4.999999999999995559e-01 2.500000000000004441e-01
-9.499999999999999556e-01 -4.999999999999995559e-01 2.025000000000003464e-01
-8.999999999999999112e-01 -4.999999999999995559e-01 1.600000000000002809e-01
-8.499999999999998668e-01 -4.999999999999995559e-01 1.225000000000002198e-01
-7.999999999999998224e-01 -4.999999999999995559e-01 9.000000000000016320e-02
-7.499999999999997780e-01 -4.999999999999995559e-01 6.250000000000011102e-02
-6.999999999999997335e-01 -4.999999999999995559e-01 4.000000000000007022e-02
-6.499999999999996891e-01 -4.999999999999995559e-01 2.250000000000004080e-02
-5.999999999999996447e-01 -4.999999999999995559e-01 1.000000000000001756e-02
-5.499999999999996003e-01 -4.999999999999995559e-01 2.500000000000004389e-03
-4.999999999999995559e-01 -4.999999999999995559e-01 0.000000000000000000e+00
-4.499999999999995115e-01 -4.999999999999995559e-01 2.500000000000004389e-03
-3.999999999999994671e-01 -4.999999999999995559e-01 1.000000000000001756e-02
-3.499999999999994227e-01 -4.999999999999995559e-01 2.250000000000004080e-02
-2.999999999999993783e-01 -4.999999999999995559e-01 4.000000000000007022e-02
-2.499999999999993339e-01 -4.999999999999995559e-01 6.250000000000011102e-02
-1.999999999999992895e-01 -4.999999999999995559e-01 9.000000000000016320e-02
-1.499999999999992450e-01 -4.999999999999995559e-01 1.225000000000002198e-01
-9.999999999999920064e-02 -4.999999999999995559e-01 1.600000000000002809e-01
-4.999999999999915623e-02 -4.999999999999995559e-01 2.025000000000003464e-01
8.881784197001252323e-16 -4.999999999999995559e-01 2.500000000000004441e-01
5.000000000000093259e-02 -4.999999999999995559e-01 3.025000000000005462e-01
1.000000000000009770e-01 -4.999999999999995559e-01 3.600000000000006528e-01
1.500000000000010214e-01 -4.999999999999995559e-01 4.225000000000007638e-01
2.000000000000010658e-01 -4.999999999999995559e-01 4.900000000000008793e-01
2.500000000000011102e-01 -4.999999999999995559e-01 5.625000000000009992e-01
3.000000000000011546e-01 -4.999999999999995559e-01 6.400000000000011235e-01
3.500000000000011990e-01 -4.999999999999995559e-01 7.225000000000012523e-01
4.000000000000012434e-01 -4.999999999999995559e-01 8.100000000000013856e-01
4.500000000000012879e-01 -4.999999999999995559e-01 9.025000000000016342e-01
5.000000000000013323e-01 -4.999999999999995559e-01 1.000000000000001776e+00
5.500000000000013767e-01 -4.999999999999995559e-01 1.102500000000002034e+00
6.000000000000014211e-01 -4.999999999999995559e-01 1.210000000000002185e+00
6.500000000000014655e-01 -4.999999999999995559e-01 1.322500000000002451e+00
7.000000000000015099e-01 -4.999999999999995559e-01 1.440000000000002611e+00
7.500000000000015543e-01 -4.999999999999995559e-01 1.562500000000002887e+00
8.000000000000015987e-01 -4.999999999999995559e-01 1.690000000000003055e+00
8.500000000000016431e-01 -4.999999999999995559e-01 1.822500000000003340e+00
9.000000000000016875e-01 -4.999999999999995559e-01 1.960000000000003517e+00
9.500000000000017319e-01 -4.999999999999995559e-01 2.102500000000003588e+00
-1.000000000000000000e+00 -4.499999999999995115e-01 3.025000000000005462e-01
-9.499999999999999556e-01 -4.499999999999995115e-01 2.500000000000004441e-01
-8.999999999999999112e-01 -4.499999999999995115e-01 2.025000000000003464e-01
-8.499999999999998668e-01 -4.499999999999995115e-01 1.600000000000002809e-01
-7.999999999999998224e-01 -4.499999999999995115e-01 1.225000000000002198e-01
-7.499999999999997780e-01 -4.499999999999995115e-01 9.000000000000016320e-02
-6.999999999999997335e-01 -4.499999999999995115e-01 6.250000000000011102e-02
-6.499999999999996891e-01 -4.499999999999995115e-01 4.000000000000007022e-02
-5.999999999999996447e-01 -4.499999999999995115e-01 2.250000000000004080e-02
-5.499999999999996003e-01 -4.499999999999995115e-01 1.000000000000001756e-02
-4.999999999999995559e-01 -4.499999999999995115e-01 2.500000000000004389e-03
-4.499999999999995115e-01 -4.499999999999995115e-01 0.000000000000000000e+00
-3.999999999999994671e-01 -4.499999999999995115e-01 2.500000000000004389e-03
-3.499999999999994227e-01 -4.499999999999995115e-01 1.000000000000001756e-02
-2.999999999999993783e-01 -4.499999999999995115e-01 2.250000000000004080e-02
-2.499999999999993339e-01 -4.499999999999995115e-01 4.000000000000007022e-02
-1.999999999999992895e-01 -4.499999999999995115e-01 6.250000000000011102e-02
-1.499999999999992450e-01 -4.499999999999995115e-01 9.000000000000016320e-02
-9.999999999999920064e-02 -4.499999999999995115e-01 1.225000000000002198e-01
-4.999999999999915623e-02 -4.499999999999995115e-01 1.600000000000002809e-01
8.881784197001252323e-16 -4.499999999999995115e-01 2.025000000000003464e-01
5.000000000000093259e-02 -4.499999999999995115e-01 2.500000000000004441e-01
1.000000000000009770e-01 -4.499999999999995115e-01 3.025000000000005462e-01
1.500000000000010214e-01 -4.499999999999995115e-01 3.600000000000006528e-01
2.000000000000010658e-01 -4.499999999999995115e-01 4.225000000000007638e-01
2.500000000000011102e-01 -4.499999999999995115e-01 4.900000000000008793e-01
3.000000000000011546e-01 -4.499999999999995115e-01 5.625000000000009992e-01
3.500000000000011990e-01 -4.499999999999995115e-01 6.400000000000011235e-01
4.000000000000012434e-01 -4.499999999999995115e-01 7.225000000000012523e-01
4.500000000000012879e-01 -4.499999999999995115e-01 8.100000000000013856e-01
5.000000000000013323e-01 -4.499999999999995115e-01 9.025000000000016342e-01
5.500000000000013767e-01 -4.499999999999995115e-01 1.000000000000001776e+00
6.000000000000014211e-01 -4.499999999999995115e-01 1.102500000000002034e+00
6.500000000000014655e-01 -4.499999999999995115e-01 1.210000000000002185e+00
7.000000000000015099e-01 -4.499999999999995115e-01 1.322500000000002451e+00
7.500000000000015543e-01 -4.499999999999995115e-01 1.440000000000002611e+00
8.000000000000015987e-01 -4.499999999999995115e-01 1.562500000000002887e+00
8.500000000000016431e-01 -4.499999999999995115e-01 1.690000000000003055e+00
9.000000000000016875e-01 -4.499999999999995115e-01 1.822500000000003340e+00
9.500000000000017319e-01 -4.499999999999995115e-01 1.960000000000003517e+00
-1.000000000000000000e+00 -3.999999999999994671e-01 3.600000000000006528e-01
-9.499999999999999556e-01 -3.999999999999994671e-01 3.025000000000005462e-01
-8.999999999999999112e-01 -3.999999999999994671e-01 2.500000000000004441e-01
-8.499999999999998668e-01 -3.999999999999994671e-01 2.025000000000003464e-01
-7.999999999999998224e-01 -3.999999999999994671e-01 1.600000000000002809e-01
-7.499999999999997780e-01 -3.999999999999994671e-01 1.225000000000002198e-01
-6.999999999999997335e-01 -3.999999999999994671e-01 9.000000000000016320e-02
-6.499999999999996891e-01 -3.999999999999994671e-01 6.250000000000011102e-02
-5.999999999999996447e-01 -3.999999999999994671e-01 4.000000000000007022e-02
-5.499999999999996003e-01 -3.999999999999994671e-01 2.250000000000004080e-02
-4.999999999999995559e-01 -3.999999999999994671e-01 1.000000000000001756e-02
-4.499999999999995115e-01 -3.999999999999994671e-01 2.500000000000004389e-03
-3.999999999999994671e-01 -3.999999999999994671e-01 0.000000000000000000e+00
-3.499999999999994227e-01 -3.999999999999994671e-01 2.500000000000004389e-03
-2.999999999999993783e-01 -3.999999999999994671e-01 1.000000000000001756e-02
-2.499999999999993339e-01 -3.999999999999994671e-01 2.250000000000004080e-02
-1.999999999999992895e-01 -3.999999999999994671e-01 4.000000000000007022e-02
-1.499999999999992450e-01 -3.999999999999994671e-01 6.250000000000011102e-02
-9.999999999999920064e-02 -3.999999999999994671e-01 9.000000000000016320e-02
-4.999999999999915623e-02 -3.999999999999994671e-01 1.225000000000002198e-01
8.881784197001252323e-16 -3.999999999999994671e-01 1.600000000000002809e-01
5.000000000000093259e-02 -3.999999999999994671e-01 2.025000000000003464e-01
1.000000000000009770e-01 -3.999999999999994671e-01 2.500000000000004441e-01
1.500000000000010214e-01 -3.999999999999994671e-01 3.025000000000005462e-01
2.000000000000010658e-01 -3.999999999999994671e-01 3.600000000000006528e-01
2.500000000000011102e-01 -3.999999999999994671e-01 4.225000000000007638e-01
3.000000000000011546e-01 -3.999999999999994671e-01 4.900000000000008793e-01
3.500000000000011990e-01 -3.999999999999994671e-01 5.625000000000009992e-01
4.000000000000012434e-01 -3.999999999999994671e-01 6.400000000000011235e-01
4.500000000000012879e-01 -3.999999999999994671e-01 7.225000000000012523e-01
5.000000000000013323e-01 -3.999999999999994671e-01 8.100000000000013856e-01
5.500000000000013767e-01 -3.999999999999994671e-01 9.025000000000016342e-01
6.000000000000014211e-01 -3.999999999999994671e-01 1.000000000000001776e+00
6.500000000000014655e-01 -3.999999999999994671e-01 1.102500000000002034e+00
7.000000000000015099e-01 -3.999999999999994671e-01 1.210000000000002185e+00
7.500000000000015543e-01 -3.999999999999994671e-01 1.322500000000002451e+00
8.000000000000015987e-01 -3.999999999999994671e-01 1.440000000000002611e+00
8.500000000000016431e-01 -3.999999999999994671e-01 1.562500000000002887e+00
9.000000000000016875e-01 -3.999999999999994671e-01 1.690000000000003055e+00
9.500000000000017319e-01 -3.999999999999994671e-01 1.822500000000003340e+00
-1.000000000000000000e+00 -3.499999999999994227e-01 4.225000000000007638e-01
-9.499999999999999556e-01 -3.499999999999994227e-01 3.600000000000006528e-01
-8.999999999999999112e-01 -3.499999999999994227e-01 3.025000000000005462e-01
-8.499999999999998668e-01 -3.499999999999994227e-01 2.500000000000004441e-01
-7.999999999999998224e-01 -3.499999999999994227e-01 2.025000000000003464e-01
-7.499999999999997780e-01 -3.499999999999994227e-01 1.600000000000002809e-01
-6.999999999999997335e-01 -3.499999999999994227e-01 1.225000000000002198e-01
-6.499999999999996891e-01 -3.499999999999994227e-01 9.000000000000016320e-02
-5.999999999999996447e-01 -3.499999999999994227e-01 6.250000000000011102e-02
-5.499999999999996003e-01 -3.499999999999994227e-01 4.000000000000007022e-02
-4.999999999999995559e-01 -3.499999999999994227e-01 2.250000000000004080e-02
-4.499999999999995115e-01 -3.499999999999994227e-01 1.000000000000001756e-02
-3.999999999999994671e-01 -3.499999999999994227e-01 2.500000000000004389e-03
-3.499999999999994227e-01 -3.499999999999994227e-01 0.000000000000000000e+00
-2.999999999999993783e-01 -3.499999999999994227e-01 2.500000000000004389e-03
-2.499999999999993339e-01 -3.499999999999994227e-01 1.000000000000001756e-02
-1.999999999999992895e-01 -3.499999999999994227e-01 2.250000000000004080e-02
-1.499999999999992450e-01 -3.499999999999994227e-01 4.000000000000007022e-02
-9.999999999999920064e-02 -3.499999999999994227e-01 6.250000000000011102e-02
-4.999999999999915623e-02 -3.499999999999994227e-01 9.000000000000016320e-02
8.881784197001252323e-16 -3.499999999999994227e-01 1.225000000000002198e-01
5.000000000000093259e-02 -3.499999999999994227e-01 1.600000000000002809e-01
1.000000000000009770e-01 -3.499999999999994227e-01 2.025000000000003464e-01
1.500000000000010214e-01 -3.499999999999994227e-01 2.500000000000004441e-01
2.000000000000010658e-01 -3.499999999999994227e-01 3.025000000000005462e-01
2.500000000000011102e-01 -3.499999999999994227e-01 3.600000000000006528e-01
3.000000000000011546e-01 -3.499999999999994227e-01 4.225000000000007638e-01
3.500000000000011990e-01 -3.499999999999994227e-01 4.900000000000008793e-01
4.000000000000012434e-01 -3.499999999999994227e-01 5.625000000000009992e-01
4.500000000000012879e-01 -3.499999999999994227e-01 6.400000000000011235e-01
5.000000000000013323e-01 -3.499999999999994227e-01 7.225000000000012523e-01
5.500000000000013767e-01 -3.499999999999994227e-01 8.100000000000013856e-01
6.000000000000014211e-01 -3.499999999999994227e-01 9.025000000000016342e-01
6.500000000000014655e-01 -3.499999999999994227e-01 1.000000000000001776e+00
7.000000000000015099e-01 -3.499999999999994227e-01 1.102500000000002034e+00
7.500000000000015543e-01 -3.499999999999994227e-01 1.210000000000002185e+00
8.000000000000015987e-01 -3.499999999999994227e-01 1.322500000000002451e+00
8.500000000000016431e-01 -3.499999999999994227e-01 1.440000000000002611e+00
9.000000000000016875e-01 -3.499999999999994227e-01 1.562500000000002887e+00
9.500000000000017319e-01 -3.499999999999994227e-01 1.690000000000003055e+00
-1.000000000000000000e+00 -2.999999999999993783e-01 4.900000000000008793e-01
-9.499999999999999556e-01 -2.999999999999993783e-01 4.225000000000007638e-01
-8.999999999999999112e-01 -2.999999999999993783e-01 3.600000000000006528e-01
-8.499999999999998668e-01 -2.999999999999993783e-01 3.025000000000005462e-01
-7.999999999999998224e-01 -2.999999999999993783e-01 2.500000000000004441e-01
-7.499999999999997780e-01 -2.999999999999993783e-01 2.025000000000003464e-01
-6.999999999999997335e-01 -2.999999999999993783e-01 1.600000000000002809e-01
-6.499999999999996891e-01 -2.999999999999993783e-01 1.225000000000002198e-01
-5.999999999999996447e-01 -2.999999999999993783e-01 9.000000000000016320e-02
-5.499999999999996003e-01 -2.999999999999993783e-01 6.250000000000011102e-02
-4.999999999999995559e-01 -2.999999999999993783e-01 4.000000000000007022e-02
-4.499999999999995115e-01 -2.999999999999993783e-01 2.250000000000004080e-02
-3.999999999999994671e-01 -2.999999999999993783e-01 1.000000000000001756e-02
-3.499999999999994227e-01 -2.999999999999993783e-01 2.500000000000004389e-03
-2.999999999999993783e-01 -2.999999999999993783e-01 0.000000000000000000e+00
-2.499999999999993339e-01 -2.999999999999993783e-01 2.500000000000004389e-03
-1.999999999999992895e-01 -2.999999999999993783e-01 1.000000000000001756e-02
-1.499999999999992450e-01 -2.999999999999993783e-01 2.250000000000004080e-02
-9.999999999999920064e-02 -2.999999999999993783e-01 4.000000000000007022e-02
-4.999999999999915623e-02 -2.999999999999993783e-01 6.250000000000011102e-02
8.881784197001252323e-16 -2.999999999999993783e-01 9.000000000000016320e-02
5.000000000000093259e-02 -2.999999999999993783e-01 1.225000000000002198e-01
1.000000000000009770e-01 -2.999999999999993783e-01 1.600000000000002809e-01
1.500000000000010214e-01 -2.999999999999993783e-01 2.025000000000003464e-01
2.000000000000010658e-01 -2.999999999999993783e-01 2.500000000000004441e-01
2.500000000000011102e-01 -2.999999999999993783e-01 3.025000000000005462e-01
3.000000000000011546e-01 -2.999999999999993783e-01 3.600000000000006528e-01
3.500000000000011990e-01 -2.999999999999993783e-01 4.225000000000007638e-01
4.000000000000012434e-01 -2.999999999999993783e-01 4.900000000000008793e-01
4.500000000000012879e-01 -2.999999999999993783e-01 5.625000000000009992e-01
5.000000000000013323e-01 -2.999999999999993783e-01 6.400000000000011235e-01
5.500000000000013767e-01 -2.999999999999993783e-01 7.225000000000012523e-01
6.000000000000014211e-01 -2.999999999999993783e-01 8.100000000000013856e-01
6.500000000000014655e-01 -2.999999999999993783e-01 9.025000000000016342e-01
7.000000000000015099e-01 -2.999999999999993783e-01 1.000000000000001776e+00
7.500000000000015543e-01 -2.999999999999993783e-01 1.102500000000002034e+00
8.000000000000015987e-01 -2.999999999999993783e-01 1.210000000000002185e+00
8.500000000000016431e-01 -2.999999999999993783e-01 1.322500000000002451e+00
9.000000000000016875e-01 -2.999999999999993783e-01 1.440000000000002611e+00
9.500000000000017319e-01 -2.999999999999993783e-01 1.562500000000002887e+00
-1.000000000000000000e+00 -2.499999999999993339e-01 5.625000000000009992e-01
-9.499999999999999556e-01 -2.499999999999993339e-01 4.900000000000008793e-01
-8.999999999999999112e-01 -2.499999999999993339e-01 4.225000000000007638e-01
-8.499999999999998668e-01 -2.499999999999993339e-01 3.600000000000006528e-01
-7.999999999999998224e-01 -2.499999999999993339e-01 3.025000000000005462e-01
-7.499999999999997780e-01 -2.499999999999993339e-01 2.500000000000004441e-01
-6.999999999999997335e-01 -2.499999999999993339e-01 2.025000000000003464e-01
-6.499999999999996891e-01 -2.499999999999993339e-01 1.600000000000002809e-01
-5.999999999999996447e-01 -2.499999999999993339e-01 1.225000000000002198e-01
-5.499999999999996003e-01 -2.499999999999993339e-01 9.000000000000016320e-02
-4.999999999999995559e-01 -2.499999999999993339e-01 6.250000000000011102e-02
-4.499999999999995115e-01 -2.499999999999993339e-01 4.000000000000007022e-02
-3.999999999999994671e-01 -2.499999999999993339e-01 2.250000000000004080e-02
-3.499999999999994227e-01 -2.499999999999993339e-01 1.000000000000001756e-02
-2.999999999999993783e-01 -2.499999999999993339e-01 2.500000000000004389e-03
-2.499999999999993339e-01 -2.499999999999993339e-01 0.000000000000000000e+00
-1.999999999999992895e-01 -2.499999999999993339e-01 2.500000000000004389e-03
-1.499999999999992450e-01 -2.499999999999993339e-01 1.000000000000001756e-02
-9.999999999999920064e-02 -2.499999999999993339e-01 2.250000000000004080e-02
-4.999999999999915623e-02 -2.499999999999993339e-01 4.000000000000007022e-02
8.881784197001252323e-16 -2.499999999999993339e-01 6.250000000000011102e-02
5.000000000000093259e-02 -2.499999999999993339e-01 9.000000000000016320e-02
1.000000000000009770e-01 -2.499999999999993339e-01 1.225000000000002198e-01
1.500000000000010214e-01 -2.499999999999993339e-01 1.600000000000002809e-01
2.000000000000010658e-01 -2.499999999999993339e-01 2.025000000000003464e-01
2.500000000000011102e-01 -2.499999999999993339e-01 2.500000000000004441e-01
3.000000000000011546e-01 -2.499999999999993339e-01 3.025000000000005462e-01
3.500000000000011990e-01 -2.499999999999993339e-01 3.600000000000006528e-01
4.000000000000012434e-01 -2.499999999999993339e-01 4.225000000000007638e-01
4.500000000000012879e-01 -2.499999999999993339e-01 4.900000000000008793e-01
5.000000000000013323e-01 -2.499999999999993339e-01 5.625000000000009992e-01
5.500000000000013767e-01 -2.499999999999993339e-01 6.400000000000011235e-01
6.000000000000014211e-01 -2.499999999999993339e-01 7.225000000000012523e-01
6.500000000000014655e-01 -2.499999999999993339e-01 8.100000000000013856e-01
7.000000000000015099e-01 -2.499999999999993339e-01 9.025000000000016342e-01
7.500000000000015543e-01 -2.499999999999993339e-01 1.000000000000001776e+00
8.000000000000015987e-01 -2.499999999999993339e-01 1.102500000000002034e+00
8.500000000000016431e-01 -2.499999999999993339e-01 1.210000000000002185e+00
9.000000000000016875e-01 -2.499999999999993339e-01 1.322500000000002451e+00
9.500000000000017319e-01 -2.499999999999993339e-01 1.440000000000002611e+00
-1.000000000000000000e+00 -1.999999999999992895e-01 6.400000000000011235e-01
-9.499999999999999556e-01 -1.999999999999992895e-01 5.625000000000009992e-01
-8.999999999999999112e-01 -1.999999999999992895e-01 4.900000000000008793e-01
-8.499999999999998668e-01 -1.999999999999992895e-01 4.225000000000007638e-01
-7.999999999999998224e-01 -1.999999999999992895e-01 3.600000000000006528e-01
-7.499999999999997780e-01 -1.999999999999992895e-01 3.025000000000005462e-01
-6.999999999999997335e-01 -1.999999999999992895e-01 2.500000000000004441e-01
-6.499999999999996891e-01 -1.999999999999992895e-01 2.025000000000003464e-01
-5.999999999999996447e-01 -1.999999999999992895e-01 1.600000000000002809e-01
-5.499999999999996003e-01 -1.999999999999992895e-01 1.225000000000002198e-01
-4.999999999999995559e-01 -1.999999999999992895e-01 9.000000000000016320e-02
-4.499999999999995115e-01 -1.999999999999992895e-01 6.250000000000011102e-02
-3.999999999999994671e-01 -1.999999999999992895e-01 4.000000000000007022e-02
-3.499999999999994227e-01 -1.999999999999992895e-01 2.250000000000004080e-02
-2.999999999999993783e-01 -1.999999999999992895e-01 1.000000000000001756e-02
-2.499999999999993339e-01 -1.999999999999992895e-01 2.500000000000004389e-03
-1.999999999999992895e-01 -1.999999999999992895e-01 0.000000000000000000e+00
-1.499999999999992450e-01 -1.999999999999992895e-01 2.500000000000004389e-03
-9.999999999999920064e-02 -1.999999999999992895e-01 1.000000000000001756e-02
-4.999999999999915623e-02 -1.999999999999992895e-01 2.250000000000004080e-02
8.881784197001252323e-16 -1.999999999999992895e-01 4.000000000000007022e-02
5.000000000000093259e-02 -1.999999999999992895e-01 6.250000000000011102e-02
1.000000000000009770e-01 -1.999999999999992895e-01 9.000000000000016320e-02
1.500000000000010214e-01 -1.999999999999992895e-01 1.225000000000002198e-01
2.000000000000010658e-01 -1.999999999999992895e-01 1.600000000000002809e-01
2.500000000000011102e-01 -1.999999999999992895e-01 2.025000000000003464e-01
3.000000000000011546e-01 -1.999999999999992895e-01 2.500000000000004441e-01
3.500000000000011990e-01 -1.999999999999992895e-01 3.025000000000005462e-01
4.000000000000012434e-01 -1.999999999999992895e-01 3.600000000000006528e-01
4.500000000000012879e-01 -1.999999999999992895e-01 4.225000000000007638e-01
5.000000000000013323e-01 -1.999999999999992895e-01 4.900000000000008793e-01
5.500000000000013767e-01 -1.999999999999992895e-01 5.625000000000009992e-01
6.000000000000014211e-01 -1.999999999999992895e-01 6.400000000000011235e-01
6.500000000000014655e-01 -1.999999999999992895e-01 7.225000000000012523e-01
7.000000000000015099e-01 -1.999999999999992895e-01 8.100000000000013856e-01
7.500000000000015543e-01 -1.999999999999992895e-01 9.025000000000016342e-01
8.000000000000015987e-01 -1.999999999999992895e-01 1.000000000000001776e+00
8.500000000000016431e-01 -1.999999999999992895e-01 1.102500000000002034e+00
9.000000000000016875e-01 -1.999999999999992895e-01 1.210000000000002185e+00
9.500000000000017319e-01 -1.999999999999992895e-01 1.322500000000002451e+00
-1.000000000000000000e+00 -1.499999999999992450e-01 7.225000000000012523e-01
-9.499999999999999556e-01 -1.499999999999992450e-01 6.400000000000011235e-01
-8.999999999999999112e-01 -1.499999999999992450e-01 5.625000000000009992e-01
-8.499999999999998668e-01 -1.499999999999992450e-01 4.900000000000008793e-01
-7.999999999999998224e-01 -1.499999999999992450e-01 4.225000000000007638e-01
-7.499999999999997780e-01 -1.499999999999992450e-01 3.600000000000006528e-01
-6.999999999999997335e-01 -1.499999999999992450e-01 3.025000000000005462e-01
-6.499999999999996891e-01 -1.499999999999992450e-01 2.500000000000004441e-01
-5.999999999999996447e-01 -1.499999999999992450e-01 2.025000000000003464e-01
-5.499999999999996003e-01 -1.499999999999992450e-01 1.600000000000002809e-01
-4.999999999999995559e-01 -1.499999999999992450e-01 1.225000000000002198e-01
-4.499999999999995115e-01 -1.499999999999992450e-01 9.000000000000016320e-02
-3.999999999999994671e-01 -1.499999999999992450e-01 6.250000000000011102e-02
-3.499999999999994227e-01 -1.499999999999992450e-01 4.000000000000007022e-02
-2.999999999999993783e-01 -1.499999999999992450e-01 2.250000000000004080e-02
-2.499999999999993339e-01 -1.499999999999992450e-01 1.000000000000001756e-02
-1.999999999999992895e-01 -1.499999999999992450e-01 2.500000000000004389e-03
-1.499999999999992450e-01 -1.499999999999992450e-01 0.000000000000000000e+00
-9.999999999999920064e-02 -1.499999999999992450e-01 2.500000000000004389e-03
-4.999999999999915623e-02 -1.499999999999992450e-01 1.000000000000001756e-02
8.881784197001252323e-16 -1.499999999999992450e-01 2.250000000000004080e-02
5.000000000000093259e-02 -1.499999999999992450e-01 4.000000000000007022e-02
1.000000000000009770e-01 -1.499999999999992450e-01 6.250000000000011102e-02
1.500000000000010214e-01 -1.499999999999992450e-01 9.000000000000016320e-02
2.000000000000010658e-01 -1.499999999999992450e-01 1.225000000000002198e-01
2.500000000000011102e-01 -1.499999999999992450e-01 1.600000000000002809e-01
3.000000000000011546e-01 -1.499999999999992450e-01 2.025000000000003464e-01
3.500000000000011990e-01 -1.499999999999992450e-01 2.500000000000004441e-01
4.000000000000012434e-01 -1.499999999999992450e-01 3.025000000000005462e-01
4.500000000000012879e-01 -1.499999999999992450e-01 3.600000000000006528e-01
5.000000000000013323e-01 -1.499999999999992450e-01 4.225000000000007638e-01
5.500000000000013767e-01 -1.499999999999992450e-01 4.900000000000008793e-01
6.000000000000014211e-01 -1.499999999999992450e-01 5.625000000000009992e-01
6.500000000000014655e-01 -1.499999999999992450e-01 6.400000000000011235e-01
7.000000000000015099e-01 -1.499999999999992450e-01 7.225000000000012523e-01
7.500000000000015543e-01 -1.499999999999992450e-01 8.100000000000013856e-01
8.000000000000015987e-01 -1.499999999999992450e-01 9.025000000000016342e-01
8.500000000000016431e-01 -1.499999999999992450e-01 1.000000000000001776e+00
9.000000000000016875e-01 -1.499999999999992450e-01 1.102500000000002034e+00
9.500000000000017319e-01 -1.499999999999992450e-01 1.210000000000002185e+00
-1.000000000000000000e+00 -9.999999999999920064e-02 8.100000000000013856e-01
-9.499999999999999556e-01 -9.999999999999920064e-02 7.225000000000012523e-01
-8.999999999999999112e-01 -9.999999999999920064e-02 6.400000000000011235e-01
-8.499999999999998668e-01 -9.999999999999920064e-02 5.625000000000009992e-01
-7.999999999999998224e-01 -9.999999999999920064e-02 4.900000000000008793e-01
-7.499999999999997780e-01 -9.999999999999920064e-02 4.225000000000007638e-01
-6.999999999999997335e-01 -9.999999999999920064e-02 3.600000000000006528e-01
-6.499999999999996891e-01 -9.999999999999920064e-02 3.025000000000005462e-01
-5.999999999999996447e-01 -9.999999999999920064e-02 2.500000000000004441e-01
-5.499999999999996003e-01 -9.999999999999920064e-02 2.025000000000003464e-01
-4.999999999999995559e-01 -9.999999999999920064e-02 1.600000000000002809e-01
-4.499999999999995115e-01 -9.999999999999920064e-02 1.225000000000002198e-01
-3.999999999999994671e-01 -9.999999999999920064e-02 9.000000000000016320e-02
-3.499999999999994227e-01 -9.999999999999920064e-02 6.250000000000011102e-02
-2.999999999999993783e-01 -9.999999999999920064e-02 4.000000000000007022e-02
-2.499999999999993339e-01 -9.999999999999920064e-02 2.250000000000004080e-02
-1.999999999999992895e-01 -9.999999999999920064e-02 1.000000000000001756e-02
-1.499999999999992450e-01 -9.999999999999920064e-02 2.500000000000004389e-03
-9.999999999999920064e-02 -9.999999999999920064e-02 0.000000000000000000e+00
-4.999999999999915623e-02 -9.999999999999920064e-02 2.500000000000004389e-03
8.881784197001252323e-16 -9.999999999999920064e-02 1.000000000000001756e-02
5.000000000000093259e-02 -9.999999999999920064e-02 2.250000000000004080e-02
1.000000000000009770e-01 -9.999999999999920064e-02 4.000000000000007022e-02
1.500000000000010214e-01 -9.999999999999920064e-02 6.250000000000011102e-02
2.000000000000010658e-01 -9.999999999999920064e-02 9.000000000000016320e-02
2.500000000000011102e-01 -9.999999999999920064e-02 1.225000000000002198e-01
3.000000000000011546e-01 -9.999999999999920064e-02 1.600000000000002809e-01
3.500000000000011990e-01 -9.999999999999920064e-02 2.025000000000003464e-01
4.000000000000012434e-01 -9.999999999999920064e-02 2.500000000000004441e-01
4.500000000000012879e-01 -9.999999999999920064e-02 3.025000000000005462e-01
5.000000000000013323e-01 -9.999999999999920064e-02 3.600000000000006528e-01
5.500000000000013767e-01 -9.999999999999920064e-02 4.225000000000007638e-01
6.000000000000014211e-01 -9.999999999999920064e-02 4.900000000000008793e-01
6.500000000000014655e-01 -9.999999999999920064e-02 5.625000000000009992e-01
7.000000000000015099e-01 -9.999999999999920064e-02 6.400000000000011235e-01
7.500000000000015543e-01 -9.999999999999920064e-02 7.225000000000012523e-01
8.000000000000015987e-01 -9.999999999999920064e-02 8.100000000000013856e-01
8.500000000000016431e-01 -9.999999999999920064e-02 9.025000000000016342e-01
9.000000000000016875e-01 -9.999999999999920064e-02 1.000000000000001776e+00
9.500000000000017319e-01 -9.999999999999920064e-02 1.102500000000002034e+00
-1.000000000000000000e+00 -4.999999999999915623e-02 9.025000000000016342e-01
-9.499999999999999556e-01 -4.999999999999915623e-02 8.100000000000013856e-01
-8.999999999999999112e-01 -4.999999999999915623e-02 7.225000000000012523e-01
-8.499999999999998668e-01 -4.999999999999915623e-02 6.400000000000011235e-01
-7.999999999999998224e-01 -4.999999999999915623e-02 5.625000000000009992e-01
-7.499999999999997780e-01 -4.999999999999915623e-02 4.900000000000008793e-01
-6.999999999999997335e-01 -4.999999999999915623e-02 4.225000000000007638e-01
-6.499999999999996891e-01 -4.999999999999915623e-02 3.600000000000006528e-01
-5.999999999999996447e-01 -4.999999999999915623e-02 3.025000000000005462e-01
-5.499999999999996003e-01 -4.999999999999915623e-02 2.500000000000004441e-01
-4.999999999999995559e-01 -4.999999999999915623e-02 2.025000000000003464e-01
-4.499999999999995115e-01 -4.999999999999915623e-02 1.600000000000002809e-01
-3.999999999999994671e-01 -4.999999999999915623e-02 1.225000000000002198e-01
-3.499999999999994227e-01 -4.999999999999915623e-02 9.000000000000016320e-02
-2.999999999999993783e-01 -4.999999999999915623e-02 6.250000000000011102e-02
-2.499999999999993339e-01 -4.999999999999915623e-02 4.000000000000007022e-02
-1.999999999999992895e-01 -4.999999999999915623e-02 2.250000000000004080e-02
-1.499999999999992450e-01 -4.999999999999915623e-02 1.000000000000001756e-02
-9.999999999999920064e-02 -4.999999999999915623e-02 2.500000000000004389e-03
-4.999999999999915623e-02 -4.999999999999915623e-02 0.000000000000000000e+00
8.881784197001252323e-16 -4.999999999999915623e-02 2.500000000000004389e-03
5.000000000000093259e-02 -4.999999999999915623e-02 1.000000000000001756e-02
1.000000000000009770e-01 -4.999999999999915623e-02 2.250000000000004080e-02
1.500000000000010214e-01 -4.999999999999915623e-02 4.000000000000007022e-02
2.000000000000010658e-01 -4.999999999999915623e-02 6.250000000000011102e-02
2.500000000000011102e-01 -4.999999999999915623e-02 9.000000000000016320e-02
3.000000000000011546e-01 -4.999999999999915623e-02 1.225000000000002198e-01
3.500000000000011990e-01 -4.999999999999915623e-02 1.600000000000002809e-01
4.000000000000012434e-01 -4.999999999999915623e-02 2.025000000000003464e-01
4.500000000000012879e-01 -4.999999999999915623e-02 2.500000000000004441e-01
5.000000000000013323e-01 -4.999999999999915623e-02 3.025000000000005462e-01
5.500000000000013767e-01 -4.999999999999915623e-02 3.600000000000006528e-01
6.000000000000014211e-01 -4.999999999999915623e-02 4.225000000000007638e-01
6.500000000000014655e-01 -4.999999999999915623e-02 4.900000000000008793e-01
7.000000000000015099e-01 -4.999999999999915623e-02 5.625000000000009992e-01
7.500000000000015543e-01 -4.999999999999915623e-02 6.400000000000011235e-01
8.000000000000015987e-01 -4.999999999999915623e-02 7.225000000000012523e-01
8.500000000000016431e-01 -4.999999999999915623e-02 8.100000000000013856e-01
9.000000000000016875e-01 -4.999999999999915623e-02 9.025000000000016342e-01
9.500000000000017319e-01 -4.999999999999915623e-02 1.000000000000001776e+00
-1.000000000000000000e+00 8.881784197001252323e-16 1.000000000000001776e+00
-9.499999999999999556e-01 8.881784197001252323e-16 9.025000000000016342e-01
-8.999999999999999112e-01 8.881784197001252323e-16 8.100000000000013856e-01
-8.499999999999998668e-01 8.881784197001252323e-16 7.225000000000012523e-01
-7.999999999999998224e-01 8.881784197001252323e-16 6.400000000000011235e-01
-7.499999999999997780e-01 8.881784197001252323e-16 5.625000000000009992e-01
-6.999999999999997335e-01 8.881784197001252323e-16 4.900000000000008793e-01
-6.499999999999996891e-01 8.881784197001252323e-16 4.225000000000007638e-01
-5.999999999999996447e-01 8.881784197001252323e-16 3.600000000000006528e-01
-5.499999999999996003e-01 8.881784197001252323e-16 3.025000000000005462e-01
-4.999999999999995559e-01 8.881784197001252323e-16 2.500000000000004441e-01
-4.499999999999995115e-01 8.881784197001252323e-16 2.025000000000003464e-01
-3.999999999999994671e-01 8.881784197001252323e-16 1.600000000000002809e-01
-3.499999999999994227e-01 8.881784197001252323e-16 1.225000000000002198e-01
-2.999999999999993783e-01 8.881784197001252323e-16 9.000000000000016320e-02
-2.499999999999993339e-01 8.881784197001252323e-16 6.250000000000011102e-02
-1.999999999999992895e-01 8.881784197001252323e-16 4.000000000000007022e-02
-1.499999999999992450e-01 8.881784197001252323e-16 2.250000000000004080e-02
-9.999999999999920064e-02 8.881784197001252323e-16 1.000000000000001756e-02
-4.999999999999915623e-02 8.881784197001252323e-16 2.500000000000004389e-03
8.881784197001252323e-16 8.881784197001252323e-16 0.000000000000000000e+00
5.000000000000093259e-02 8.881784197001252323e-16 2.500000000000004389e-03
1.000000000000009770e-01 8.881784197001252323e-16 1.000000000000001756e-02
1.500000000000010214e-01 8.881784197001252323e-16 2.250000000000004080e-02
2.000000000000010658e-01 8.881784197001252323e-16 4.000000000000007022e-02
2.500000000000011102e-01 8.881784197001252323e-16 6.250000000000011102e-02
3.000000000000011546e-01 8.881784197001252323e-16 9.000000000000016320e-02
3.500000000000011990e-01 8.881784197001252323e-16 1.225000000000002198e-01
4.000000000000012434e-01 8.881784197001252323e-16 1.600000000000002809e-01
4.500000000000012879e-01 8.881784197001252323e-16 2.025000000000003464e-01
5.000000000000013323e-01 8.881784197001252323e-16 2.500000000000004441e-01
5.500000000000013767e-01 8.881784197001252323e-16 3.025000000000005462e-01
6.000000000000014211e-01 8.881784197001252323e-16 3.600000000000006528e-01
6.500000000000014655e-01 8.881784197001252323e-16 4.225000000000007638e-01
7.000000000000015099e-01 8.881784197001252323e-16 4.900000000000008793e-01
7.500000000000015543e-01 8.881784197001252323e-16 5.625000000000009992e-01
8.000000000000015987e-01 8.881784197001252323e-16 6.400000000000011235e-01
8.500000000000016431e-01 8.881784197001252323e-16 7.225000000000012523e-01
9.000000000000016875e-01 8.881784197001252323e-16 8.100000000000013856e-01
9.500000000000017319e-01 8.881784197001252323e-16 9.025000000000016342e-01
-1.000000000000000000e+00 5.000000000000093259e-02 1.102500000000002034e+00
-9.499999999999999556e-01 5.000000000000093259e-02 1.000000000000001776e+00
-8.999999999999999112e-01 5.000000000000093259e-02 9.025000000000016342e-01
-8.499999999999998668e-01 5.000000000000093259e-02 8.100000000000013856e-01
-7.999999999999998224e-01 5.000000000000093259e-02 7.225000000000012523e-01
-7.499999999999997780e-01 5.000000000000093259e-02 6.400000000000011235e-01
-6.999999999999997335e-01 5.000000000000093259e-02 5.625000000000009992e-01
-6.499999999999996891e-01 5.000000000000093259e-02 4.900000000000008793e-01
-5.999999999999996447e-01 5.000000000000093259e-02 4.225000000000007638e-01
-5.499999999999996003e-01 5.000000000000093259e-02 3.600000000000006528e-01
-4.999999999999995559e-01 5.000000000000093259e-02 3.025000000000005462e-01
-4.499999999999995115e-01 5.000000000000093259e-02 2.500000000000004441e-01
-3.999999999999994671e-01 5.000000000000093259e-02 2.025000000000003464e-01
-3.499999999999994227e-01 5.000000000000093259e-02 1.600000000000002809e-01
-2.999999999999993783e-01 5.000000000000093259e-02 1.225000000000002198e-01
-2.499999999999993339e-01 5.000000000000093259e-02 9.000000000000016320e-02
-1.999999999999992895e-01 5.000000000000093259e-02 6.250000000000011102e-02
-1.499999999999992450e-01 5.000000000000093259e-02 4.000000000000007022e-02
-9.999999999999920064e-02 5.000000000000093259e-02 2.250000000000004080e-02
-4.999999999999915623e-02 5.000000000000093259e-02 1.000000000000001756e-02
8.881784197001252323e-16 5.000000000000093259e-02 2.500000000000004389e-03
5.000000000000093259e-02 5.000000000000093259e-02 0.000000000000000000e+00
1.000000000000009770e-01 5.000000000000093259e-02 2.500000000000004389e-03
1.500000000000010214e-01 5.000000000000093259e-02 1.000000000000001756e-02
2.000000000000010658e-01 5.000000000000093259e-02 2.250000000000004080e-02
2.500000000000011102e-01 5.000000000000093259e-02 4.000000000000007022e-02
3.000000000000011546e-01 5.000000000000093259e-02 6.250000000000011102e-02
3.500000000000011990e-01 5.000000000000093259e-02 9.000000000000016320e-02
4.000000000000012434e-01 5.000000000000093259e-02 1.225000000000002198e-01
4.500000000000012879e-01 5.000000000000093259e-02 1.600000000000002809e-01
5.000000000000013323e-01 5.000000000000093259e-02 2.025000000000003464e-01
5.500000000000013767e-01 5.000000000000093259e-02 2.500000000000004441e-01
6.000000000000014211e-01 5.000000000000093259e-02 3.025000000000005462e-01
6.500000000000014655e-01 5.000000000000093259e-02 3.600000000000006528e-01
7.000000000000015099e-01 5.000000000000093259e-02 4.225000000000007638e-01
7.500000000000015543e-01 5.000000000000093259e-02 4.900000000000008793e-01
8.000000000000015987e-01 5.000000000000093259e-02 5.625000000000009992e-01
8.500000000000016431e-01 5.000000000000093259e-02 6.400000000000011235e-01
9.000000000000016875e-01 5.000000000000093259e-02 7.225000000000012523e-01
9.500000000000017319e-01 5.000000000000093259e-02 8.100000000000013856e-01
-1.000000000000000000e+00 1.000000000000009770e-01 1.210000000000002185e+00
-9.499999999999999556e-01 1.000000000000009770e-01 1.102500000000002034e+00
-8.999999999999999112e-01 1.000000000000009770e-01 1.000000000000001776e+00
-8.499999999999998668e-01 1.000000000000009770e-01 9.025000000000016342e-01
-7.999999999999998224e-01 1.000000000000009770e-01 8.100000000000013856e-01
-7.499999999999997780e-01 1.000000000000009770e-01 7.225000000000012523e-01
-6.999999999999997335e-01 1.000000000000009770e-01 6.400000000000011235e-01
-6.499999999999996891e-01 1.000000000000009770e-01 5.625000000000009992e-01
-5.999999999999996447e-01 1.000000000000009770e-01 4.900000000000008793e-01
-5.499999999999996003e-01 1.000000000000009770e-01 4.225000000000007638e-01
-4.999999999999995559e-01 1.000000000000009770e-01 3.600000000000006528e-01
-4.499999999999995115e-01 1.000000000000009770e-01 3.025000000000005462e-01
-3.999999999999994671e-01 1.000000000000009770e-01 2.500000000000004441e-01
-3.499999999999994227e-01 1.000000000000009770e-01 2.025000000000003464e-01
-2.999999999999993783e-01 1.000000000000009770e-01 1.600000000000002809e-01
-2.499999999999993339e-01 1.000000000000009770e-01 1.225000000000002198e-01
-1.999999999999992895e-01 1.000000000000009770e-01 9.000000000000016320e-02
-1.499999999999992450e-01 1.000000000000009770e-01 6.250000000000011102e-02
-9.999999999999920064e-02 1.000000000000009770e-01 4.000000000000007022e-02
-4.999999999999915623e-02 1.000000000000009770e-01 2.250000000000004080e-02
8.881784197001252323e-16 1.000000000000009770e-01 1.000000000000001756e-02
5.000000000000093259e-02 1.000000000000009770e-01 2.500000000000004389e-03
1.000000000000009770e-01 1.000000000000009770e-01 0.000000000000000000e+00
1.500000000000010214e-01 1.000000000000009770e-01 2.500000000000004389e-03
2.000000000000010658e-01 1.000000000000009770e-01 1.000000000000001756e-02
2.500000000000011102e-01 1.000000000000009770e-01 2.250000000000004080e-02
3.000000000000011546e-01 1.000000000000009770e-01 4.000000000000007022e-02
3.500000000000011990e-01 1.000000000000009770e-01 6.250000000000011102e-02
4.000000000000012434e-01 1.000000000000009770e-01 9.000000000000016320e-02
4.500000000000012879e-01 1.000000000000009770e-01 1.225000000000002198e-01
5.000000000000013323e-01 1.000000000000009770e-01 1.600000000000002809e-01
5.500000000000013767e-01 1.000000000000009770e-01 2.025000000000003464e-01
6.000000000000014211e-01 1.000000000000009770e-01 2.500000000000004441e-01
6.500000000000014655e-01 1.000000000000009770e-01 3.025000000000005462e-01
7.000000000000015099e-01 1.000000000000009770e-01 3.600000000000006528e-01
7.500000000000015543e-01 1.000000000000009770e-01 4.225000000000007638e-01
8.000000000000015987e-01 1.000000000000009770e-01 4.900000000000008793e-01
8.500000000000016431e-01 1.000000000000009770e-01 5.625000000000009992e-01
9.000000000000016875e-01 1.000000000000009770e-01 6.400000000000011235e-01
9.500000000000017319e-01 1.000000000000009770e-01 7.225000000000012523e-01
-1.000000000000000000e+00 1.500000000000010214e-01 1.322500000000002451e+00
-9.499999999999999556e-01 1.500000000000010214e-01 1.210000000000002185e+00
-8.999999999999999112e-01 1.500000000000010214e-01 1.102500000000002034e+00
-8.499999999999998668e-01 1.500000000000010214e-01 1.000000000000001776e+00
-7.999999999999998224e-01 1.500000000000010214e-01 9.025000000000016342e-01
-7.499999999999997780e-01 1.500000000000010214e-01 8.100000000000013856e-01
-6.999999999999997335e-01 1.500000000000010214e-01 7.225000000000012523e-01
-6.499999999999996891e-01 1.500000000000010214e-01 6.400000000000011235e-01
-5.999999999999996447e-01 1.500000000000010214e-01 5.625000000000009992e-01
-5.499999999999996003e-01 1.500000000000010214e-01 4.900000000000008793e-01
-4.999999999999995559e-01 1.500000000000010214e-01 4.225000000000007638e-01
-4.499999999999995115e-01 1.500000000000010214e-01 3.600000000000006528e-01
-3.999999999999994671e-01 1.500000000000010214e-01 3.025000000000005462e-01
-3.499999999999994227e-01 1.500000000000010214e-01 2.500000000000004441e-01
-2.999999999999993783e-01 1.500000000000010214e-01 2.025000000000003464e-01
-2.499999999999993339e-01 1.500000000000010214e-01 1.600000000000002809e-01
-1.999999999999992895e-01 1.500000000000010214e-01 1.225000000000002198e-01
-1.499999999999992450e-01 1.500000000000010214e-01 9.000000000000016320e-02
-9.999999999999920064e-02 1.500000000000010214e-01 6.250000000000011102e-02
-4.999999999999915623e-02 1.500000000000010214e-01 4.000000000000007022e-02
8.881784197001252323e-16 1.500000000000010214e-01 2.250000000000004080e-02
5.000000000000093259e-02 1.500000000000010214e-01 1.000000000000001756e-02
1.000000000000009770e-01 1.500000000000010214e-01 2.500000000000004389e-03
1.500000000000010214e-01 1.500000000000010214e-01 0.000000000000000000e+00
2.000000000000010658e-01 1.500000000000010214e-01 2.500000000000004389e-03
2.500000000000011102e-01 1.500000000000010214e-01 1.000000000000001756e-02
3.000000000000011546e-01 1.500000000000010214e-01 2.250000000000004080e-02
3.500000000000011990e-01 1.500000000000010214e-01 4.000000000000007022e-02
4.000000000000012434e-01 1.500000000000010214e-01 6.250000000000011102e-02
4.500000000000012879e-01 1.500000000000010214e-01 9.000000000000016320e-02
5.000000000000013323e-01 1.500000000000010214e-01 1.225000000000002198e-01
5.500000000000013767e-01 1.500000000000010214e-01 1.600000000000002809e-01
6.000000000000014211e-01 1.500000000000010214e-01 2.025000000000003464e-01
6.500000000000014655e-01 1.500000000000010214e-01 2.500000000000004441e-01
7.000000000000015099e-01 1.500000000000010214e-01 3.025000000000005462e-01
7.500000000000015543e-01 1.500000000000010214e-01 3.600000000000006528e-01
8.000000000000015987e-01 1.500000000000010214e-01 4.225000000000007638e-01
8.500000000000016431e-01 1.500000000000010214e-01 4.900000000000008793e-01
9.000000000000016875e-01 1.500000000000010214e-01 5.625000000000009992e-01
9.500000000000017319e-01 1.500000000000010214e-01 6.400000000000011235e-01
-1.000000000000000000e+00 2.000000000000010658e-01 1.440000000000002611e+00
-9.499999999999999556e-01 2.000000000000010658e-01 1.322500000000002451e+00
-8.999999999999999112e-01 2.000000000000010658e-01 1.210000000000002185e+00
-8.499999999999998668e-01 2.000000000000010658e-01 1.102500000000002034e+00
-7.999999999999998224e-01 2.000000000000010658e-01 1.000000000000001776e+00
-7.499999999999997780e-01 2.000000000000010658e-01 9.025000000000016342e-01
-6.999999999999997335e-01 2.000000000000010658e-01 8.100000000000013856e-01
-6.499999999999996891e-01 2.000000000000010658e-01 7.225000000000012523e-01
-5.999999999999996447e-01 2.000000000000010658e-01 6.400000000000011235e-01
-5.499999999999996003e-01 2.000000000000010658e-01 5.625000000000009992e-01
-4.999999999999995559e-01 2.000000000000010658e-01 4.900000000000008793e-01
-4.499999999999995115e-01 2.000000000000010658e-01 4.225000000000007638e-01
-3.999999999999994671e-01 2.000000000000010658e-01 3.600000000000006528e-01
-3.499999999999994227e-01 2.000000000000010658e-01 3.025000000000005462e-01
-2.999999999999993783e-01 2.000000000000010658e-01 2.500000000000004441e-01
-2.499999999999993339e-01 2.000000000000010658e-01 2.025000000000003464e-01
-1.999999999999992895e-01 2.000000000000010658e-01 1.600000000000002809e-01
-1.499999999999992450e-01 2.000000000000010658e-01 1.225000000000002198e-01
-9.999999999999920064e-02 2.000000000000010658e-01 9.000000000000016320e-02
-4.999999999999915623e-02 2.000000000000010658e-01 6.250000000000011102e-02
8.881784197001252323e-16 2.000000000000010658e-01 4.000000000000007022e-02
5.000000000000093259e-02 2.000000000000010658e-01 2.250000000000004080e-02
1.000000000000009770e-01 2.000000000000010658e-01 1.000000000000001756e-02
1.500000000000010214e-01 2.000000000000010658e-01 2.500000000000004389e-03
2.000000000000010658e-01 2.000000000000010658e-01 0.000000000000000000e+00
2.500000000000011102e-01 2.000000000000010658e-01 2.500000000000004389e-03
3.000000000000011546e-01 2.000000000000010658e-01 1.000000000000001756e-02
3.500000000000011990e-01 2.000000000000010658e-01 2.250000000000004080e-02
4.000000000000012434e-01 2.000000000000010658e-01 4.000000000000007022e-02
4.500000000000012879e-01 2.000000000000010658e-01 6.250000000000011102e-02
5.000000000000013323e-01 2.000000000000010658e-01 9.000000000000016320e-02
5.500000000000013767e-01 2.000000000000010658e-01 1.225000000000002198e-01
6.000000000000014211e-01 2.000000000000010658e-01 1.600000000000002809e-01
6.500000000000014655e-01 2.000000000000010658e-01 2.025000000000003464e-01
7.000000000000015099e-01 2.000000000000010658e-01 2.500000000000004441e-01
7.500000000000015543e-01 2.000000000000010658e-01 3.025000000000005462e-01
8.000000000000015987e-01 2.000000000000010658e-01 3.600000000000006528e-01
8.500000000000016431e-01 2.000000000000010658e-01 4.225000000000007638e-01
9.000000000000016875e-01 2.000000000000010658e-01 4.900000000000008793e-01
9.500000000000017319e-01 2.000000000000010658e-01 5.625000000000009992e-01
-1.000000000000000000e+00 2.500000000000011102e-01 1.562500000000002887e+00
-9.499999999999999556e-01 2.500000000000011102e-01 1.440000000000002611e+00
-8.999999999999999112e-01 2.500000000000011102e-01 1.322500000000002451e+00
-8.499999999999998668e-01 2.500000000000011102e-01 1.210000000000002185e+00
-7.999999999999998224e-01 2.500000000000011102e-01 1.102500000000002034e+00
-7.499999999999997780e-01 2.500000000000011102e-01 1.000000000000001776e+00
-6.999999999999997335e-01 2.500000000000011102e-01 9.025000000000016342e-01
-6.499999999999996891e-01 2.500000000000011102e-01 8.100000000000013856e-01
-5.999999999999996447e-01 2.500000000000011102e-01 7.225000000000012523e-01
-5.499999999999996003e-01 2.500000000000011102e-01 6.400000000000011235e-01
-4.999999999999995559e-01 2.500000000000011102e-01 5.625000000000009992e-01
-4.499999999999995115e-01 2.500000000000011102e-01 4.900000000000008793e-01
-3.999999999999994671e-01 2.500000000000011102e-01 4.225000000000007638e-01
-3.499999999999994227e-01 2.500000000000011102e-01 3.600000000000006528e-01
-2.999999999999993783e-01 2.500000000000011102e-01 3.025000000000005462e-01
-2.499999999999993339e-01 2.500000000000011102e-01 2.500000000000004441e-01
-1.999999999999992895e-01 2.500000000000011102e-01 2.025000000000003464e-01
-1.499999999999992450e-01 2.500000000000011102e-01 1.600000000000002809e-01
-9.999999999999920064e-02 2.500000000000011102e-01 1.225000000000002198e-01
-4.999999999999915623e-02 2.500000000000011102e-01 9.000000000000016320e-02
8.881784197001252323e-16 2.500000000000011102e-01 6.250000000000011102e-02
5.000000000000093259e-02 2.500000000000011102e-01 4.000000000000007022e-02
1.000000000000009770e-01 2.500000000000011102e-01 2.250000000000004080e-02
1.500000000000010214e-01 2.500000000000011102e-01 1.000000000000001756e-02
2.000000000000010658e-01 2.500000000000011102e-01 2.500000000000004389e-03
2.500000000000011102e-01 2.500000000000011102e-01 0.000000000000000000e+00
3.000000000000011546e-01 2.500000000000011102e-01 2.500000000000004389e-03
3.500000000000011990e-01 2.500000000000011102e-01 1.000000000000001756e-02
4.000000000000012434e-01 2.500000000000011102e-01 2.250000000000004080e-02
4.500000000000012879e-01 2.500000000000011102e-01 4.000000000000007022e-02
5.000000000000013323e-01 2.500000000000011102e-01 6.250000000000011102e-02
5.500000000000013767e-01 2.500000000000011102e-01 9.000000000000016320e-02
6.000000000000014211e-01 2.500000000000011102e-01 1.225000000000002198e-01
6.500000000000014655e-01 2.500000000000011102e-01 1.600000000000002809e-01
7.000000000000015099e-01 2.500000000000011102e-01 2.025000000000003464e-01
7.500000000000015543e-01 2.500000000000011102e-01 2.500000000000004441e-01
8.000000000000015987e-01 2.500000000000011102e-01 3.025000000000005462e-01
8.500000000000016431e-01 2.500000000000011102e-01 3.600000000000006528e-01
9.000000000000016875e-01 2.500000000000011102e-01 4.225000000000007638e-01
9.500000000000017319e-01 2.500000000000011102e-01 4.900000000000008793e-01
-1.000000000000000000e+00 3.000000000000011546e-01 1.690000000000003055e+00
-9.499999999999999556e-01 3.000000000000011546e-01 1.562500000000002887e+00
-8.999999999999999112e-01 3.000000000000011546e-01 1.440000000000002611e+00
-8.499999999999998668e-01 3.000000000000011546e-01 1.322500000000002451e+00
-7.999999999999998224e-01 3.000000000000011546e-01 1.210000000000002185e+00
-7.499999999999997780e-01 3.000000000000011546e-01 1.102500000000002034e+00
-6.999999999999997335e-01 3.000000000000011546e-01 1.000000000000001776e+00
-6.499999999999996891e-01 3.000000000000011546e-01 9.025000000000016342e-01
-5.999999999999996447e-01 3.000000000000011546e-01 8.100000000000013856e-01
-5.499999999999996003e-01 3.000000000000011546e-01 7.225000000000012523e-01
-4.999999999999995559e-01 3.000000000000011546e-01 6.400000000000011235e-01
-4.499999999999995115e-01 3.000000000000011546e-01 5.625000000000009992e-01
-3.999999999999994671e-01 3.000000000000011546e-01 4.900000000000008793e-01
-3.499999999999994227e-01 3.000000000000011546e-01 4.225000000000007638e-01
-2.999999999999993783e-01 3.000000000000011546e-01 3.600000000000006528e-01
-2.499999999999993339e-01 3.000000000000011546e-01 3.025000000000005462e-01
-1.999999999999992895e-01 3.000000000000011546e-01 2.500000000000004441e-01
-1.499999999999992450e-01 3.000000000000011546e-01 2.025000000000003464e-01
-9.999999999999920064e-02 3.000000000000011546e-01 1.600000000000002809e-01
-4.999999999999915623e-02 3.000000000000011546e-01 1.225000000000002198e-01
8.881784197001252323e-16 3.000000000000011546e-01 9.000000000000016320e-02
5.000000000000093259e-02 3.000000000000011546e-01 6.250000000000011102e-02
1.000000000000009770e-01 3.000000000000011546e-01 4.000000000000007022e-02
1.500000000000010214e-01 3.000000000000011546e-01 2.250000000000004080e-02
2.000000000000010658e-01 3.000000000000011546e-01 1.000000000000001756e-02
2.500000000000011102e-01 3.000000000000011546e-01 2.500000000000004389e-03
3.000000000000011546e-01 3.000000000000011546e-01 0.000000000000000000e+00
3.500000000000011990e-01 3.000000000000011546e-01 2.500000000000004389e-03
4.000000000000012434e-01 3.000000000000011546e-01 1.000000000000001756e-02
4.500000000000012879e-01 3.000000000000011546e-01 2.250000000000004080e-02
5.000000000000013323e-01 3.000000000000011546e-01 4.000000000000007022e-02
5.500000000000013767e-01 3.000000000000011546e-01 6.250000000000011102e-02
6.000000000000014211e-01 3.000000000000011546e-01 9.000000000000016320e-02
6.500000000000014655e-01 3.000000000000011546e-01 1.225000000000002198e-01
7.000000000000015099e-01 3.000000000000011546e-01 1.600000000000002809e-01
7.500000000000015543e-01 3.000000000000011546e-01 2.025000000000003464e-01
8.000000000000015987e-01 3.000000000000011546e-01 2.500000000000004441e-01
8.500000000000016431e-01 3.000000000000011546e-01 3.025000000000005462e-01
9.000000000000016875e-01 3.000000000000011546e-01 3.600000000000006528e-01
9.500000000000017319e-01 3.000000000000011546e-01 4.225000000000007638e-01
-1.000000000000000000e+00 3.500000000000011990e-01 1.822500000000003340e+00
-9.499999999999999556e-01 3.500000000000011990e-01 1.690000000000003055e+00
-8.999999999999999112e-01 3.500000000000011990e-01 1.562500000000002887e+00
-8.499999999999998668e-01 3.500000000000011990e-01 1.440000000000002611e+00
-7.999999999999998224e-01 3.500000000000011990e-01 1.322500000000002451e+00
-7.499999999999997780e-01 3.500000000000011990e-01 1.210000000000002185e+00
-6.999999999999997335e-01 3.500000000000011990e-01 1.102500000000002034e+00
-6.499999999999996891e-01 3.500000000000011990e-01 1.000000000000001776e+00
-5.999999999999996447e-01 3.500000000000011990e-01 9.025000000000016342e-01
-5.499999999999996003e-01 3.500000000000011990e-01 8.100000000000013856e-01
-4.999999999999995559e-01 3.500000000000011990e-01 7.225000000000012523e-01
-4.499999999999995115e-01 3.500000000000011990e-01 6.400000000000011235e-01
-3.999999999999994671e-01 3.500000000000011990e-01 5.625000000000009992e-01
-3.499999999999994227e-01 3.500000000000011990e-01 4.900000000000008793e-01
-2.999999999999993783e-01 3.500000000000011990e-01 4.225000000000007638e-01
-2.499999999999993339e-01 3.500000000000011990e-01 3.600000000000006528e-01
-1.999999999999992895e-01 3.500000000000011990e-01 3.025000000000005462e-01
-1.499999999999992450e-01 3.500000000000011990e-01 2.500000000000004441e-01
-9.999999999999920064e-02 3.500000000000011990e-01 2.025000000000003464e-01
-4.999999999999915623e-02 3.500000000000011990e-01 1.600000000000002809e-01
8.881784197001252323e-16 3.500000000000011990e-01 1.225000000000002198e-01
5.000000000000093259e-02 3.500000000000011990e-01 9.000000000000016320e-02
1.000000000000009770e-01 3.500000000000011990e-01 6.250000000000011102e-02
1.500000000000010214e-01 3.500000000000011990e-01 4.000000000000007022e-02
2.000000000000010658e-01 3.500000000000011990e-01 2.250000000000004080e-02
2.500000000000011102e-01 3.500000000000011990e-01 1.000000000000001756e-02
3.000000000000011546e-01 3.500000000000011990e-01 2.500000000000004389e-03
3.500000000000011990e-01 3.500000000000011990e-01 0.000000000000000000e+00
4.000000000000012434e-01 3.500000000000011990e-01 2.500000000000004389e-03
4.500000000000012879e-01 3.500000000000011990e-01 1.000000000000001756e-02
5.000000000000013323e-01 3.500000000000011990e-01 2.250000000000004080e-02
5.500000000000013767e-01 3.500000000000011990e-01 4.000000000000007022e-02
6.000000000000014211e-01 3.500000000000011990e-01 6.250000000000011102e-02
6.500000000000014655e-01 3.500000000000011990e-01 9.000000000000016320e-02
7.000000000000015099e-01 3.500000000000011990e-01 1.225000000000002198e-01
7.500000000000015543e-01 3.500000000000011990e-01 1.600000000000002809e-01
8.000000000000015987e-01 3.500000000000011990e-01 2.025000000000003464e-01
8.500000000000016431e-01 3.500000000000011990e-01 2.500000000000004441e-01
9.000000000000016875e-01 3.500000000000011990e-01 3.025000000000005462e-01
9.500000000000017319e-01 3.500000000000011990e-01 3.600000000000006528e-01
-1.000000000000000000e+00 4.000000000000012434e-01 1.960000000000003517e+00
-9.499999999999999556e-01 4.000000000000012434e-01 1.822500000000003340e+00
-8.999999999999999112e-01 4.000000000000012434e-01 1.690000000000003055e+00
-8.499999999999998668e-01 4.000000000000012434e-01 1.562500000000002887e+00
-7.999999999999998224e-01 4.000000000000012434e-01 1.440000000000002611e+00
-7.499999999999997780e-01 4.000000000000012434e-01 1.322500000000002451e+00
-6.999999999999997335e-01 4.000000000000012434e-01 1.210000000000002185e+00
-6.499999999999996891e-01 4.000000000000012434e-01 1.102500000000002034e+00
-5.999999999999996447e-01 4.000000000000012434e-01 1.000000000000001776e+00
-5.499999999999996003e-01 4.000000000000012434e-01 9.025000000000016342e-01
-4.999999999999995559e-01 4.000000000000012434e-01 8.100000000000013856e-01
-4.499999999999995115e-01 4.000000000000012434e-01 7.225000000000012523e-01
-3.999999999999994671e-01 4.000000000000012434e-01 6.400000000000011235e-01
-3.499999999999994227e-01 4.000000000000012434e-01 5.625000000000009992e-01
-2.999999999999993783e-01 4.000000000000012434e-01 4.900000000000008793e-01
-2.499999999999993339e-01 4.000000000000012434e-01 4.225000000000007638e-01
-1.999999999999992895e-01 4.000000000000012434e-01 3.600000000000006528e-01
-1.499999999999992450e-01 4.000000000000012434e-01 3.025000000000005462e-01
-9.999999999999920064e-02 4.000000000000012434e-01 2.500000000000004441e-01
-4.999999999999915623e-02 4.000000000000012434e-01 2.025000000000003464e-01
8.881784197001252323e-16 4.000000000000012434e-01 1.600000000000002809e-01
5.000000000000093259e-02 4.000000000000012434e-01 1.225000000000002198e-01
1.000000000000009770e-01 4.000000000000012434e-01 9.000000000000016320e-02
1.500000000000010214e-01 4.000000000000012434e-01 6.250000000000011102e-02
2.000000000000010658e-01 4.000000000000012434e-01 4.000000000000007022e-02
2.500000000000011102e-01 4.000000000000012434e-01 2.250000000000004080e-02
3.000000000000011546e-01 4.000000000000012434e-01 1.000000000000001756e-02
3.500000000000011990e-01 4.000000000000012434e-01 2.500000000000004389e-03
4.000000000000012434e-01 4.000000000000012434e-01 0.000000000000000000e+00
4.500000000000012879e-01 4.000000000000012434e-01 2.500000000000004389e-03
5.000000000000013323e-01 4.000000000000012434e-01 1.000000000000001756e-02
5.500000000000013767e-01 4.000000000000012434e-01 2.250000000000004080e-02
6.000000000000014211e-01 4.000000000000012434e-01 4.000000000000007022e-02
6.500000000000014655e-01 4.000000000000012434e-01 6.250000000000011102e-02
7.000000000000015099e-01 4.000000000000012434e-01 9.000000000000016320e-02
7.500000000000015543e-01 4.000000000000012434e-01 1.225000000000002198e-01
8.000000000000015987e-01 4.000000000000012434e-01 1.600000000000002809e-01
8.500000000000016431e-01 4.000000000000012434e-01 2.025000000000003464e-01
9.000000000000016875e-01 4.000000000000012434e-01 2.500000000000004441e-01
9.500000000000017319e-01 4.000000000000012434e-01 3.025000000000005462e-01
-1.000000000000000000e+00 4.500000000000012879e-01 2.102500000000003588e+00
-9.499999999999999556e-01 4.500000000000012879e-01 1.960000000000003517e+00
-8.999999999999999112e-01 4.500000000000012879e-01 1.822500000000003340e+00
-8.499999999999998668e-01 4.500000000000012879e-01 1.690000000000003055e+00
-7.999999999999998224e-01 4.500000000000012879e-01 1.562500000000002887e+00
-7.499999999999997780e-01 4.500000000000012879e-01 1.440000000000002611e+00
-6.999999999999997335e-01 4.500000000000012879e-01 1.322500000000002451e+00
-6.499999999999996891e-01 4.500000000000012879e-01 1.210000000000002185e+00
-5.999999999999996447e-01 4.500000000000012879e-01 1.102500000000002034e+00
-5.499999999999996003e-01 4.500000000000012879e-01 1.000000000000001776e+00
-4.999999999999995559e-01 4.500000000000012879e-01 9.025000000000016342e-01
-4.499999999999995115e-01 4.500000000000012879e-01 8.100000000000013856e-01
-3.999999999999994671e-01 4.500000000000012879e-01 7.225000000000012523e-01
-3.499999999999994227e-01 4.500000000000012879e-01 6.400000000000011235e-01
-2.999999999999993783e-01 4.500000000000012879e-01 5.625000000000009992e-01
-2.499999999999993339e-01 4.500000000000012879e-01 4.900000000000008793e-01
-1.999999999999992895e-01 4.500000000000012879e-01 4.225000000000007638e-01
-1.499999999999992450e-01 4.500000000000012879e-01 3.600000000000006528e-01
-9.999999999999920064e-02 4.500000000000012879e-01 3.025000000000005462e-01
-4.999999999999915623e-02 4.500000000000012879e-01 2.500000000000004441e-01
8.881784197001252323e-16 4.500000000000012879e-01 2.025000000000003464e-01
5.000000000000093259e-02 4.500000000000012879e-01 1.600000000000002809e-01
1.000000000000009770e-01 4.500000000000012879e-01 1.225000000000002198e-01
1.500000000000010214e-01 4.500000000000012879e-01 9.000000000000016320e-02
2.000000000000010658e-01 4.500000000000012879e-01 6.250000000000011102e-02
2.500000000000011102e-01 4.500000000000012879e-01 4.000000000000007022e-02
3.000000000000011546e-01 4.500000000000012879e-01 2.250000000000004080e-02
3.500000000000011990e-01 4.500000000000012879e-01 1.000000000000001756e-02
4.000000000000012434e-01 4.500000000000012879e-01 2.500000000000004389e-03
4.500000000000012879e-01 4.500000000000012879e-01 0.000000000000000000e+00
5.000000000000013323e-01 4.500000000000012879e-01 2.500000000000004389e-03
5.500000000000013767e-01 4.500000000000012879e-01 1.000000000000001756e-02
6.000000000000014211e-01 4.500000000000012879e-01 2.250000000000004080e-02
6.500000000000014655e-01 4.500000000000012879e-01 4.000000000000007022e-02
7.000000000000015099e-01 4.500000000000012879e-01 6.250000000000011102e-02
7.500000000000015543e-01 4.500000000000012879e-01 9.000000000000016320e-02
8.000000000000015987e-01 4.500000000000012879e-01 1.225000000000002198e-01
8.500000000000016431e-01 4.500000000000012879e-01 1.600000000000002809e-01
9.000000000000016875e-01 4.500000000000012879e-01 2.025000000000003464e-01
9.500000000000017319e-01 4.500000000000012879e-01 2.500000000000004441e-01
-1.000000000000000000e+00 5.000000000000013323e-01 2.250000000000003997e+00
-9.499999999999999556e-01 5.000000000000013323e-01 2.102500000000003588e+00
-8.999999999999999112e-01 5.000000000000013323e-01 1.960000000000003517e+00
-8.499999999999998668e-01 5.000000000000013323e-01 1.822500000000003340e+00
-7.999999999999998224e-01 5.000000000000013323e-01 1.690000000000003055e+00
-7.499999999999997780e-01 5.000000000000013323e-01 1.562500000000002887e+00
-6.999999999999997335e-01 5.000000000000013323e-01 1.440000000000002611e+00
-6.499999999999996891e-01 5.000000000000013323e-01 1.322500000000002451e+00
-5.999999999999996447e-01 5.000000000000013323e-01 1.210000000000002185e+00
-5.499999999999996003e-01 5.000000000000013323e-01 1.102500000000002034e+00
-4.999999999999995559e-01 5.000000000000013323e-01 1.000000000000001776e+00
-4.499999999999995115e-01 5.000000000000013323e-01 9.025000000000016342e-01
-3.999999999999994671e-01 5.000000000000013323e-01 8.100000000000013856e-01
-3.499999999999994227e-01 5.000000000000013323e-01 7.225000000000012523e-01
-2.999999999999993783e-01 5.000000000000013323e-01 6.400000000000011235e-01
-2.499999999999993339e-01 5.000000000000013323e-01 5.625000000000009992e-01
-1.999999999999992895e-01 5.000000000000013323e-01 4.900000000000008793e-01
-1.499999999999992450e-01 5.000000000000013323e-01 4.225000000000007638e-01
-9.999999999999920064e-02 5.000000000000013323e-01 3.600000000000006528e-01
-4.999999999999915623e-02 5.000000000000013323e-01 3.025000000000005462e-01
8.881784197001252323e-16 5.000000000000013323e-01 2.500000000000004441e-01
5.000000000000093259e-02 5.000000000000013323e-01 2.025000000000003464e-01
1.000000000000009770e-01 5.000000000000013323e-01 1.600000000000002809e-01
1.500000000000010214e-01 5.000000000000013323e-01 1.225000000000002198e-01
2.000000000000010658e-01 5.000000000000013323e-01 9.000000000000016320e-02
2.500000000000011102e-01 5.000000000000013323e-01 6.250000000000011102e-02
3.000000000000011546e-01 5.000000000000013323e-01 4.000000000000007022e-02
3.500000000000011990e-01 5.000000000000013323e-01 2.250000000000004080e-02
4.000000000000012434e-01 5.000000000000013323e-01 1.000000000000001756e-02
4.500000000000012879e-01 5.000000000000013323e-01 2.500000000000004389e-03
5.000000000000013323e-01 5.000000000000013323e-01 0.000000000000000000e+00
5.500000000000013767e-01 5.000000000000013323e-01 2.500000000000004389e-03
6.000000000000014211e-01 5.000000000000013323e-01 1.000000000000001756e-02
6.500000000000014655e-01 5.000000000000013323e-01 2.250000000000004080e-02
7.000000000000015099e-01 5.000000000000013323e-01 4.000000000000007022e-02
7.500000000000015543e-01 5.000000000000013323e-01 6.250000000000011102e-02
8.000000000000015987e-01 5.000000000000013323e-01 9.000000000000016320e-02
8.500000000000016431e-01 5.000000000000013323e-01 1.225000000000002198e-01
9.000000000000016875e-01 5.000000000000013323e-01 1.600000000000002809e-01
9.500000000000017319e-01 5.000000000000013323e-01 2.025000000000003464e-01
-1.000000000000000000e+00 5.500000000000013767e-01 2.402500000000004299e+00
-9.499999999999999556e-01 5.500000000000013767e-01 2.250000000000003997e+00
-8.999999999999999112e-01 5.500000000000013767e-01 2.102500000000003588e+00
-8.499999999999998668e-01 5.500000000000013767e-01 1.960000000000003517e+00
-7.999999999999998224e-01 5.500000000000013767e-01 1.822500000000003340e+00
-7.499999999999997780e-01 5.500000000000013767e-01 1.690000000000003055e+00
-6.999999999999997335e-01 5.500000000000013767e-01 1.562500000000002887e+00
-6.499999999999996891e-01 5.500000000000013767e-01 1.440000000000002611e+00
-5.999999999999996447e-01 5.500000000000013767e-01 1.322500000000002451e+00
-5.499999999999996003e-01 5.500000000000013767e-01 1.210000000000002185e+00
-4.999999999999995559e-01 5.500000000000013767e-01 1.102500000000002034e+00
-4.499999999999995115e-01 5.500000000000013767e-01 1.000000000000001776e+00
-3.999999999999994671e-01 5.500000000000013767e-01 9.025000000000016342e-01
-3.499999999999994227e-01 5.500000000000013767e-01 8.100000000000013856e-01
-2.999999999999993783e-01 5.500000000000013767e-01 7.225000000000012523e-01
-2.499999999999993339e-01 5.500000000000013767e-01 6.400000000000011235e-01
-1.999999999999992895e-01 5.500000000000013767e-01 5.625000000000009992e-01
-1.499999999999992450e-01 5.500000000000013767e-01 4.900000000000008793e-01
-9.999999999999920064e-02 5.500000000000013767e-01 4.225000000000007638e-01
-4.999999999999915623e-02 5.500000000000013767e-01 3.600000000000006528e-01
8.881784197001252323e-16 5.500000000000013767e-01 3.025000000000005462e-01
5.000000000000093259e-02 5.500000000000013767e-01 2.500000000000004441e-01
1.000000000000009770e-01 5.500000000000013767e-01 2.025000000000003464e-01
1.500000000000010214e-01 5.500000000000013767e-01 1.600000000000002809e-01
2.000000000000010658e-01 5.500000000000013767e-01 1.225000000000002198e-01
2.500000000000011102e-01 5.500000000000013767e-01 9.000000000000016320e-02
3.000000000000011546e-01 5.500000000000013767e-01 6.250000000000011102e-02
3.500000000000011990e-01 5.500000000000013767e-01 4.000000000000007022e-02
4.000000000000012434e-01 5.500000000000013767e-01 2.250000000000004080e-02
4.500000000000012879e-01 5.500000000000013767e-01 1.000000000000001756e-02
5.000000000000013323e-01 5.500000000000013767e-01 2.500000000000004389e-03
5.500000000000013767e-01 5.500000000000013767e-01 0.000000000000000000e+00
6.000000000000014211e-01 5.500000000000013767e-01 2.500000000000004389e-03
6.500000000000014655e-01 5.500000000000013767e-01 1.000000000000001756e-02
7.000000000000015099e-01 5.500000000000013767e-01 2.250000000000004080e-02
7.500000000000015543e-01 5.500000000000013767e-01 4.000000000000007022e-02
8.000000000000015987e-01 5.500000000000013767e-01 6.250000000000011102e-02
8.500000000000016431e-01 5.500000000000013767e-01 9.000000000000016320e-02
9.000000000000016875e-01 5.500000000000013767e-01 1.225000000000002198e-01
9.500000000000017319e-01 5.500000000000013767e-01 1.600000000000002809e-01
-1.000000000000000000e+00 6.000000000000014211e-01 2.560000000000004494e+00
-9.499999999999999556e-01 6.000000000000014211e-01 2.402500000000004299e+00
-8.999999999999999112e-01 6.000000000000014211e-01 2.250000000000003997e+00
-8.499999999999998668e-01 6.000000000000014211e-01 2.102500000000003588e+00
-7.999999999999998224e-01 6.000000000000014211e-01 1.960000000000003517e+00
-7.499999999999997780e-01 6.000000000000014211e-01 1.822500000000003340e+00
-6.999999999999997335e-01 6.000000000000014211e-01 1.690000000000003055e+00
-6.499999999999996891e-01 6.000000000000014211e-01 1.562500000000002887e+00
-5.999999999999996447e-01 6.000000000000014211e-01 1.440000000000002611e+00
-5.499999999999996003e-01 6.000000000000014211e-01 1.322500000000002451e+00
-4.999999999999995559e-01 6.000000000000014211e-01 1.210000000000002185e+00
-4.499999999999995115e-01 6.000000000000014211e-01 1.102500000000002034e+00
-3.999999999999994671e-01 6.000000000000014211e-01 1.000000000000001776e+00
-3.499999999999994227e-01 6.000000000000014211e-01 9.025000000000016342e-01
-2.999999999999993783e-01 6.000000000000014211e-01 8.100000000000013856e-01
-2.499999999999993339e-01 6.000000000000014211e-01 7.225000000000012523e-01
-1.999999999999992895e-01 6.000000000000014211e-01 6.400000000000011235e-01
-1.499999999999992450e-01 6.000000000000014211e-01 5.625000000000009992e-01
-9.999999999999920064e-02 6.000000000000014211e-01 4.900000000000008793e-01
-4.999999999999915623e-02 6.000000000000014211e-01 4.225000000000007638e-01
8.881784197001252323e-16 6.000000000000014211e-01 3.600000000000006528e-01
5.000000000000093259e-02 6.000000000000014211e-01 3.025000000000005462e-01
1.000000000000009770e-01 6.000000000000014211e-01 2.500000000000004441e-01
1.500000000000010214e-01 6.000000000000014211e-01 2.025000000000003464e-01
2.000000000000010658e-01 6.000000000000014211e-01 1.600000000000002809e-01
2.500000000000011102e-01 6.000000000000014211e-01 1.225000000000002198e-01
3.000000000000011546e-01 6.000000000000014211e-01 9.000000000000016320e-02
3.500000000000011990e-01 6.000000000000014211e-01 6.250000000000011102e-02
4.000000000000012434e-01 6.000000000000014211e-01 4.000000000000007022e-02
4.500000000000012879e-01 6.000000000000014211e-01 2.250000000000004080e-02
5.000000000000013323e-01 6.000000000000014211e-01 1.000000000000001756e-02
5.500000000000013767e-01 6.000000000000014211e-01 2.500000000000004389e-03
6.000000000000014211e-01 6.000000000000014211e-01 0.000000000000000000e+00
6.500000000000014655e-01 6.000000000000014211e-01 2.500000000000004389e-03
7.000000000000015099e-01 6.000000000000014211e-01 1.000000000000001756e-02
7.500000000000015543e-01 6.000000000000014211e-01 2.250000000000004080e-02
8.000000000000015987e-01 6.000000000000014211e-01 4.000000000000007022e-02
8.500000000000016431e-01 6.000000000000014211e-01 6.250000000000011102e-02
9.000000000000016875e-01 6.000000000000014211e-01 9.000000000000016320e-02
9.500000000000017319e-01 6.000000000000014211e-01 1.225000000000002198e-01
-1.000000000000000000e+00 6.500000000000014655e-01 2.722500000000005027e+00
-9.499999999999999556e-01 6.500000000000014655e-01 2.560000000000004494e+00
-8.999999999999999112e-01 6.500000000000014655e-01 2.402500000000004299e+00
-8.499999999999998668e-01 6.500000000000014655e-01 2.250000000000003997e+00
-7.999999999999998224e-01 6.500000000000014655e-01 2.102500000000003588e+00
-7.499999999999997780e-01 6.500000000000014655e-01 1.960000000000003517e+00
-6.999999999999997335e-01 6.500000000000014655e-01 1.822500000000003340e+00
-6.499999999999996891e-01 6.500000000000014655e-01 1.690000000000003055e+00
-5.999999999999996447e-01 6.500000000000014655e-01 1.562500000000002887e+00
-5.499999999999996003e-01 6.500000000000014655e-01 1.440000000000002611e+00
-4.999999999999995559e-01 6.500000000000014655e-01 1.322500000000002451e+00
-4.499999999999995115e-01 6.500000000000014655e-01 1.210000000000002185e+00
-3.999999999999994671e-01 6.500000000000014655e-01 1.102500000000002034e+00
-3.499999999999994227e-01 6.500000000000014655e-01 1.000000000000001776e+00
-2.999999999999993783e-01 6.500000000000014655e-01 9.025000000000016342e-01
-2.499999999999993339e-01 6.500000000000014655e-01 8.100000000000013856e-01
-1.999999999999992895e-01 6.500000000000014655e-01 7.225000000000012523e-01
-1.499999999999992450e-01 6.500000000000014655e-01 6.400000000000011235e-01
-9.999999999999920064e-02 6.500000000000014655e-01 5.625000000000009992e-01
-4.999999999999915623e-02 6.500000000000014655e-01 4.900000000000008793e-01
8.881784197001252323e-16 6.500000000000014655e-01 4.225000000000007638e-01
5.000000000000093259e-02 6.500000000000014655e-01 3.600000000000006528e-01
1.000000000000009770e-01 6.500000000000014655e-01 3.025000000000005462e-01
1.500000000000010214e-01 6.500000000000014655e-01 2.500000000000004441e-01
2.000000000000010658e-01 6.500000000000014655e-01 2.025000000000003464e-01
2.500000000000011102e-01 6.500000000000014655e-01 1.600000000000002809e-01
3.000000000000011546e-01 6.500000000000014655e-01 1.225000000000002198e-01
3.500000000000011990e-01 6.500000000000014655e-01 9.000000000000016320e-02
4.000000000000012434e-01 6.500000000000014655e-01 6.250000000000011102e-02
4.500000000000012879e-01 6.500000000000014655e-01 4.000000000000007022e-02
5.000000000000013323e-01 6.500000000000014655e-01 2.250000000000004080e-02
5.500000000000013767e-01 6.500000000000014655e-01 1.000000000000001756e-02
6.000000000000014211e-01 6.500000000000014655e-01 2.500000000000004389e-03
6.500000000000014655e-01 6.500000000000014655e-01 0.000000000000000000e+00
7.000000000000015099e-01 6.500000000000014655e-01 2.500000000000004389e-03
7.500000000000015543e-01 6.500000000000014655e-01 1.000000000000001756e-02
8.000000000000015987e-01 6.500000000000014655e-01 2.250000000000004080e-02
8.500000000000016431e-01 6.500000000000014655e-01 4.000000000000007022e-02
9.000000000000016875e-01 6.500000000000014655e-01 6.250000000000011102e-02
9.500000000000017319e-01 6.500000000000014655e-01 9.000000000000016320e-02
-1.000000000000000000e+00 7.000000000000015099e-01 2.890000000000005009e+00
-9.499999999999999556e-01 7.000000000000015099e-01 2.722500000000005027e+00
-8.999999999999999112e-01 7.000000000000015099e-01 2.560000000000004494e+00
-8.499999999999998668e-01 7.000000000000015099e-01 2.402500000000004299e+00
-7.999999999999998224e-01 7.000000000000015099e-01 2.250000000000003997e+00
-7.499999999999997780e-01 7.000000000000015099e-01 2.102500000000003588e+00
-6.999999999999997335e-01 7.000000000000015099e-01 1.960000000000003517e+00
-6.499999999999996891e-01 7.000000000000015099e-01 1.822500000000003340e+00
-5.999999999999996447e-01 7.000000000000015099e-01 1.690000000000003055e+00
-5.499999999999996003e-01 7.000000000000015099e-01 1.562500000000002887e+00
-4.999999999999995559e-01 7.000000000000015099e-01 1.440000000000002611e+00
-4.499999999999995115e-01 7.000000000000015099e-01 1.322500000000002451e+00
-3.999999999999994671e-01 7.000000000000015099e-01 1.210000000000002185e+00
-3.499999999999994227e-01 7.000000000000015099e-01 1.102500000000002034e+00
-2.999999999999993783e-01 7.000000000000015099e-01 1.000000000000001776e+00
-2.499999999999993339e-01 7.000000000000015099e-01 9.025000000000016342e-01
-1.999999999999992895e-01 7.000000000000015099e-01 8.100000000000013856e-01
-1.499999999999992450e-01 7.000000000000015099e-01 7.225000000000012523e-01
-9.999999999999920064e-02 7.000000000000015099e-01 6.400000000000011235e-01
-4.999999999999915623e-02 7.000000000000015099e-01 5.625000000000009992e-01
8.881784197001252323e-16 7.000000000000015099e-01 4.900000000000008793e-01
5.000000000000093259e-02 7.000000000000015099e-01 4.225000000000007638e-01
1.000000000000009770e-01 7.000000000000015099e-01 3.600000000000006528e-01
1.500000000000010214e-01 7.000000000000015099e-01 3.025000000000005462e-01
2.000000000000010658e-01 7.000000000000015099e-01 2.500000000000004441e-01
2.500000000000011102e-01 7.000000000000015099e-01 2.025000000000003464e-01
3.000000000000011546e-01 7.000000000000015099e-01 1.600000000000002809e-01
3.500000000000011990e-01 7.000000000000015099e-01 1.225000000000002198e-01
4.000000000000012434e-01 7.000000000000015099e-01 9.000000000000016320e-02
4.500000000000012879e-01 7.000000000000015099e-01 6.250000000000011102e-02
5.000000000000013323e-01 7.000000000000015099e-01 4.000000000000007022e-02
5.500000000000013767e-01 7.000000000000015099e-01 2.250000000000004080e-02
6.000000000000014211e-01 7.000000000000015099e-01 1.000000000000001756e-02
6.500000000000014655e-01 7.000000000000015099e-01 2.500000000000004389e-03
7.000000000000015099e-01 7.000000000000015099e-01 0.000000000000000000e+00
7.500000000000015543e-01 7.000000000000015099e-01 2.500000000000004389e-03
8.000000000000015987e-01 7.000000000000015099e-01 1.000000000000001756e-02
8.500000000000016431e-01 7.000000000000015099e-01 2.250000000000004080e-02
9.000000000000016875e-01 7.000000000000015099e-01 4.000000000000007022e-02
9.500000000000017319e-01 7.000000000000015099e-01 6.250000000000011102e-02
-1.000000000000000000e+00 7.500000000000015543e-01 3.062500000000005329e+00
-9.499999999999999556e-01 7.500000000000015543e-01 2.890000000000005009e+00
-8.999999999999999112e-01 7.500000000000015543e-01 2.722500000000005027e+00
-8.499999999999998668e-01 7.500000000000015543e-01 2.560000000000004494e+00
-7.999999999999998224e-01 7.500000000000015543e-01 2.402500000000004299e+00
-7.499999999999997780e-01 7.500000000000015543e-01 2.250000000000003997e+00
-6.999999999999997335e-01 7.500000000000015543e-01 2.102500000000003588e+00
-6.499999999999996891e-01 7.500000000000015543e-01 1.960000000000003517e+00
-5.999999999999996447e-01 7.500000000000015543e-01 1.822500000000003340e+00
-5.499999999999996003e-01 7.500000000000015543e-01 1.690000000000003055e+00
-4.999999999999995559e-01 7.500000000000015543e-01 1.562500000000002887e+00
-4.499999999999995115e-01 7.500000000000015543e-01 1.440000000000002611e+00
-3.999999999999994671e-01 7.500000000000015543e-01 1.322500000000002451e+00
-3.499999999999994227e-01 7.500000000000015543e-01 1.210000000000002185e+00
-2.999999999999993783e-01 7.500000000000015543e-01 1.102500000000002034e+00
-2.499999999999993339e-01 7.500000000000015543e-01 1.000000000000001776e+00
-1.999999999999992895e-01 7.500000000000015543e-01 9.025000000000016342e-01
-1.499999999999992450e-01 7.500000000000015543e-01 8.100000000000013856e-01
-9.999999999999920064e-02 7.500000000000015543e-01 7.225000000000012523e-01
-4.999999999999915623e-02 7.500000000000015543e-01 6.400000000000011235e-01
8.881784197001252323e-16 7.500000000000015543e-01 5.625000000000009992e-01
5.000000000000093259e-02 7.500000000000015543e-01 4.900000000000008793e-01
1.000000000000009770e-01 7.500000000000015543e-01 4.225000000000007638e-01
1.500000000000010214e-01 7.500000000000015543e-01 3.600000000000006528e-01
2.000000000000010658e-01 7.500000000000015543e-01 3.025000000000005462e-01
2.500000000000011102e-01 7.500000000000015543e-01 2.500000000000004441e-01
3.000000000000011546e-01 7.500000000000015543e-01 2.025000000000003464e-01
3.500000000000011990e-01 7.500000000000015543e-01 1.600000000000002809e-01
4.000000000000012434e-01 7.500000000000015543e-01 1.225000000000002198e-01
4.500000000000012879e-01 7.500000000000015543e-01 9.000000000000016320e-02
5.000000000000013323e-01 7.500000000000015543e-01 6.250000000000011102e-02
5.500000000000013767e-01 7.500000000000015543e-01 4.000000000000007022e-02
6.000000000000014211e-01 7.500000000000015543e-01 2.250000000000004080e-02
6.500000000000014655e-01 7.500000000000015543e-01 1.000000000000001756e-02
7.000000000000015099e-01 7.500000000000015543e-01 2.500000000000004389e-03
7.500000000000015543e-01 7.500000000000015543e-01 0.000000000000000000e+00
8.000000000000015987e-01 7.500000000000015543e-01 2.500000000000004389e-03
8.500000000000016431e-01 7.500000000000015543e-01 1.000000000000001756e-02
9.000000000000016875e-01 7.500000000000015543e-01 2.250000000000004080e-02
9.500000000000017319e-01 7.500000000000015543e-01 4.000000000000007022e-02
-1.000000000000000000e+00 8.000000000000015987e-01 3.240000000000005542e+00
-9.499999999999999556e-01 8.000000000000015987e-01 3.062500000000005329e+00
-8.999999999999999112e-01 8.000000000000015987e-01 2.890000000000005009e+00
-8.499999999999998668e-01 8.000000000000015987e-01 2.722500000000005027e+00
-7.999999999999998224e-01 8.000000000000015987e-01 2.560000000000004494e+00
-7.499999999999997780e-01 8.000000000000015987e-01 2.402500000000004299e+00
-6.999999999999997335e-01 8.000000000000015987e-01 2.250000000000003997e+00
-6.499999999999996891e-01 8.000000000000015987e-01 2.102500000000003588e+00
-5.999999999999996447e-01 8.000000000000015987e-01 1.960000000000003517e+00
-5.499999999999996003e-01 8.000000000000015987e-01 1.822500000000003340e+00
-4.999999999999995559e-01 8.000000000000015987e-01 1.690000000000003055e+00
-4.499999999999995115e-01 8.000000000000015987e-01 1.562500000000002887e+00
-3.999999999999994671e-01 8.000000000000015987e-01 1.440000000000002611e+00
-3.499999999999994227e-01 8.000000000000015987e-01 1.322500000000002451e+00
-2.999999999999993783e-01 8.000000000000015987e-01 1.210000000000002185e+00
-2.499999999999993339e-01 8.000000000000015987e-01 1.102500000000002034e+00
-1.999999999999992895e-01 8.000000000000015987e-01 1.000000000000001776e+00
-1.499999999999992450e-01 8.000000000000015987e-01 9.025000000000016342e-01
-9.999999999999920064e-02 8.000000000000015987e-01 8.100000000000013856e-01
-4.999999999999915623e-02 8.000000000000015987e-01 7.225000000000012523e-01
8.881784197001252323e-16 8.000000000000015987e-01 6.400000000000011235e-01
5.000000000000093259e-02 8.000000000000015987e-01 5.625000000000009992e-01
1.000000000000009770e-01 8.000000000000015987e-01 4.900000000000008793e-01
1.500000000000010214e-01 8.000000000000015987e-01 4.225000000000007638e-01
2.000000000000010658e-01 8.000000000000015987e-01 3.600000000000006528e-01
2.500000000000011102e-01 8.000000000000015987e-01 3.025000000000005462e-01
3.000000000000011546e-01 8.000000000000015987e-01 2.500000000000004441e-01
3.500000000000011990e-01 8.000000000000015987e-01 2.025000000000003464e-01
4.000000000000012434e-01 8.000000000000015987e-01 1.600000000000002809e-01
4.500000000000012879e-01 8.000000000000015987e-01 1.225000000000002198e-01
5.000000000000013323e-01 8.000000000000015987e-01 9.000000000000016320e-02
5.500000000000013767e-01 8.000000000000015987e-01 6.250000000000011102e-02
6.000000000000014211e-01 8.000000000000015987e-01 4.000000000000007022e-02
6.500000000000014655e-01 8.000000000000015987e-01 2.250000000000004080e-02
7.000000000000015099e-01 8.000000000000015987e-01 1.000000000000001756e-02
7.500000000000015543e-01 8.000000000000015987e-01 2.500000000000004389e-03
8.000000000000015987e-01 8.000000000000015987e-01 0.000000000000000000e+00
8.500000000000016431e-01 8.000000000000015987e-01 2.500000000000004389e-03
9.000000000000016875e-01 8.000000000000015987e-01 1.000000000000001756e-02
9.500000000000017319e-01 8.000000000000015987e-01 2.250000000000004080e-02
-1.000000000000000000e+00 8.500000000000016431e-01 3.422500000000006093e+00
-9.499999999999999556e-01 8.500000000000016431e-01 3.240000000000005542e+00
-8.999999999999999112e-01 8.500000000000016431e-01 3.062500000000005329e+00
-8.499999999999998668e-01 8.500000000000016431e-01 2.890000000000005009e+00
-7.999999999999998224e-01 8.500000000000016431e-01 2.722500000000005027e+00
-7.499999999999997780e-01 8.500000000000016431e-01 2.560000000000004494e+00
-6.999999999999997335e-01 8.500000000000016431e-01 2.402500000000004299e+00
-6.499999999999996891e-01 8.500000000000016431e-01 2.250000000000003997e+00
-5.999999999999996447e-01 8.500000000000016431e-01 2.102500000000003588e+00
-5.499999999999996003e-01 8.500000000000016431e-01 1.960000000000003517e+00
-4.999999999999995559e-01 8.500000000000016431e-01 1.822500000000003340e+00
-4.499999999999995115e-01 8.500000000000016431e-01 1.690000000000003055e+00
-3.999999999999994671e-01 8.500000000000016431e-01 1.562500000000002887e+00
-3.499999999999994227e-01 8.500000000000016431e-01 1.440000000000002611e+00
-2.999999999999993783e-01 8.500000000000016431e-01 1.322500000000002451e+00
-2.499999999999993339e-01 8.500000000000016431e-01 1.210000000000002185e+00
-1.999999999999992895e-01 8.500000000000016431e-01 1.102500000000002034e+00
-1.499999999999992450e-01 8.500000000000016431e-01 1.000000000000001776e+00
-9.999999999999920064e-02 8.500000000000016431e-01 9.025000000000016342e-01
-4.999999999999915623e-02 8.500000000000016431e-01 8.100000000000013856e-01
8.881784197001252323e-16 8.500000000000016431e-01 7.225000000000012523e-01
5.000000000000093259e-02 8.500000000000016431e-01 6.400000000000011235e-01
1.000000000000009770e-01 8.500000000000016431e-01 5.625000000000009992e-01
1.500000000000010214e-01 8.500000000000016431e-01 4.900000000000008793e-01
2.000000000000010658e-01 8.500000000000016431e-01 4.225000000000007638e-01
2.500000000000011102e-01 8.500000000000016431e-01 3.600000000000006528e-01
3.000000000000011546e-01 8.500000000000016431e-01 3.025000000000005462e-01
3.500000000000011990e-01 8.500000000000016431e-01 2.500000000000004441e-01
4.000000000000012434e-01 8.500000000000016431e-01 2.025000000000003464e-01
4.500000000000012879e-01 8.500000000000016431e-01 1.600000000000002809e-01
5.000000000000013323e-01 8.500000000000016431e-01 1.225000000000002198e-01
5.500000000000013767e-01 8.500000000000016431e-01 9.000000000000016320e-02
6.000000000000014211e-01 8.500000000000016431e-01 6.250000000000011102e-02
6.500000000000014655e-01 8.500000000000016431e-01 4.000000000000007022e-02
7.000000000000015099e-01 8.500000000000016431e-01 2.250000000000004080e-02
7.500000000000015543e-01 8.500000000000016431e-01 1.000000000000001756e-02
8.000000000000015987e-01 8.500000000000016431e-01 2.500000000000004389e-03
8.500000000000016431e-01 8.500000000000016431e-01 0.000000000000000000e+00
9.000000000000016875e-01 8.500000000000016431e-01 2.500000000000004389e-03
9.500000000000017319e-01 8.500000000000016431e-01 1.000000000000001756e-02
-1.000000000000000000e+00 9.000000000000016875e-01 3.610000000000006537e+00
-9.499999999999999556e-01 9.000000000000016875e-01 3.422500000000006093e+00
-8.999999999999999112e-01 9.000000000000016875e-01 3.240000000000005542e+00
-8.499999999999998668e-01 9.000000000000016875e-01 3.062500000000005329e+00
-7.999999999999998224e-01 9.000000000000016875e-01 2.890000000000005009e+00
-7.499999999999997780e-01 9.000000000000016875e-01 2.722500000000005027e+00
-6.999999999999997335e-01 9.000000000000016875e-01 2.560000000000004494e+00
-6.499999999999996891e-01 9.000000000000016875e-01 2.402500000000004299e+00
-5.999999999999996447e-01 9.000000000000016875e-01 2.250000000000003997e+00
-5.499999999999996003e-01 9.000000000000016875e-01 2.102500000000003588e+00
-4.999999999999995559e-01 9.000000000000016875e-01 1.960000000000003517e+00
-4.499999999999995115e-01 9.000000000000016875e-01 1.822500000000003340e+00
-3.999999999999994671e-01 9.000000000000016875e-01 1.690000000000003055e+00
-3.499999999999994227e-01 9.000000000000016875e-01 1.562500000000002887e+00
-2.999999999999993783e-01 9.000000000000016875e-01 1.440000000000002611e+00
-2.499999999999993339e-01 9.000000000000016875e-01 1.322500000000002451e+00
-1.999999999999992895e-01 9.000000000000016875e-01 1.210000000000002185e+00
-1.499999999999992450e-01 9.000000000000016875e-01 1.102500000000002034e+00
-9.999999999999920064e-02 9.000000000000016875e-01 1.000000000000001776e+00
-4.999999999999915623e-02 9.000000000000016875e-01 9.025000000000016342e-01
8.881784197001252323e-16 9.000000000000016875e-01 8.100000000000013856e-01
5.000000000000093259e-02 9.000000000000016875e-01 7.225000000000012523e-01
1.000000000000009770e-01 9.000000000000016875e-01 6.400000000000011235e-01
1.500000000000010214e-01 9.000000000000016875e-01 5.625000000000009992e-01
2.000000000000010658e-01 9.000000000000016875e-01 4.900000000000008793e-01
2.500000000000011102e-01 9.000000000000016875e-01 4.225000000000007638e-01
3.000000000000011546e-01 9.000000000000016875e-01 3.600000000000006528e-01
3.500000000000011990e-01 9.000000000000016875e-01 3.025000000000005462e-01
4.000000000000012434e-01 9.000000000000016875e-01 2.500000000000004441e-01
4.500000000000012879e-01 9.000000000000016875e-01 2.025000000000003464e-01
5.000000000000013323e-01 9.000000000000016875e-01 1.600000000000002809e-01
5.500000000000013767e-01 9.000000000000016875e-01 1.225000000000002198e-01
6.000000000000014211e-01 9.000000000000016875e-01 9.000000000000016320e-02
6.500000000000014655e-01 9.000000000000016875e-01 6.250000000000011102e-02
7.000000000000015099e-01 9.000000000000016875e-01 4.000000000000007022e-02
7.500000000000015543e-01 9.000000000000016875e-01 2.250000000000004080e-02
8.000000000000015987e-01 9.000000000000016875e-01 1.000000000000001756e-02
8.500000000000016431e-01 9.000000000000016875e-01 2.500000000000004389e-03
9.000000000000016875e-01 9.000000000000016875e-01 0.000000000000000000e+00
9.500000000000017319e-01 9.000000000000016875e-01 2.500000000000004389e-03
-1.000000000000000000e+00 9.500000000000017319e-01 3.802500000000006875e+00
-9.499999999999999556e-01 9.500000000000017319e-01 3.610000000000006537e+00
-8.999999999999999112e-01 9.500000000000017319e-01 3.422500000000006093e+00
-8.499999999999998668e-01 9.500000000000017319e-01 3.240000000000005542e+00
-7.999999999999998224e-01 9.500000000000017319e-01 3.062500000000005329e+00
-7.499999999999997780e-01 9.500000000000017319e-01 2.890000000000005009e+00
-6.999999999999997335e-01 9.500000000000017319e-01 2.722500000000005027e+00
-6.499999999999996891e-01 9.500000000000017319e-01 2.560000000000004494e+00
-5.999999999999996447e-01 9.500000000000017319e-01 2.402500000000004299e+00
-5.499999999999996003e-01 9.500000000000017319e-01 2.250000000000003997e+00
-4.999999999999995559e-01 9.500000000000017319e-01 2.102500000000003588e+00
-4.499999999999995115e-01 9.500000000000017319e-01 1.960000000000003517e+00
-3.999999999999994671e-01 9.500000000000017319e-01 1.822500000000003340e+00
-3.499999999999994227e-01 9.500000000000017319e-01 1.690000000000003055e+00
-2.999999999999993783e-01 9.500000000000017319e-01 1.562500000000002887e+00
-2.499999999999993339e-01 9.500000000000017319e-01 1.440000000000002611e+00
-1.999999999999992895e-01 9.500000000000017319e-01 1.322500000000002451e+00
-1.499999999999992450e-01 9.500000000000017319e-01 1.210000000000002185e+00
-9.999999999999920064e-02 9.500000000000017319e-01 1.102500000000002034e+00
-4.999999999999915623e-02 9.500000000000017319e-01 1.000000000000001776e+00
8.881784197001252323e-16 9.500000000000017319e-01 9.025000000000016342e-01
5.000000000000093259e-02 9.500000000000017319e-01 8.100000000000013856e-01
1.000000000000009770e-01 9.500000000000017319e-01 7.225000000000012523e-01
1.500000000000010214e-01 9.500000000000017319e-01 6.400000000000011235e-01
2.000000000000010658e-01 9.500000000000017319e-01 5.625000000000009992e-01
2.500000000000011102e-01 9.500000000000017319e-01 4.900000000000008793e-01
3.000000000000011546e-01 9.500000000000017319e-01 4.225000000000007638e-01
3.500000000000011990e-01 9.500000000000017319e-01 3.600000000000006528e-01
4.000000000000012434e-01 9.500000000000017319e-01 3.025000000000005462e-01
4.500000000000012879e-01 9.500000000000017319e-01 2.500000000000004441e-01
5.000000000000013323e-01 9.500000000000017319e-01 2.025000000000003464e-01
5.500000000000013767e-01 9.500000000000017319e-01 1.600000000000002809e-01
6.000000000000014211e-01 9.500000000000017319e-01 1.225000000000002198e-01
6.500000000000014655e-01 9.500000000000017319e-01 9.000000000000016320e-02
7.000000000000015099e-01 9.500000000000017319e-01 6.250000000000011102e-02
7.500000000000015543e-01 9.500000000000017319e-01 4.000000000000007022e-02
8.000000000000015987e-01 9.500000000000017319e-01 2.250000000000004080e-02
8.500000000000016431e-01 9.500000000000017319e-01 1.000000000000001756e-02
9.000000000000016875e-01 9.500000000000017319e-01 2.500000000000004389e-03
9.500000000000017319e-01 9.500000000000017319e-01 0.000000000000000000e+00


==> data/True.dat <==
0.000000000000000000e+00 1.536200000000000045e+02
1.000000000000000000e+00 1.531999999999999886e+02
2.000000000000000000e+00 1.527800000000000011e+02
3.000000000000000000e+00 1.523600000000000136e+02
4.000000000000000000e+00 1.519499999999999886e+02
5.000000000000000000e+00 1.515399999999999920e+02
6.000000000000000000e+00 1.511299999999999955e+02
7.000000000000000000e+00 1.507299999999999898e+02
8.000000000000000000e+00 1.503199999999999932e+02
9.000000000000000000e+00 1.499199999999999875e+02
1.000000000000000000e+01 1.495200000000000102e+02
1.100000000000000000e+01 1.491299999999999955e+02
1.200000000000000000e+01 1.487400000000000091e+02
1.300000000000000000e+01 1.483499999999999943e+02
1.400000000000000000e+01 1.479600000000000080e+02
1.500000000000000000e+01 1.475800000000000125e+02
1.600000000000000000e+01 1.471899999999999977e+02
1.700000000000000000e+01 1.468100000000000023e+02
1.800000000000000000e+01 1.464399999999999977e+02
1.900000000000000000e+01 1.460600000000000023e+02
2.000000000000000000e+01 1.456899999999999977e+02
2.100000000000000000e+01 1.453199999999999932e+02
2.200000000000000000e+01 1.449600000000000080e+02
2.300000000000000000e+01 1.445900000000000034e+02
2.400000000000000000e+01 1.442299999999999898e+02
2.500000000000000000e+01 1.438700000000000045e+02
2.600000000000000000e+01 1.435200000000000102e+02
2.700000000000000000e+01 1.431699999999999875e+02
2.800000000000000000e+01 1.428199999999999932e+02
2.900000000000000000e+01 1.424699999999999989e+02
3.000000000000000000e+01 1.421200000000000045e+02
3.100000000000000000e+01 1.417800000000000011e+02
3.200000000000000000e+01 1.414399999999999977e+02
3.300000000000000000e+01 1.410999999999999943e+02
3.400000000000000000e+01 1.407700000000000102e+02
3.500000000000000000e+01 1.404399999999999977e+02
3.600000000000000000e+01 1.401100000000000136e+02
3.700000000000000000e+01 1.397800000000000011e+02
3.800000000000000000e+01 1.394600000000000080e+02
3.900000000000000000e+01 1.391299999999999955e+02
4.000000000000000000e+01 1.388100000000000023e+02
4.100000000000000000e+01 1.385000000000000000e+02
4.200000000000000000e+01 1.381800000000000068e+02
4.300000000000000000e+01 1.378700000000000045e+02
4.400000000000000000e+01 1.375600000000000023e+02
4.500000000000000000e+01 1.372599999999999909e+02
4.600000000000000000e+01 1.369499999999999886e+02
4.700000000000000000e+01 1.366500000000000057e+02
4.800000000000000000e+01 1.363499999999999943e+02
4.900000000000000000e+01 1.360600000000000023e+02
5.000000000000000000e+01 1.357599999999999909e+02
5.100000000000000000e+01 1.354699999999999989e+02
5.200000000000000000e+01 1.351800000000000068e+02
5.300000000000000000e+01 1.349000000000000057e+02
5.400000000000000000e+01 1.346100000000000136e+02
5.500000000000000000e+01 1.343300000000000125e+02
5.600000000000000000e+01 1.340500000000000114e+02
5.700000000000000000e+01 1.337800000000000011e+02
5.800000000000000000e+01 1.335000000000000000e+02
5.900000000000000000e+01 1.332299999999999898e+02
6.000000000000000000e+01 1.329600000000000080e+02
6.100000000000000000e+01 1.326999999999999886e+02
6.200000000000000000e+01 1.324300000000000068e+02
6.300000000000000000e+01 1.321699999999999875e+02
6.400000000000000000e+01 1.319099999999999966e+02
6.500000000000000000e+01 1.316500000000000057e+02
6.600000000000000000e+01 1.314000000000000057e+02
6.700000000000000000e+01 1.311500000000000057e+02
6.800000000000000000e+01 1.309000000000000057e+02
6.900000000000000000e+01 1.306500000000000057e+02
7.000000000000000000e+01 1.304000000000000057e+02
7.100000000000000000e+01 1.301599999999999966e+02
7.200000000000000000e+01 1.299199999999999875e+02
7.300000000000000000e+01 1.296800000000000068e+02
7.400000000000000000e+01 1.294499999999999886e+02
7.500000000000000000e+01 1.292100000000000080e+02
7.600000000000000000e+01 1.289799999999999898e+02
7.700000000000000000e+01 1.287500000000000000e+02
7.800000000000000000e+01 1.285300000000000011e+02
7.900000000000000000e+01 1.283000000000000114e+02
8.000000000000000000e+01 1.280800000000000125e+02
8.100000000000000000e+01 1.278599999999999994e+02
8.200000000000000000e+01 1.276400000000000006e+02
8.300000000000000000e+01 1.274300000000000068e+02
8.400000000000000000e+01 1.272099999999999937e+02
8.500000000000000000e+01 1.270000000000000000e+02
8.600000000000000000e+01 1.267999999999999972e+02
8.700000000000000000e+01 1.265900000000000034e+02
8.800000000000000000e+01 1.263799999999999955e+02
8.900000000000000000e+01 1.261800000000000068e+02
9.000000000000000000e+01 1.259800000000000040e+02
9.100000000000000000e+01 1.257800000000000011e+02
9.200000000000000000e+01 1.255900000000000034e+02
9.300000000000000000e+01 1.253900000000000006e+02
9.400000000000000000e+01 1.252000000000000028e+02
9.500000000000000000e+01 1.250100000000000051e+02
9.600000000000000000e+01 1.248299999999999983e+02
9.700000000000000000e+01 1.246400000000000006e+02
9.800000000000000000e+01 1.244599999999999937e+02
9.900000000000000000e+01 1.242800000000000011e+02
1.000000000000000000e+02 1.240999999999999943e+02
1.010000000000000000e+02 1.239200000000000017e+02
1.020000000000000000e+02 1.237399999999999949e+02
1.030000000000000000e+02 1.235699999999999932e+02
1.040000000000000000e+02 1.234000000000000057e+02
1.050000000000000000e+02 1.232300000000000040e+02
1.060000000000000000e+02 1.230600000000000023e+02
1.070000000000000000e+02 1.229000000000000057e+02
1.080000000000000000e+02 1.227300000000000040e+02
1.090000000000000000e+02 1.225699999999999932e+02
1.100000000000000000e+02 1.224099999999999966e+02
1.110000000000000000e+02 1.222600000000000051e+02
1.120000000000000000e+02 1.220999999999999943e+02
1.130000000000000000e+02 1.219500000000000028e+02
1.140000000000000000e+02 1.217999999999999972e+02
1.150000000000000000e+02 1.216500000000000057e+02
1.160000000000000000e+02 1.215000000000000000e+02
1.170000000000000000e+02 1.213499999999999943e+02
1.180000000000000000e+02 1.212099999999999937e+02
1.190000000000000000e+02 1.210699999999999932e+02
1.200000000000000000e+02 1.209300000000000068e+02
1.210000000000000000e+02 1.207900000000000063e+02
1.220000000000000000e+02 1.206599999999999966e+02
1.230000000000000000e+02 1.205300000000000011e+02
1.240000000000000000e+02 1.204000000000000057e+02
1.250000000000000000e+02 1.202800000000000011e+02
1.260000000000000000e+02 1.201599999999999966e+02
1.270000000000000000e+02 1.200499999999999972e+02
1.280000000000000000e+02 1.199399999999999977e+02
1.290000000000000000e+02 1.198299999999999983e+02
1.300000000000000000e+02 1.197199999999999989e+02
1.310000000000000000e+02 1.196200000000000045e+02
1.320000000000000000e+02 1.195199999999999960e+02
1.330000000000000000e+02 1.194300000000000068e+02
1.340000000000000000e+02 1.193400000000000034e+02
1.350000000000000000e+02 1.192500000000000000e+02
1.360000000000000000e+02 1.191700000000000017e+02
1.370000000000000000e+02 1.190900000000000034e+02
1.380000000000000000e+02 1.190100000000000051e+02
1.390000000000000000e+02 1.189399999999999977e+02
1.400000000000000000e+02 1.188700000000000045e+02
1.410000000000000000e+02 1.187999999999999972e+02
1.420000000000000000e+02 1.187300000000000040e+02
1.430000000000000000e+02 1.186700000000000017e+02
1.440000000000000000e+02 1.186200000000000045e+02
1.450000000000000000e+02 1.185600000000000023e+02
1.460000000000000000e+02 1.185100000000000051e+02
1.470000000000000000e+02 1.184599999999999937e+02
1.480000000000000000e+02 1.184099999999999966e+02
1.490000000000000000e+02 1.183700000000000045e+02
1.500000000000000000e+02 1.183299999999999983e+02
1.510000000000000000e+02 1.182900000000000063e+02
1.520000000000000000e+02 1.182600000000000051e+02
1.530000000000000000e+02 1.182199999999999989e+02
1.540000000000000000e+02 1.181899999999999977e+02
1.550000000000000000e+02 1.181599999999999966e+02
1.560000000000000000e+02 1.181400000000000006e+02
1.570000000000000000e+02 1.181099999999999994e+02
1.580000000000000000e+02 1.180900000000000034e+02
1.590000000000000000e+02 1.180699999999999932e+02
1.600000000000000000e+02 1.180499999999999972e+02
1.610000000000000000e+02 1.180400000000000063e+02
1.620000000000000000e+02 1.180199999999999960e+02
1.630000000000000000e+02 1.180100000000000051e+02
1.640000000000000000e+02 1.180000000000000000e+02
1.650000000000000000e+02 1.179899999999999949e+02
1.660000000000000000e+02 1.179800000000000040e+02
1.670000000000000000e+02 1.179800000000000040e+02
1.680000000000000000e+02 1.179699999999999989e+02
1.690000000000000000e+02 1.179699999999999989e+02
1.700000000000000000e+02 1.179699999999999989e+02
1.710000000000000000e+02 1.179699999999999989e+02
1.720000000000000000e+02 1.179699999999999989e+02
1.730000000000000000e+02 1.179699999999999989e+02
1.740000000000000000e+02 1.179800000000000040e+02
1.750000000000000000e+02 1.179800000000000040e+02
1.760000000000000000e+02 1.179899999999999949e+02
1.770000000000000000e+02 1.180000000000000000e+02
1.780000000000000000e+02 1.180000000000000000e+02
1.790000000000000000e+02 1.180100000000000051e+02
1.800000000000000000e+02 1.180199999999999960e+02
1.810000000000000000e+02 1.180300000000000011e+02
1.820000000000000000e+02 1.180499999999999972e+02
1.830000000000000000e+02 1.180600000000000023e+02
1.840000000000000000e+02 1.180699999999999932e+02
1.850000000000000000e+02 1.180900000000000034e+02
1.860000000000000000e+02 1.180999999999999943e+02
1.870000000000000000e+02 1.181200000000000045e+02
1.880000000000000000e+02 1.181400000000000006e+02
1.890000000000000000e+02 1.181500000000000057e+02
1.900000000000000000e+02 1.181700000000000017e+02
1.910000000000000000e+02 1.181899999999999977e+02
1.920000000000000000e+02 1.182099999999999937e+02
1.930000000000000000e+02 1.182300000000000040e+02
1.940000000000000000e+02 1.182500000000000000e+02
1.950000000000000000e+02 1.182699999999999960e+02
1.960000000000000000e+02 1.182900000000000063e+02
1.970000000000000000e+02 1.183100000000000023e+02
1.980000000000000000e+02 1.183299999999999983e+02
1.990000000000000000e+02 1.183599999999999994e+02
2.000000000000000000e+02 1.183799999999999955e+02
2.010000000000000000e+02 1.184000000000000057e+02
2.020000000000000000e+02 1.184300000000000068e+02
2.030000000000000000e+02 1.184500000000000028e+02
2.040000000000000000e+02 1.184699999999999989e+02
2.050000000000000000e+02 1.185000000000000000e+02
2.060000000000000000e+02 1.185199999999999960e+02
2.070000000000000000e+02 1.185499999999999972e+02
2.080000000000000000e+02 1.185699999999999932e+02
2.090000000000000000e+02 1.185999999999999943e+02
2.100000000000000000e+02 1.186200000000000045e+02
2.110000000000000000e+02 1.186500000000000057e+02
2.120000000000000000e+02 1.186700000000000017e+02
2.130000000000000000e+02 1.187000000000000028e+02
2.140000000000000000e+02 1.187300000000000040e+02
2.150000000000000000e+02 1.187500000000000000e+02
2.160000000000000000e+02 1.187800000000000011e+02
2.170000000000000000e+02 1.188100000000000023e+02
2.180000000000000000e+02 1.188299999999999983e+02
2.190000000000000000e+02 1.188599999999999994e+02
2.200000000000000000e+02 1.188900000000000006e+02
2.210000000000000000e+02 1.189099999999999966e+02
2.220000000000000000e+02 1.189399999999999977e+02
2.230000000000000000e+02 1.189699999999999989e+02
2.240000000000000000e+02 1.189899999999999949e+02
2.250000000000000000e+02 1.190199999999999960e+02
2.260000000000000000e+02 1.190499999999999972e+02
2.270000000000000000e+02 1.190799999999999983e+02
2.280000000000000000e+02 1.190999999999999943e+02
2.290000000000000000e+02 1.191299999999999955e+02
2.300000000000000000e+02 1.191599999999999966e+02
2.310000000000000000e+02 1.191899999999999977e+02
2.320000000000000000e+02 1.192099999999999937e+02
2.330000000000000000e+02 1.192399999999999949e+02
2.340000000000000000e+02 1.192699999999999960e+02
2.350000000000000000e+02 1.192999999999999972e+02
2.360000000000000000e+02 1.193199999999999932e+02
2.370000000000000000e+02 1.193499999999999943e+02
2.380000000000000000e+02 1.193799999999999955e+02
2.390000000000000000e+02 1.194099999999999966e+02
2.400000000000000000e+02 1.194300000000000068e+02
2.410000000000000000e+02 1.194599999999999937e+02
2.420000000000000000e+02 1.194899999999999949e+02
2.430000000000000000e+02 1.195100000000000051e+02
2.440000000000000000e+02 1.195400000000000063e+02
2.450000000000000000e+02 1.195699999999999932e+02
2.460000000000000000e+02 1.195999999999999943e+02
2.470000000000000000e+02 1.196200000000000045e+02
2.480000000000000000e+02 1.196500000000000057e+02
2.490000000000000000e+02 1.196800000000000068e+02
2.500000000000000000e+02 1.197099999999999937e+02
2.510000000000000000e+02 1.197399999999999949e+02
2.520000000000000000e+02 1.197600000000000051e+02
2.530000000000000000e+02 1.197600000000000051e+02
2.540000000000000000e+02 1.197600000000000051e+02
2.550000000000000000e+02 1.197600000000000051e+02
2.560000000000000000e+02 1.197699999999999960e+02
2.570000000000000000e+02 1.198299999999999983e+02
2.580000000000000000e+02 1.199599999999999937e+02
2.590000000000000000e+02 1.201800000000000068e+02
2.600000000000000000e+02 1.205199999999999960e+02
2.610000000000000000e+02 1.210000000000000000e+02
2.620000000000000000e+02 1.216299999999999955e+02
2.630000000000000000e+02 1.224200000000000017e+02
2.640000000000000000e+02 1.233799999999999955e+02
2.650000000000000000e+02 1.245100000000000051e+02
2.660000000000000000e+02 1.258199999999999932e+02
2.670000000000000000e+02 1.272900000000000063e+02
2.680000000000000000e+02 1.289300000000000068e+02
2.690000000000000000e+02 1.307100000000000080e+02
2.700000000000000000e+02 1.326299999999999955e+02
2.710000000000000000e+02 1.346899999999999977e+02
2.720000000000000000e+02 1.368499999999999943e+02
2.730000000000000000e+02 1.390999999999999943e+02
2.740000000000000000e+02 1.414399999999999977e+02
2.750000000000000000e+02 1.438300000000000125e+02
2.760000000000000000e+02 1.462800000000000011e+02
2.770000000000000000e+02 1.487500000000000000e+02
2.780000000000000000e+02 1.512500000000000000e+02
2.790000000000000000e+02 1.537500000000000000e+02
2.800000000000000000e+02 1.562500000000000000e+02
2.810000000000000000e+02 1.587400000000000091e+02
2.820000000000000000e+02 1.611999999999999886e+02
2.830000000000000000e+02 1.636500000000000057e+02
2.840000000000000000e+02 1.660600000000000023e+02
2.850000000000000000e+02 1.684300000000000068e+02
2.860000000000000000e+02 1.707599999999999909e+02
2.870000000000000000e+02 1.730500000000000114e+02
2.880000000000000000e+02 1.752899999999999920e+02
2.890000000000000000e+02 1.774900000000000091e+02
2.900000000000000000e+02 1.796299999999999955e+02
2.910000000000000000e+02 1.817199999999999989e+02
2.920000000000000000e+02 1.837599999999999909e+02
2.930000000000000000e+02 1.857400000000000091e+02
2.940000000000000000e+02 1.876699999999999875e+02
2.950000000000000000e+02 1.895399999999999920e+02
2.960000000000000000e+02 1.913499999999999943e+02
2.970000000000000000e+02 1.931100000000000136e+02
2.980000000000000000e+02 1.948100000000000023e+02
2.990000000000000000e+02 1.964600000000000080e+02
3.000000000000000000e+02 1.980500000000000114e+02
3.010000000000000000e+02 1.995900000000000034e+02
3.020000000000000000e+02 2.010800000000000125e+02
3.030000000000000000e+02 2.025099999999999909e+02
3.040000000000000000e+02 2.038899999999999864e+02
3.050000000000000000e+02 2.052100000000000080e+02
3.060000000000000000e+02 2.064900000000000091e+02
3.070000000000000000e+02 2.077199999999999989e+02
3.080000000000000000e+02 2.089000000000000057e+02
3.090000000000000000e+02 2.100300000000000011e+02
3.100000000000000000e+02 2.111100000000000136e+02
3.110000000000000000e+02 2.121500000000000057e+02
3.120000000000000000e+02 2.131500000000000057e+02
3.130000000000000000e+02 2.140999999999999943e+02
3.140000000000000000e+02 2.150099999999999909e+02
3.150000000000000000e+02 2.158799999999999955e+02
3.160000000000000000e+02 2.167100000000000080e+02
3.170000000000000000e+02 2.175000000000000000e+02
3.180000000000000000e+02 2.182500000000000000e+02
3.190000000000000000e+02 2.189699999999999989e+02
3.200000000000000000e+02 2.196500000000000057e+02
3.210000000000000000e+02 2.202899999999999920e+02
3.220000000000000000e+02 2.209000000000000057e+02
3.230000000000000000e+02 2.214799999999999898e+02
3.240000000000000000e+02 2.220300000000000011e+02
3.250000000000000000e+02 2.225500000000000114e+02
3.260000000000000000e+02 2.230399999999999920e+02
3.270000000000000000e+02 2.235000000000000000e+02
3.280000000000000000e+02 2.239300000000000068e+02
3.290000000000000000e+02 2.243400000000000034e+02
3.300000000000000000e+02 2.247199999999999989e+02
3.310000000000000000e+02 2.250800000000000125e+02
3.320000000000000000e+02 2.254099999999999966e+02
3.330000000000000000e+02 2.257199999999999989e+02
3.340000000000000000e+02 2.260099999999999909e+02
3.350000000000000000e+02 2.262800000000000011e+02
3.360000000000000000e+02 2.265399999999999920e+02
3.370000000000000000e+02 2.267700000000000102e+02
3.380000000000000000e+02 2.269799999999999898e+02
3.390000000000000000e+02 2.271800000000000068e+02
3.400000000000000000e+02 2.273600000000000136e+02
3.410000000000000000e+02 2.275300000000000011e+02
3.420000000000000000e+02 2.276800000000000068e+02
3.430000000000000000e+02 2.278199999999999932e+02
3.440000000000000000e+02 2.279499999999999886e+02
3.450000000000000000e+02 2.280699999999999932e+02
3.460000000000000000e+02 2.281800000000000068e+02
3.470000000000000000e+02 2.282800000000000011e+02
3.480000000000000000e+02 2.283700000000000045e+02
3.490000000000000000e+02 2.284499999999999886e+02
3.500000000000000000e+02 2.285300000000000011e+02
3.510000000000000000e+02 2.285999999999999943e+02
3.520000000000000000e+02 2.286699999999999875e+02
3.530000000000000000e+02 2.287400000000000091e+02
3.540000000000000000e+02 2.288000000000000114e+02
3.550000000000000000e+02 2.288700000000000045e+02
3.560000000000000000e+02 2.289399999999999977e+02
3.570000000000000000e+02 2.290099999999999909e+02
3.580000000000000000e+02 2.290900000000000034e+02
3.590000000000000000e+02 2.291699999999999875e+02
3.600000000000000000e+02 2.292599999999999909e+02
3.610000000000000000e+02 2.293600000000000136e+02
3.620000000000000000e+02 2.294799999999999898e+02
3.630000000000000000e+02 2.296100000000000136e+02
3.640000000000000000e+02 2.297500000000000000e+02
3.650000000000000000e+02 2.299199999999999875e+02
3.660000000000000000e+02 2.301100000000000136e+02
3.670000000000000000e+02 2.303199999999999932e+02
3.680000000000000000e+02 2.305699999999999932e+02
3.690000000000000000e+02 2.308300000000000125e+02
3.700000000000000000e+02 2.311299999999999955e+02
3.710000000000000000e+02 2.314600000000000080e+02
3.720000000000000000e+02 2.318199999999999932e+02
3.730000000000000000e+02 2.321999999999999886e+02
3.740000000000000000e+02 2.326200000000000045e+02
3.750000000000000000e+02 2.330500000000000114e+02
3.760000000000000000e+02 2.335099999999999909e+02
3.770000000000000000e+02 2.339900000000000091e+02
3.780000000000000000e+02 2.344799999999999898e+02
3.790000000000000000e+02 2.349799999999999898e+02
3.800000000000000000e+02 2.354900000000000091e+02
3.810000000000000000e+02 2.360099999999999909e+02
3.820000000000000000e+02 2.365300000000000011e+02
3.830000000000000000e+02 2.370500000000000114e+02
3.840000000000000000e+02 2.375699999999999932e+02
3.850000000000000000e+02 2.380800000000000125e+02
3.860000000000000000e+02 2.385800000000000125e+02
3.870000000000000000e+02 2.390800000000000125e+02
3.880000000000000000e+02 2.395600000000000023e+02
3.890000000000000000e+02 2.400399999999999920e+02
3.900000000000000000e+02 2.405000000000000000e+02
3.910000000000000000e+02 2.409399999999999977e+02
3.920000000000000000e+02 2.413700000000000045e+02
3.930000000000000000e+02 2.417800000000000011e+02
3.940000000000000000e+02 2.421800000000000068e+02
3.950000000000000000e+02 2.425500000000000114e+02
3.960000000000000000e+02 2.429099999999999966e+02
3.970000000000000000e+02 2.432500000000000000e+02
3.980000000000000000e+02 2.435699999999999932e+02
3.990000000000000000e+02 2.438700000000000045e+02
4.000000000000000000e+02 2.441500000000000057e+02
4.010000000000000000e+02 2.444099999999999966e+02
4.020000000000000000e+02 2.446399999999999864e+02
4.030000000000000000e+02 2.448600000000000136e+02
4.040000000000000000e+02 2.450600000000000023e+02
4.050000000000000000e+02 2.452400000000000091e+02
4.060000000000000000e+02 2.453899999999999864e+02
4.070000000000000000e+02 2.455300000000000011e+02
4.080000000000000000e+02 2.456399999999999864e+02
4.090000000000000000e+02 2.457400000000000091e+02
4.100000000000000000e+02 2.458199999999999932e+02
4.110000000000000000e+02 2.458799999999999955e+02
4.120000000000000000e+02 2.459099999999999966e+02
4.130000000000000000e+02 2.459300000000000068e+02
4.140000000000000000e+02 2.459300000000000068e+02
4.150000000000000000e+02 2.459199999999999875e+02
4.160000000000000000e+02 2.458799999999999955e+02
4.170000000000000000e+02 2.458300000000000125e+02
4.180000000000000000e+02 2.457599999999999909e+02
4.190000000000000000e+02 2.456699999999999875e+02
4.200000000000000000e+02 2.455699999999999932e+02
4.210000000000000000e+02 2.454499999999999886e+02
4.220000000000000000e+02 2.453100000000000023e+02
4.230000000000000000e+02 2.451599999999999966e+02
4.240000000000000000e+02 2.449900000000000091e+02
4.250000000000000000e+02 2.448100000000000023e+02
4.260000000000000000e+02 2.446100000000000136e+02
4.270000000000000000e+02 2.444000000000000057e+02
4.280000000000000000e+02 2.441800000000000068e+02
4.290000000000000000e+02 2.439399999999999977e+02
4.300000000000000000e+02 2.436899999999999977e+02
4.310000000000000000e+02 2.434199999999999875e+02
4.320000000000000000e+02 2.431399999999999864e+02
4.330000000000000000e+02 2.428499999999999943e+02
4.340000000000000000e+02 2.425500000000000114e+02
4.350000000000000000e+02 2.422400000000000091e+02
4.360000000000000000e+02 2.419199999999999875e+02
4.370000000000000000e+02 2.415800000000000125e+02
4.380000000000000000e+02 2.412299999999999898e+02
4.390000000000000000e+02 2.408799999999999955e+02
4.400000000000000000e+02 2.405099999999999909e+02
4.410000000000000000e+02 2.401399999999999864e+02
4.420000000000000000e+02 2.397500000000000000e+02
4.430000000000000000e+02 2.393600000000000136e+02
4.440000000000000000e+02 2.389499999999999886e+02
4.450000000000000000e+02 2.385399999999999920e+02
4.460000000000000000e+02 2.381200000000000045e+02
4.470000000000000000e+02 2.376899999999999977e+02
4.480000000000000000e+02 2.372599999999999909e+02
4.490000000000000000e+02 2.368100000000000023e+02
4.500000000000000000e+02 2.363600000000000136e+02
4.510000000000000000e+02 2.359000000000000057e+02
4.520000000000000000e+02 2.354399999999999977e+02
4.530000000000000000e+02 2.349699999999999989e+02
4.540000000000000000e+02 2.344900000000000091e+02
4.550000000000000000e+02 2.340000000000000000e+02
4.560000000000000000e+02 2.335099999999999909e+02
4.570000000000000000e+02 2.330200000000000102e+02
4.580000000000000000e+02 2.325200000000000102e+02
4.590000000000000000e+02 2.320099999999999909e+02
4.600000000000000000e+02 2.315000000000000000e+02
4.610000000000000000e+02 2.309799999999999898e+02
4.620000000000000000e+02 2.304600000000000080e+02
4.630000000000000000e+02 2.299300000000000068e+02
4.640000000000000000e+02 2.294000000000000057e+02
4.650000000000000000e+02 2.288700000000000045e+02
4.660000000000000000e+02 2.283300000000000125e+02
4.670000000000000000e+02 2.277899999999999920e+02
4.680000000000000000e+02 2.272400000000000091e+02
4.690000000000000000e+02 2.266899999999999977e+02
4.700000000000000000e+02 2.261299999999999955e+02
4.710000000000000000e+02 2.255800000000000125e+02
4.720000000000000000e+02 2.250200000000000102e+02
4.730000000000000000e+02 2.244600000000000080e+02
4.740000000000000000e+02 2.238899999999999864e+02
4.750000000000000000e+02 2.233199999999999932e+02
4.760000000000000000e+02 2.227500000000000000e+02
4.770000000000000000e+02 2.221800000000000068e+02
4.780000000000000000e+02 2.215999999999999943e+02
4.790000000000000000e+02 2.210200000000000102e+02
4.800000000000000000e+02 2.204399999999999977e+02
4.810000000000000000e+02 2.198600000000000136e+02
4.820000000000000000e+02 2.192800000000000011e+02
4.830000000000000000e+02 2.186999999999999886e+02
4.840000000000000000e+02 2.181100000000000136e+02
4.850000000000000000e+02 2.175200000000000102e+02
4.860000000000000000e+02 2.169300000000000068e+02
4.870000000000000000e+02 2.163400000000000034e+02
4.880000000000000000e+02 2.157500000000000000e+02
4.890000000000000000e+02 2.151599999999999966e+02
4.900000000000000000e+02 2.145600000000000023e+02
4.910000000000000000e+02 2.139699999999999989e+02
4.920000000000000000e+02 2.133700000000000045e+02
4.930000000000000000e+02 2.127800000000000011e+02
4.940000000000000000e+02 2.121800000000000068e+02
4.950000000000000000e+02 2.115800000000000125e+02
4.960000000000000000e+02 2.109900000000000091e+02
4.970000000000000000e+02 2.103899999999999864e+02
4.980000000000000000e+02 2.097899999999999920e+02
4.990000000000000000e+02 2.091899999999999977e+02
5.000000000000000000e+02 2.085999999999999943e+02
5.010000000000000000e+02 2.080000000000000000e+02
5.020000000000000000e+02 2.074000000000000057e+02
5.030000000000000000e+02 2.068000000000000114e+02
5.040000000000000000e+02 2.061999999999999886e+02
5.050000000000000000e+02 2.056100000000000136e+02
5.060000000000000000e+02 2.050099999999999909e+02
5.070000000000000000e+02 2.044099999999999966e+02
5.080000000000000000e+02 2.038199999999999932e+02
5.090000000000000000e+02 2.032199999999999989e+02
5.100000000000000000e+02 2.026299999999999955e+02
5.110000000000000000e+02 2.020300000000000011e+02
5.120000000000000000e+02 2.014399999999999977e+02
5.130000000000000000e+02 2.008499999999999943e+02
5.140000000000000000e+02 2.002599999999999909e+02
5.150000000000000000e+02 1.996599999999999966e+02
5.160000000000000000e+02 1.990699999999999932e+02
5.170000000000000000e+02 1.984900000000000091e+02
5.180000000000000000e+02 1.979000000000000057e+02
5.190000000000000000e+02 1.973100000000000023e+02
5.200000000000000000e+02 1.967199999999999989e+02
5.210000000000000000e+02 1.961399999999999864e+02
5.220000000000000000e+02 1.955600000000000023e+02
5.230000000000000000e+02 1.949699999999999989e+02
5.240000000000000000e+02 1.943899999999999864e+02
5.250000000000000000e+02 1.938100000000000023e+02
5.260000000000000000e+02 1.932400000000000091e+02
5.270000000000000000e+02 1.926599999999999966e+02
5.280000000000000000e+02 1.920800000000000125e+02
5.290000000000000000e+02 1.915099999999999909e+02
5.300000000000000000e+02 1.909399999999999977e+02
5.310000000000000000e+02 1.903700000000000045e+02
5.320000000000000000e+02 1.898000000000000114e+02
5.330000000000000000e+02 1.892299999999999898e+02
5.340000000000000000e+02 1.886599999999999966e+02
5.350000000000000000e+02 1.880999999999999943e+02
5.360000000000000000e+02 1.875399999999999920e+02
5.370000000000000000e+02 1.869799999999999898e+02
5.380000000000000000e+02 1.864199999999999875e+02
5.390000000000000000e+02 1.858600000000000136e+02
5.400000000000000000e+02 1.853100000000000023e+02
5.410000000000000000e+02 1.847500000000000000e+02
5.420000000000000000e+02 1.841999999999999886e+02
5.430000000000000000e+02 1.836500000000000057e+02
5.440000000000000000e+02 1.831100000000000136e+02
5.450000000000000000e+02 1.825600000000000023e+02
5.460000000000000000e+02 1.820200000000000102e+02
5.470000000000000000e+02 1.814699999999999989e+02
5.480000000000000000e+02 1.809300000000000068e+02
5.490000000000000000e+02 1.803899999999999864e+02
5.500000000000000000e+02 1.798600000000000136e+02
5.510000000000000000e+02 1.793199999999999932e+02
5.520000000000000000e+02 1.787899999999999920e+02
5.530000000000000000e+02 1.782599999999999909e+02
5.540000000000000000e+02 1.777299999999999898e+02
5.550000000000000000e+02 1.771999999999999886e+02
5.560000000000000000e+02 1.766800000000000068e+02
5.570000000000000000e+02 1.761599999999999966e+02
5.580000000000000000e+02 1.756399999999999864e+02
5.590000000000000000e+02 1.751200000000000045e+02
5.600000000000000000e+02 1.745999999999999943e+02
5.610000000000000000e+02 1.740900000000000034e+02
5.620000000000000000e+02 1.735800000000000125e+02
5.630000000000000000e+02 1.730699999999999932e+02
5.640000000000000000e+02 1.725600000000000023e+02
5.650000000000000000e+02 1.720500000000000114e+02
5.660000000000000000e+02 1.715500000000000114e+02
5.670000000000000000e+02 1.710500000000000114e+02
5.680000000000000000e+02 1.705500000000000114e+02
5.690000000000000000e+02 1.700500000000000114e+02
5.700000000000000000e+02 1.695600000000000023e+02
5.710000000000000000e+02 1.690699999999999932e+02
5.720000000000000000e+02 1.685800000000000125e+02
5.730000000000000000e+02 1.680900000000000034e+02
5.740000000000000000e+02 1.676100000000000136e+02
5.750000000000000000e+02 1.671299999999999955e+02
5.760000000000000000e+02 1.666500000000000057e+02
5.770000000000000000e+02 1.661699999999999875e+02
5.780000000000000000e+02 1.656899999999999977e+02
5.790000000000000000e+02 1.652199999999999989e+02
5.800000000000000000e+02 1.647500000000000000e+02
5.810000000000000000e+02 1.642800000000000011e+02
5.820000000000000000e+02 1.638199999999999932e+02
5.830000000000000000e+02 1.633499999999999943e+02
5.840000000000000000e+02 1.628899999999999864e+02
5.850000000000000000e+02 1.624300000000000068e+02
5.860000000000000000e+02 1.619799999999999898e+02
5.870000000000000000e+02 1.615300000000000011e+02
5.880000000000000000e+02 1.610699999999999932e+02
5.890000000000000000e+02 1.606299999999999955e+02
5.900000000000000000e+02 1.601800000000000068e+02
5.910000000000000000e+02 1.597400000000000091e+02
5.920000000000000000e+02 1.593000000000000114e+02
5.930000000000000000e+02 1.588600000000000136e+02
5.940000000000000000e+02 1.584199999999999875e+02
5.950000000000000000e+02 1.579900000000000091e+02
5.960000000000000000e+02 1.575600000000000023e+02
5.970000000000000000e+02 1.571299999999999955e+02
5.980000000000000000e+02 1.567100000000000080e+02
5.990000000000000000e+02 1.562800000000000011e+02
6.000000000000000000e+02 1.558600000000000136e+02
6.010000000000000000e+02 1.554399999999999977e+02
6.020000000000000000e+02 1.550300000000000011e+02
6.030000000000000000e+02 1.546200000000000045e+02
6.040000000000000000e+02 1.542100000000000080e+02
6.050000000000000000e+02 1.538000000000000114e+02
6.060000000000000000e+02 1.533899999999999864e+02
6.070000000000000000e+02 1.529900000000000091e+02
6.080000000000000000e+02 1.525900000000000034e+02
6.090000000000000000e+02 1.521899999999999977e+02
6.100000000000000000e+02 1.518000000000000114e+02
6.110000000000000000e+02 1.514000000000000057e+02
6.120000000000000000e+02 1.510099999999999909e+02
6.130000000000000000e+02 1.506299999999999955e+02
6.140000000000000000e+02 1.502400000000000091e+02
6.150000000000000000e+02 1.498600000000000136e+02
6.160000000000000000e+02 1.494799999999999898e+02
6.170000000000000000e+02 1.490999999999999943e+02
6.180000000000000000e+02 1.487299999999999898e+02
6.190000000000000000e+02 1.483600000000000136e+02
6.200000000000000000e+02 1.479900000000000091e+02
6.210000000000000000e+02 1.476200000000000045e+02
6.220000000000000000e+02 1.472599999999999909e+02
6.230000000000000000e+02 1.468899999999999864e+02
6.240000000000000000e+02 1.465300000000000011e+02
6.250000000000000000e+02 1.461800000000000068e+02
6.260000000000000000e+02 1.458199999999999932e+02
6.270000000000000000e+02 1.454699999999999989e+02
6.280000000000000000e+02 1.451200000000000045e+02
6.290000000000000000e+02 1.447700000000000102e+02
6.300000000000000000e+02 1.444300000000000068e+02
6.310000000000000000e+02 1.440900000000000034e+02
6.320000000000000000e+02 1.437500000000000000e+02
6.330000000000000000e+02 1.434099999999999966e+02
6.340000000000000000e+02 1.430800000000000125e+02
6.350000000000000000e+02 1.427500000000000000e+02
6.360000000000000000e+02 1.424199999999999875e+02
6.370000000000000000e+02 1.420900000000000034e+02
6.380000000000000000e+02 1.417700000000000102e+02
6.390000000000000000e+02 1.414499999999999886e+02
6.400000000000000000e+02 1.411299999999999955e+02
6.410000000000000000e+02 1.408100000000000023e+02
6.420000000000000000e+02 1.405000000000000000e+02
6.430000000000000000e+02 1.401800000000000068e+02
6.440000000000000000e+02 1.398700000000000045e+02
6.450000000000000000e+02 1.395699999999999932e+02
6.460000000000000000e+02 1.392599999999999909e+02
6.470000000000000000e+02 1.389600000000000080e+02
6.480000000000000000e+02 1.386599999999999966e+02
6.490000000000000000e+02 1.383600000000000136e+02
6.500000000000000000e+02 1.380699999999999932e+02
6.510000000000000000e+02 1.377800000000000011e+02
6.520000000000000000e+02 1.374900000000000091e+02
6.530000000000000000e+02 1.371999999999999886e+02
6.540000000000000000e+02 1.369199999999999875e+02
6.550000000000000000e+02 1.366299999999999955e+02
6.560000000000000000e+02 1.363499999999999943e+02
6.570000000000000000e+02 1.360699999999999932e+02
6.580000000000000000e+02 1.358000000000000114e+02
6.590000000000000000e+02 1.355200000000000102e+02
6.600000000000000000e+02 1.352500000000000000e+02
6.610000000000000000e+02 1.349900000000000091e+02
6.620000000000000000e+02 1.347199999999999989e+02
6.630000000000000000e+02 1.344600000000000080e+02
6.640000000000000000e+02 1.341899999999999977e+02
6.650000000000000000e+02 1.339300000000000068e+02
6.660000000000000000e+02 1.336800000000000068e+02
6.670000000000000000e+02 1.334199999999999875e+02
6.680000000000000000e+02 1.331699999999999875e+02
6.690000000000000000e+02 1.329199999999999875e+02
6.700000000000000000e+02 1.326699999999999875e+02
6.710000000000000000e+02 1.324300000000000068e+02
6.720000000000000000e+02 1.321800000000000068e+02
6.730000000000000000e+02 1.319399999999999977e+02
6.740000000000000000e+02 1.316999999999999886e+02
6.750000000000000000e+02 1.314699999999999989e+02
6.760000000000000000e+02 1.312299999999999898e+02
6.770000000000000000e+02 1.310000000000000000e+02
6.780000000000000000e+02 1.307700000000000102e+02
6.790000000000000000e+02 1.305399999999999920e+02
6.800000000000000000e+02 1.303199999999999932e+02
6.810000000000000000e+02 1.300999999999999943e+02
6.820000000000000000e+02 1.298700000000000045e+02
6.830000000000000000e+02 1.296299999999999955e+02
6.840000000000000000e+02 1.293799999999999955e+02
6.850000000000000000e+02 1.291100000000000136e+02
6.860000000000000000e+02 1.288300000000000125e+02
6.870000000000000000e+02 1.285600000000000023e+02
6.880000000000000000e+02 1.283300000000000125e+02
6.890000000000000000e+02 1.282100000000000080e+02
6.900000000000000000e+02 1.282199999999999989e+02
6.910000000000000000e+02 1.284000000000000057e+02
6.920000000000000000e+02 1.288100000000000023e+02
6.930000000000000000e+02 1.294499999999999886e+02
6.940000000000000000e+02 1.303600000000000136e+02
6.950000000000000000e+02 1.315500000000000114e+02
6.960000000000000000e+02 1.330300000000000011e+02
6.970000000000000000e+02 1.348000000000000114e+02
6.980000000000000000e+02 1.368499999999999943e+02
6.990000000000000000e+02 1.391899999999999977e+02
7.000000000000000000e+02 1.417899999999999920e+02
7.010000000000000000e+02 1.446399999999999864e+02
7.020000000000000000e+02 1.477199999999999989e+02
7.030000000000000000e+02 1.510000000000000000e+02
7.040000000000000000e+02 1.544499999999999886e+02
7.050000000000000000e+02 1.580600000000000023e+02
7.060000000000000000e+02 1.617899999999999920e+02
7.070000000000000000e+02 1.656100000000000136e+02
7.080000000000000000e+02 1.695000000000000000e+02
7.090000000000000000e+02 1.734399999999999977e+02
7.100000000000000000e+02 1.773899999999999864e+02
7.110000000000000000e+02 1.813600000000000136e+02
7.120000000000000000e+02 1.853100000000000023e+02
7.130000000000000000e+02 1.892400000000000091e+02
7.140000000000000000e+02 1.931200000000000045e+02
7.150000000000000000e+02 1.969499999999999886e+02
7.160000000000000000e+02 2.007199999999999989e+02
7.170000000000000000e+02 2.044300000000000068e+02
7.180000000000000000e+02 2.080500000000000114e+02
7.190000000000000000e+02 2.115999999999999943e+02
7.200000000000000000e+02 2.150699999999999932e+02
7.210000000000000000e+02 2.184499999999999886e+02
7.220000000000000000e+02 2.217299999999999898e+02
7.230000000000000000e+02 2.249300000000000068e+02
7.240000000000000000e+02 2.280300000000000011e+02
7.250000000000000000e+02 2.310300000000000011e+02
7.260000000000000000e+02 2.339399999999999977e+02
7.270000000000000000e+02 2.367599999999999909e+02
7.280000000000000000e+02 2.394799999999999898e+02
7.290000000000000000e+02 2.420999999999999943e+02
7.300000000000000000e+02 2.446299999999999955e+02
7.310000000000000000e+02 2.470600000000000023e+02
7.320000000000000000e+02 2.494000000000000057e+02
7.330000000000000000e+02 2.516500000000000057e+02
7.340000000000000000e+02 2.538100000000000023e+02
7.350000000000000000e+02 2.558799999999999955e+02
7.360000000000000000e+02 2.578600000000000136e+02
7.370000000000000000e+02 2.597599999999999909e+02
7.380000000000000000e+02 2.615799999999999841e+02
7.390000000000000000e+02 2.633100000000000023e+02
7.400000000000000000e+02 2.649599999999999795e+02
7.410000000000000000e+02 2.665299999999999727e+02
7.420000000000000000e+02 2.680299999999999727e+02
7.430000000000000000e+02 2.694599999999999795e+02
7.440000000000000000e+02 2.708100000000000023e+02
7.450000000000000000e+02 2.720899999999999750e+02
7.460000000000000000e+02 2.733000000000000114e+02
7.470000000000000000e+02 2.744499999999999886e+02
7.480000000000000000e+02 2.755299999999999727e+02
7.490000000000000000e+02 2.765500000000000114e+02
7.500000000000000000e+02 2.775099999999999909e+02
7.510000000000000000e+02 2.784200000000000159e+02
7.520000000000000000e+02 2.792599999999999909e+02
7.530000000000000000e+02 2.800500000000000114e+02
7.540000000000000000e+02 2.807900000000000205e+02
7.550000000000000000e+02 2.814800000000000182e+02
7.560000000000000000e+02 2.821200000000000045e+02
7.570000000000000000e+02 2.827099999999999795e+02
7.580000000000000000e+02 2.832500000000000000e+02
7.590000000000000000e+02 2.837500000000000000e+02
7.600000000000000000e+02 2.842099999999999795e+02
7.610000000000000000e+02 2.846299999999999955e+02
7.620000000000000000e+02 2.850199999999999818e+02
7.630000000000000000e+02 2.853600000000000136e+02
7.640000000000000000e+02 2.856700000000000159e+02
7.650000000000000000e+02 2.859499999999999886e+02
7.660000000000000000e+02 2.861899999999999977e+02
7.670000000000000000e+02 2.863999999999999773e+02
7.680000000000000000e+02 2.865899999999999750e+02
7.690000000000000000e+02 2.867500000000000000e+02
7.700000000000000000e+02 2.868799999999999955e+02
7.710000000000000000e+02 2.869800000000000182e+02
7.720000000000000000e+02 2.870699999999999932e+02
7.730000000000000000e+02 2.871299999999999955e+02
7.740000000000000000e+02 2.871800000000000068e+02
7.750000000000000000e+02 2.871999999999999886e+02
7.760000000000000000e+02 2.872200000000000273e+02
7.770000000000000000e+02 2.872099999999999795e+02
7.780000000000000000e+02 2.871899999999999977e+02
7.790000000000000000e+02 2.871600000000000250e+02
7.800000000000000000e+02 2.871200000000000045e+02
7.810000000000000000e+02 2.870799999999999841e+02
7.820000000000000000e+02 2.870199999999999818e+02
7.830000000000000000e+02 2.869700000000000273e+02
7.840000000000000000e+02 2.869100000000000250e+02
7.850000000000000000e+02 2.868399999999999750e+02
7.860000000000000000e+02 2.867799999999999727e+02
7.870000000000000000e+02 2.867300000000000182e+02
7.880000000000000000e+02 2.866800000000000068e+02
7.890000000000000000e+02 2.866399999999999864e+02
7.900000000000000000e+02 2.866100000000000136e+02
7.910000000000000000e+02 2.866000000000000227e+02
7.920000000000000000e+02 2.866000000000000227e+02
7.930000000000000000e+02 2.866200000000000045e+02
7.940000000000000000e+02 2.866700000000000159e+02
7.950000000000000000e+02 2.867500000000000000e+02
7.960000000000000000e+02 2.868600000000000136e+02
7.970000000000000000e+02 2.870099999999999909e+02
7.980000000000000000e+02 2.871899999999999977e+02
7.990000000000000000e+02 2.874200000000000159e+02
8.000000000000000000e+02 2.876999999999999886e+02
8.010000000000000000e+02 2.880199999999999818e+02
8.020000000000000000e+02 2.883899999999999864e+02
8.030000000000000000e+02 2.888199999999999932e+02
8.040000000000000000e+02 2.892900000000000205e+02
8.050000000000000000e+02 2.898100000000000023e+02
8.060000000000000000e+02 2.903700000000000045e+02
8.070000000000000000e+02 2.909700000000000273e+02
8.080000000000000000e+02 2.916100000000000136e+02
8.090000000000000000e+02 2.922699999999999818e+02
8.100000000000000000e+02 2.929499999999999886e+02
8.110000000000000000e+02 2.936600000000000250e+02
8.120000000000000000e+02 2.943700000000000045e+02
8.130000000000000000e+02 2.951000000000000227e+02
8.140000000000000000e+02 2.958199999999999932e+02
8.150000000000000000e+02 2.965500000000000114e+02
8.160000000000000000e+02 2.972699999999999818e+02
8.170000000000000000e+02 2.979800000000000182e+02
8.180000000000000000e+02 2.986700000000000159e+02
8.190000000000000000e+02 2.993500000000000227e+02
8.200000000000000000e+02 3.000199999999999818e+02
8.210000000000000000e+02 3.006600000000000250e+02
8.220000000000000000e+02 3.012799999999999727e+02
8.230000000000000000e+02 3.018799999999999955e+02
8.240000000000000000e+02 3.024499999999999886e+02
8.250000000000000000e+02 3.029900000000000091e+02
8.260000000000000000e+02 3.035099999999999909e+02
8.270000000000000000e+02 3.039900000000000091e+02
8.280000000000000000e+02 3.044499999999999886e+02
8.290000000000000000e+02 3.048700000000000045e+02
8.300000000000000000e+02 3.052699999999999818e+02
8.310000000000000000e+02 3.056299999999999955e+02
8.320000000000000000e+02 3.059599999999999795e+02
8.330000000000000000e+02 3.062599999999999909e+02
8.340000000000000000e+02 3.065299999999999727e+02
8.350000000000000000e+02 3.067599999999999909e+02
8.360000000000000000e+02 3.069599999999999795e+02
8.370000000000000000e+02 3.071299999999999955e+02
8.380000000000000000e+02 3.072699999999999818e+02
8.390000000000000000e+02 3.073799999999999955e+02
8.400000000000000000e+02 3.074599999999999795e+02
8.410000000000000000e+02 3.075000000000000000e+02
8.420000000000000000e+02 3.075199999999999818e+02
8.430000000000000000e+02 3.075099999999999909e+02
8.440000000000000000e+02 3.074599999999999795e+02
8.450000000000000000e+02 3.073899999999999864e+02
8.460000000000000000e+02 3.072900000000000205e+02
8.470000000000000000e+02 3.071700000000000159e+02
8.480000000000000000e+02 3.070099999999999909e+02
8.490000000000000000e+02 3.068299999999999841e+02
8.500000000000000000e+02 3.066200000000000045e+02
8.510000000000000000e+02 3.063899999999999864e+02
8.520000000000000000e+02 3.061299999999999955e+02
8.530000000000000000e+02 3.058500000000000227e+02
8.540000000000000000e+02 3.055400000000000205e+02
8.550000000000000000e+02 3.052099999999999795e+02
8.560000000000000000e+02 3.048600000000000136e+02
8.570000000000000000e+02 3.044900000000000091e+02
8.580000000000000000e+02 3.040899999999999750e+02
8.590000000000000000e+02 3.036700000000000159e+02
8.600000000000000000e+02 3.032400000000000091e+02
8.610000000000000000e+02 3.027799999999999727e+02
8.620000000000000000e+02 3.023000000000000114e+02
8.630000000000000000e+02 3.018100000000000023e+02
8.640000000000000000e+02 3.013000000000000114e+02
8.650000000000000000e+02 3.007699999999999818e+02
8.660000000000000000e+02 3.002200000000000273e+02
8.670000000000000000e+02 2.996499999999999773e+02
8.680000000000000000e+02 2.990699999999999932e+02
8.690000000000000000e+02 2.984800000000000182e+02
8.700000000000000000e+02 2.978700000000000045e+02
8.710000000000000000e+02 2.972400000000000091e+02
8.720000000000000000e+02 2.966000000000000227e+02
8.730000000000000000e+02 2.959499999999999886e+02
8.740000000000000000e+02 2.952799999999999727e+02
8.750000000000000000e+02 2.946000000000000227e+02
8.760000000000000000e+02 2.939100000000000250e+02
8.770000000000000000e+02 2.931999999999999886e+02
8.780000000000000000e+02 2.924900000000000091e+02
8.790000000000000000e+02 2.917599999999999909e+02
8.800000000000000000e+02 2.910199999999999818e+02
8.810000000000000000e+02 2.902699999999999818e+02
8.820000000000000000e+02 2.895099999999999909e+02
8.830000000000000000e+02 2.887500000000000000e+02
8.840000000000000000e+02 2.879700000000000273e+02
8.850000000000000000e+02 2.871800000000000068e+02
8.860000000000000000e+02 2.863899999999999864e+02
8.870000000000000000e+02 2.855799999999999841e+02
8.880000000000000000e+02 2.847699999999999818e+02
8.890000000000000000e+02 2.839499999999999886e+02
8.900000000000000000e+02 2.831299999999999955e+02
8.910000000000000000e+02 2.822900000000000205e+02
8.920000000000000000e+02 2.814499999999999886e+02
8.930000000000000000e+02 2.806100000000000136e+02
8.940000000000000000e+02 2.797599999999999909e+02
8.950000000000000000e+02 2.788999999999999773e+02
8.960000000000000000e+02 2.780299999999999727e+02
8.970000000000000000e+02 2.771600000000000250e+02
8.980000000000000000e+02 2.762900000000000205e+02
8.990000000000000000e+02 2.754100000000000250e+02
9.000000000000000000e+02 2.745299999999999727e+02
9.010000000000000000e+02 2.736399999999999864e+02
9.020000000000000000e+02 2.727500000000000000e+02
9.030000000000000000e+02 2.718500000000000227e+02
9.040000000000000000e+02 2.709499999999999886e+02
9.050000000000000000e+02 2.700500000000000114e+02
9.060000000000000000e+02 2.691399999999999864e+02
9.070000000000000000e+02 2.682300000000000182e+02
9.080000000000000000e+02 2.673199999999999932e+02
9.090000000000000000e+02 2.663999999999999773e+02
9.100000000000000000e+02 2.654800000000000182e+02
9.110000000000000000e+02 2.645600000000000023e+02
9.120000000000000000e+02 2.636399999999999864e+02
9.130000000000000000e+02 2.627099999999999795e+02
9.140000000000000000e+02 2.617900000000000205e+02
9.150000000000000000e+02 2.608600000000000136e+02
9.160000000000000000e+02 2.599300000000000068e+02
9.170000000000000000e+02 2.590000000000000000e+02
9.180000000000000000e+02 2.580600000000000023e+02
9.190000000000000000e+02 2.571299999999999955e+02
9.200000000000000000e+02 2.561999999999999886e+02
9.210000000000000000e+02 2.552599999999999909e+02
9.220000000000000000e+02 2.543300000000000125e+02
9.230000000000000000e+02 2.533899999999999864e+02
9.240000000000000000e+02 2.524499999999999886e+02
9.250000000000000000e+02 2.515200000000000102e+02
9.260000000000000000e+02 2.505800000000000125e+02
9.270000000000000000e+02 2.496399999999999864e+02
9.280000000000000000e+02 2.486999999999999886e+02
9.290000000000000000e+02 2.477700000000000102e+02
9.300000000000000000e+02 2.468300000000000125e+02
9.310000000000000000e+02 2.458899999999999864e+02
9.320000000000000000e+02 2.449600000000000080e+02
9.330000000000000000e+02 2.440200000000000102e+02
9.340000000000000000e+02 2.430900000000000034e+02
9.350000000000000000e+02 2.421500000000000057e+02
9.360000000000000000e+02 2.412199999999999989e+02
9.370000000000000000e+02 2.402899999999999920e+02
9.380000000000000000e+02 2.393600000000000136e+02
9.390000000000000000e+02 2.384300000000000068e+02
9.400000000000000000e+02 2.375000000000000000e+02
9.410000000000000000e+02 2.365699999999999932e+02
9.420000000000000000e+02 2.356500000000000057e+02
9.430000000000000000e+02 2.347299999999999898e+02
9.440000000000000000e+02 2.338000000000000114e+02
9.450000000000000000e+02 2.328799999999999955e+02
9.460000000000000000e+02 2.319600000000000080e+02
9.470000000000000000e+02 2.310500000000000114e+02
9.480000000000000000e+02 2.301299999999999955e+02
9.490000000000000000e+02 2.292199999999999989e+02
9.500000000000000000e+02 2.283100000000000023e+02
9.510000000000000000e+02 2.274000000000000057e+02
9.520000000000000000e+02 2.264900000000000091e+02
9.530000000000000000e+02 2.255800000000000125e+02
9.540000000000000000e+02 2.246800000000000068e+02
9.550000000000000000e+02 2.237800000000000011e+02
9.560000000000000000e+02 2.228799999999999955e+02
9.570000000000000000e+02 2.219900000000000091e+02
9.580000000000000000e+02 2.210900000000000034e+02
9.590000000000000000e+02 2.201999999999999886e+02
9.600000000000000000e+02 2.193199999999999932e+02
9.610000000000000000e+02 2.184300000000000068e+02
9.620000000000000000e+02 2.175500000000000114e+02
9.630000000000000000e+02 2.166699999999999875e+02
9.640000000000000000e+02 2.157899999999999920e+02
9.650000000000000000e+02 2.149099999999999966e+02
9.660000000000000000e+02 2.140399999999999920e+02
9.670000000000000000e+02 2.131699999999999875e+02
9.680000000000000000e+02 2.123100000000000023e+02
9.690000000000000000e+02 2.114499999999999886e+02
9.700000000000000000e+02 2.105900000000000034e+02
9.710000000000000000e+02 2.097299999999999898e+02
9.720000000000000000e+02 2.088700000000000045e+02
9.730000000000000000e+02 2.080200000000000102e+02
9.740000000000000000e+02 2.071800000000000068e+02
9.750000000000000000e+02 2.063300000000000125e+02
9.760000000000000000e+02 2.054900000000000091e+02
9.770000000000000000e+02 2.046500000000000057e+02
9.780000000000000000e+02 2.038199999999999932e+02
9.790000000000000000e+02 2.029900000000000091e+02
9.800000000000000000e+02 2.021599999999999966e+02
9.810000000000000000e+02 2.013400000000000034e+02
9.820000000000000000e+02 2.005099999999999909e+02
9.830000000000000000e+02 1.996999999999999886e+02
9.840000000000000000e+02 1.988799999999999955e+02
9.850000000000000000e+02 1.980699999999999932e+02
9.860000000000000000e+02 1.972599999999999909e+02
9.870000000000000000e+02 1.964600000000000080e+02
9.880000000000000000e+02 1.956599999999999966e+02
9.890000000000000000e+02 1.948600000000000136e+02
9.900000000000000000e+02 1.940699999999999932e+02
9.910000000000000000e+02 1.932800000000000011e+02
9.920000000000000000e+02 1.925000000000000000e+02
9.930000000000000000e+02 1.917100000000000080e+02
9.940000000000000000e+02 1.909399999999999977e+02
9.950000000000000000e+02 1.901599999999999966e+02
9.960000000000000000e+02 1.893899999999999864e+02
9.970000000000000000e+02 1.886200000000000045e+02
9.980000000000000000e+02 1.878600000000000136e+02
9.990000000000000000e+02 1.870999999999999943e+02
1.000000000000000000e+03 1.863499999999999943e+02
1.001000000000000000e+03 1.855900000000000034e+02
1.002000000000000000e+03 1.848499999999999943e+02
1.003000000000000000e+03 1.840999999999999943e+02
1.004000000000000000e+03 1.833600000000000136e+02
1.005000000000000000e+03 1.826200000000000045e+02
1.006000000000000000e+03 1.818899999999999864e+02
1.007000000000000000e+03 1.811599999999999966e+02
1.008000000000000000e+03 1.804300000000000068e+02
1.009000000000000000e+03 1.797100000000000080e+02
1.010000000000000000e+03 1.789900000000000091e+02
1.011000000000000000e+03 1.782800000000000011e+02
1.012000000000000000e+03 1.775600000000000023e+02
1.013000000000000000e+03 1.768600000000000136e+02
1.014000000000000000e+03 1.761500000000000057e+02
1.015000000000000000e+03 1.754499999999999886e+02
1.016000000000000000e+03 1.747500000000000000e+02
1.017000000000000000e+03 1.740600000000000023e+02
1.018000000000000000e+03 1.733700000000000045e+02
1.019000000000000000e+03 1.726899999999999977e+02
1.020000000000000000e+03 1.720000000000000000e+02
1.021000000000000000e+03 1.713300000000000125e+02
1.022000000000000000e+03 1.706500000000000057e+02
1.023000000000000000e+03 1.699799999999999898e+02
1.024000000000000000e+03 1.693100000000000023e+02
1.025000000000000000e+03 1.686500000000000057e+02
1.026000000000000000e+03 1.679900000000000091e+02
1.027000000000000000e+03 1.673400000000000034e+02
1.028000000000000000e+03 1.666899999999999977e+02
1.029000000000000000e+03 1.660399999999999920e+02
1.030000000000000000e+03 1.653899999999999864e+02
1.031000000000000000e+03 1.647500000000000000e+02
1.032000000000000000e+03 1.641200000000000045e+02
1.033000000000000000e+03 1.634900000000000091e+02
1.034000000000000000e+03 1.628600000000000136e+02
1.035000000000000000e+03 1.622299999999999898e+02
1.036000000000000000e+03 1.616100000000000136e+02
1.037000000000000000e+03 1.610000000000000000e+02
1.038000000000000000e+03 1.603799999999999955e+02
1.039000000000000000e+03 1.597800000000000011e+02
1.040000000000000000e+03 1.591699999999999875e+02
1.041000000000000000e+03 1.585699999999999932e+02
1.042000000000000000e+03 1.579699999999999989e+02
1.043000000000000000e+03 1.573799999999999955e+02
1.044000000000000000e+03 1.567899999999999920e+02
1.045000000000000000e+03 1.562100000000000080e+02
1.046000000000000000e+03 1.556200000000000045e+02
1.047000000000000000e+03 1.550500000000000114e+02
1.048000000000000000e+03 1.544699999999999989e+02
1.049000000000000000e+03 1.539000000000000057e+02
1.050000000000000000e+03 1.533400000000000034e+02
1.051000000000000000e+03 1.527700000000000102e+02
1.052000000000000000e+03 1.522199999999999989e+02
1.053000000000000000e+03 1.516599999999999966e+02
1.054000000000000000e+03 1.511100000000000136e+02
1.055000000000000000e+03 1.505699999999999932e+02
1.056000000000000000e+03 1.500200000000000102e+02
1.057000000000000000e+03 1.494799999999999898e+02
1.058000000000000000e+03 1.489499999999999886e+02
1.059000000000000000e+03 1.484199999999999875e+02
1.060000000000000000e+03 1.478899999999999864e+02
1.061000000000000000e+03 1.473700000000000045e+02
1.062000000000000000e+03 1.468499999999999943e+02
1.063000000000000000e+03 1.463300000000000125e+02
1.064000000000000000e+03 1.458199999999999932e+02
1.065000000000000000e+03 1.453100000000000023e+02
1.066000000000000000e+03 1.448100000000000023e+02
1.067000000000000000e+03 1.443100000000000023e+02
1.068000000000000000e+03 1.438199999999999932e+02
1.069000000000000000e+03 1.433199999999999932e+02
1.070000000000000000e+03 1.428199999999999932e+02
1.071000000000000000e+03 1.423100000000000023e+02
1.072000000000000000e+03 1.418000000000000114e+02
1.073000000000000000e+03 1.412800000000000011e+02
1.074000000000000000e+03 1.407700000000000102e+02
1.075000000000000000e+03 1.403000000000000114e+02
1.076000000000000000e+03 1.398700000000000045e+02
1.077000000000000000e+03 1.395099999999999909e+02
1.078000000000000000e+03 1.392400000000000091e+02
1.079000000000000000e+03 1.390699999999999932e+02
1.080000000000000000e+03 1.390099999999999909e+02
1.081000000000000000e+03 1.390699999999999932e+02
1.082000000000000000e+03 1.392500000000000000e+02
1.083000000000000000e+03 1.395600000000000023e+02
1.084000000000000000e+03 1.400000000000000000e+02
1.085000000000000000e+03 1.405699999999999932e+02
1.086000000000000000e+03 1.412500000000000000e+02
1.087000000000000000e+03 1.420399999999999920e+02
1.088000000000000000e+03 1.429399999999999977e+02
1.089000000000000000e+03 1.439399999999999977e+02
1.090000000000000000e+03 1.450200000000000102e+02
1.091000000000000000e+03 1.461699999999999875e+02
1.092000000000000000e+03 1.473799999999999955e+02
1.093000000000000000e+03 1.486299999999999955e+02
1.094000000000000000e+03 1.499300000000000068e+02
1.095000000000000000e+03 1.512500000000000000e+02
1.096000000000000000e+03 1.525900000000000034e+02
1.097000000000000000e+03 1.539300000000000068e+02
1.098000000000000000e+03 1.552800000000000011e+02
1.099000000000000000e+03 1.566200000000000045e+02
1.100000000000000000e+03 1.579600000000000080e+02
1.101000000000000000e+03 1.592700000000000102e+02
1.102000000000000000e+03 1.605699999999999932e+02
1.103000000000000000e+03 1.618400000000000034e+02
1.104000000000000000e+03 1.630900000000000034e+02
1.105000000000000000e+03 1.643199999999999932e+02
1.106000000000000000e+03 1.655099999999999909e+02
1.107000000000000000e+03 1.666699999999999875e+02
1.108000000000000000e+03 1.678000000000000114e+02
1.109000000000000000e+03 1.688899999999999864e+02
1.110000000000000000e+03 1.699499999999999886e+02
1.111000000000000000e+03 1.709799999999999898e+02
1.112000000000000000e+03 1.719699999999999989e+02
1.113000000000000000e+03 1.729199999999999875e+02
1.114000000000000000e+03 1.738400000000000034e+02
1.115000000000000000e+03 1.747299999999999898e+02
1.116000000000000000e+03 1.755800000000000125e+02
1.117000000000000000e+03 1.763899999999999864e+02
1.118000000000000000e+03 1.771699999999999875e+02
1.119000000000000000e+03 1.779199999999999875e+02
1.120000000000000000e+03 1.786299999999999955e+02
1.121000000000000000e+03 1.793100000000000023e+02
1.122000000000000000e+03 1.799600000000000080e+02
1.123000000000000000e+03 1.805800000000000125e+02
1.124000000000000000e+03 1.811599999999999966e+02
1.125000000000000000e+03 1.817100000000000080e+02
1.126000000000000000e+03 1.822400000000000091e+02
1.127000000000000000e+03 1.827299999999999898e+02
1.128000000000000000e+03 1.831999999999999886e+02
1.129000000000000000e+03 1.836299999999999955e+02
1.130000000000000000e+03 1.840399999999999920e+02
1.131000000000000000e+03 1.844300000000000068e+02
1.132000000000000000e+03 1.847800000000000011e+02
1.133000000000000000e+03 1.851200000000000045e+02
1.134000000000000000e+03 1.854300000000000068e+02
1.135000000000000000e+03 1.857100000000000080e+02
1.136000000000000000e+03 1.859699999999999989e+02
1.137000000000000000e+03 1.862100000000000080e+02
1.138000000000000000e+03 1.864300000000000068e+02
1.139000000000000000e+03 1.866299999999999955e+02
1.140000000000000000e+03 1.868100000000000023e+02
1.141000000000000000e+03 1.869699999999999989e+02
1.142000000000000000e+03 1.871100000000000136e+02
1.143000000000000000e+03 1.872299999999999898e+02
1.144000000000000000e+03 1.873300000000000125e+02
1.145000000000000000e+03 1.874199999999999875e+02
1.146000000000000000e+03 1.875000000000000000e+02
1.147000000000000000e+03 1.875500000000000114e+02
1.148000000000000000e+03 1.875999999999999943e+02
1.149000000000000000e+03 1.876299999999999955e+02
1.150000000000000000e+03 1.876500000000000057e+02
1.151000000000000000e+03 1.876500000000000057e+02
1.152000000000000000e+03 1.876399999999999864e+02
1.153000000000000000e+03 1.876200000000000045e+02
1.154000000000000000e+03 1.875999999999999943e+02
1.155000000000000000e+03 1.875600000000000023e+02
1.156000000000000000e+03 1.875099999999999909e+02
1.157000000000000000e+03 1.874499999999999886e+02
1.158000000000000000e+03 1.873899999999999864e+02
1.159000000000000000e+03 1.873199999999999932e+02
1.160000000000000000e+03 1.872400000000000091e+02
1.161000000000000000e+03 1.871500000000000057e+02
1.162000000000000000e+03 1.870600000000000023e+02
1.163000000000000000e+03 1.869699999999999989e+02
1.164000000000000000e+03 1.868700000000000045e+02
1.165000000000000000e+03 1.867700000000000102e+02
1.166000000000000000e+03 1.866599999999999966e+02
1.167000000000000000e+03 1.865600000000000023e+02
1.168000000000000000e+03 1.864499999999999886e+02
1.169000000000000000e+03 1.863400000000000034e+02
1.170000000000000000e+03 1.862299999999999898e+02
1.171000000000000000e+03 1.861299999999999955e+02
1.172000000000000000e+03 1.860200000000000102e+02
1.173000000000000000e+03 1.859199999999999875e+02
1.174000000000000000e+03 1.858199999999999932e+02
1.175000000000000000e+03 1.857299999999999898e+02
1.176000000000000000e+03 1.856500000000000057e+02
1.177000000000000000e+03 1.855699999999999932e+02
1.178000000000000000e+03 1.855000000000000000e+02
1.179000000000000000e+03 1.854399999999999977e+02
1.180000000000000000e+03 1.854000000000000057e+02
1.181000000000000000e+03 1.853700000000000045e+02
1.182000000000000000e+03 1.853499999999999943e+02
1.183000000000000000e+03 1.853600000000000136e+02
1.184000000000000000e+03 1.853799999999999955e+02
1.185000000000000000e+03 1.854199999999999875e+02
1.186000000000000000e+03 1.854900000000000091e+02
1.187000000000000000e+03 1.855800000000000125e+02
1.188000000000000000e+03 1.856899999999999977e+02
1.189000000000000000e+03 1.858300000000000125e+02
1.190000000000000000e+03 1.859900000000000091e+02
1.191000000000000000e+03 1.861800000000000068e+02
1.192000000000000000e+03 1.863899999999999864e+02
1.193000000000000000e+03 1.866200000000000045e+02
1.194000000000000000e+03 1.868600000000000136e+02
1.195000000000000000e+03 1.871299999999999955e+02
1.196000000000000000e+03 1.874099999999999966e+02
1.197000000000000000e+03 1.876899999999999977e+02
1.198000000000000000e+03 1.879900000000000091e+02
1.199000000000000000e+03 1.882899999999999920e+02
1.200000000000000000e+03 1.885999999999999943e+02
1.201000000000000000e+03 1.889000000000000057e+02
1.202000000000000000e+03 1.892100000000000080e+02
1.203000000000000000e+03 1.895099999999999909e+02
1.204000000000000000e+03 1.898100000000000023e+02
1.205000000000000000e+03 1.900999999999999943e+02
1.206000000000000000e+03 1.903899999999999864e+02
1.207000000000000000e+03 1.906699999999999875e+02
1.208000000000000000e+03 1.909399999999999977e+02
1.209000000000000000e+03 1.911999999999999886e+02
1.210000000000000000e+03 1.914499999999999886e+02
1.211000000000000000e+03 1.916800000000000068e+02
1.212000000000000000e+03 1.919099999999999966e+02
1.213000000000000000e+03 1.921200000000000045e+02
1.214000000000000000e+03 1.923199999999999932e+02
1.215000000000000000e+03 1.925000000000000000e+02
1.216000000000000000e+03 1.926699999999999875e+02
1.217000000000000000e+03 1.928300000000000125e+02
1.218000000000000000e+03 1.929699999999999989e+02
1.219000000000000000e+03 1.930999999999999943e+02
1.220000000000000000e+03 1.932100000000000080e+02
1.221000000000000000e+03 1.933100000000000023e+02
1.222000000000000000e+03 1.933899999999999864e+02
1.223000000000000000e+03 1.934600000000000080e+02
1.224000000000000000e+03 1.935200000000000102e+02
1.225000000000000000e+03 1.935600000000000023e+02
1.226000000000000000e+03 1.935800000000000125e+02
1.227000000000000000e+03 1.935900000000000034e+02
1.228000000000000000e+03 1.935900000000000034e+02
1.229000000000000000e+03 1.935699999999999932e+02
1.230000000000000000e+03 1.935399999999999920e+02
1.231000000000000000e+03 1.934900000000000091e+02
1.232000000000000000e+03 1.934399999999999977e+02
1.233000000000000000e+03 1.933700000000000045e+02
1.234000000000000000e+03 1.932800000000000011e+02
1.235000000000000000e+03 1.931899999999999977e+02
1.236000000000000000e+03 1.930800000000000125e+02
1.237000000000000000e+03 1.929499999999999886e+02
1.238000000000000000e+03 1.928199999999999932e+02
1.239000000000000000e+03 1.926800000000000068e+02
1.240000000000000000e+03 1.925200000000000102e+02
1.241000000000000000e+03 1.923499999999999943e+02
1.242000000000000000e+03 1.921800000000000068e+02
1.243000000000000000e+03 1.919900000000000091e+02
1.244000000000000000e+03 1.917899999999999920e+02
1.245000000000000000e+03 1.915800000000000125e+02
1.246000000000000000e+03 1.913600000000000136e+02
1.247000000000000000e+03 1.911299999999999955e+02
1.248000000000000000e+03 1.908899999999999864e+02
1.249000000000000000e+03 1.906500000000000057e+02
1.250000000000000000e+03 1.903899999999999864e+02
1.251000000000000000e+03 1.901299999999999955e+02
1.252000000000000000e+03 1.898600000000000136e+02
1.253000000000000000e+03 1.895800000000000125e+02
1.254000000000000000e+03 1.892899999999999920e+02
1.255000000000000000e+03 1.889900000000000091e+02
1.256000000000000000e+03 1.886899999999999977e+02
1.257000000000000000e+03 1.883799999999999955e+02
1.258000000000000000e+03 1.880600000000000023e+02
1.259000000000000000e+03 1.877400000000000091e+02
1.260000000000000000e+03 1.874099999999999966e+02
1.261000000000000000e+03 1.870699999999999932e+02
1.262000000000000000e+03 1.867299999999999898e+02
1.263000000000000000e+03 1.863799999999999955e+02
1.264000000000000000e+03 1.860300000000000011e+02
1.265000000000000000e+03 1.856699999999999875e+02
1.266000000000000000e+03 1.853100000000000023e+02
1.267000000000000000e+03 1.849399999999999977e+02
1.268000000000000000e+03 1.845699999999999932e+02
1.269000000000000000e+03 1.841899999999999977e+02
1.270000000000000000e+03 1.838100000000000023e+02
1.271000000000000000e+03 1.834199999999999875e+02
1.272000000000000000e+03 1.830300000000000011e+02
1.273000000000000000e+03 1.826299999999999955e+02
1.274000000000000000e+03 1.822299999999999898e+02
1.275000000000000000e+03 1.818300000000000125e+02
1.276000000000000000e+03 1.814199999999999875e+02
1.277000000000000000e+03 1.810099999999999909e+02
1.278000000000000000e+03 1.805999999999999943e+02
1.279000000000000000e+03 1.801800000000000068e+02
1.280000000000000000e+03 1.797599999999999909e+02
1.281000000000000000e+03 1.793400000000000034e+02
1.282000000000000000e+03 1.789199999999999875e+02
1.283000000000000000e+03 1.784900000000000091e+02
1.284000000000000000e+03 1.780600000000000023e+02
1.285000000000000000e+03 1.776299999999999955e+02
1.286000000000000000e+03 1.771899999999999977e+02
1.287000000000000000e+03 1.767599999999999909e+02
1.288000000000000000e+03 1.763199999999999932e+02
1.289000000000000000e+03 1.758799999999999955e+02
1.290000000000000000e+03 1.754399999999999977e+02
1.291000000000000000e+03 1.749900000000000091e+02
1.292000000000000000e+03 1.745500000000000114e+02
1.293000000000000000e+03 1.740999999999999943e+02
1.294000000000000000e+03 1.736500000000000057e+02
1.295000000000000000e+03 1.731999999999999886e+02
1.296000000000000000e+03 1.727500000000000000e+02
1.297000000000000000e+03 1.723000000000000114e+02
1.298000000000000000e+03 1.718499999999999943e+02
1.299000000000000000e+03 1.714000000000000057e+02
1.300000000000000000e+03 1.709499999999999886e+02
1.301000000000000000e+03 1.704900000000000091e+02
1.302000000000000000e+03 1.700399999999999920e+02
1.303000000000000000e+03 1.695800000000000125e+02
1.304000000000000000e+03 1.691299999999999955e+02
1.305000000000000000e+03 1.686699999999999875e+02
1.306000000000000000e+03 1.682100000000000080e+02
1.307000000000000000e+03 1.677599999999999909e+02
1.308000000000000000e+03 1.673000000000000114e+02
1.309000000000000000e+03 1.668400000000000034e+02
1.310000000000000000e+03 1.663899999999999864e+02
1.311000000000000000e+03 1.659300000000000068e+02

